CCNet: Extracting High Quality Monolingual Datasets from Web Crawl Data

Pre-training text representations have led to significant improvements in many areas of natural language processing. The quality of these models benefits greatly from the size of the pretraining corpora as long as its quality is preserved. In this paper, we describe an automatic pipeline to extract massive high-quality monolingual datasets from Common Crawl for a variety of languages. Our pipeline follows the data processing introduced in fastText (Mikolov et al., 2017; Grave et al., 2018), that deduplicates documents and identifies their language. We augment this pipeline with a filtering step to select documents that are close to high quality corpora like Wikipedia.

==> confusion_matrix.json <==
{
  "zh": {
    "zh": 1351486,
    "none": 17943,
    "en": 918,
    "ja": 842,
    "fa": 4,
    "nl": 4,
    "de": 41,
    "ru": 19,
    "vi": 2,
    "fr": 39,
    "ko": 17,
    "es": 14,
    "it": 5,
    "th": 9,
    "pl": 1,
    "sv": 2,
    "cs": 2,
    "pt": 9,
    "hu": 6,
    "da": 3,
    "uk": 2,
    "ro": 2,
    "he": 2,
    "az": 1,
    "ar": 2,
    "tr": 11
  },
  "el": {
    "none": 2085,
    "el": 128539,
    "en": 203,
    "de": 22,
    "fr": 17,
    "hu": 2,
    "zh": 3,
    "es": 1,
    "fi": 2,
    "he": 2,
    "it": 4,
    "pl": 1,
    "uk": 1,
    "bg": 1,
    "cs": 1,
    "ru": 6
  },
  "no": {
    "no": 66368,
    "none": 6884,
    "ko": 1,
    "id": 1,
    "sv": 48,
    "it": 1,
    "da": 99,
    "en": 265,
    "is": 5,
    "hu": 1,
    "nn": 1,
    "tr": 1,
    "nl": 5,
    "de": 10,
    "ru": 1,
    "zh": 2,
    "ro": 1,
    "ja": 1
  },
  "it": {
    "en": 1496,
    "it": 598354,
    "none": 17483,
    "sv": 4,
    "pl": 15,
    "no": 3,
    "es": 83,
    "de": 128,
    "fr": 106,
    "id": 4,
    "nl": 13,
    "da": 2,
    "zh": 15,
    "ru": 18,
    "pt": 37,
    "tr": 10,
    "vi": 5,
    "sk": 1,
    "ja": 5,
    "cs": 7,
    "ro": 2,
    "ca": 2,
    "el": 1,
    "fi": 1,
    "he": 3,
    "la": 1,
    "th": 1,
    "ko": 3,
    "is": 1
  },
  "en": {
    "none": 412378,
    "en": 9685369,
    "ja": 1529,
    "fr": 3723,
    "ar": 409,
    "el": 378,
    "vi": 824,
    "it": 2681,
    "es": 2799,
    "de": 5803,
    "kk": 4,
    "ru": 2323,
    "tr": 680,
    "id": 230,
    "ko": 709,
    "hu": 288,
    "lt": 45,
    "pl": 1180,
    "pt": 1756,
    "fa": 197,
    "zh": 1295,
    "nl": 1488,
    "th": 418,
    "fi": 559,
    "cs": 472,
    "sl": 37,
    "bg": 175,
    "sr": 6,
    "sv": 648,
    "ur": 49,
    "hi": 166,
    "ro": 270,
    "sk": 50,
    "ta": 21,
    "no": 213,
    "is": 23,
    "uk": 145,
    "te": 18,
    "si": 4,
    "da": 157,
    "ca": 59,
    "ml": 63,
    "et": 40,
    "he": 235,
    "bn": 37,
    "lv": 31,
    "gl": 1,
    "km": 7,
    "hr": 9,
    "hy": 8,
    "pa": 9,
    "mn": 3,
    "kn": 3,
    "sq": 7,
    "ka": 12,
    "af": 1,
    "am": 1,
    "eo": 2,
    "eu": 2,
    "gu": 1,
    "mr": 5,
    "ne": 1,
    "yi": 1,
    "az": 41,
    "tg": 2,
    "sh": 1,
    "cy": 16,
    "mk": 25,
    "la": 12,
    "my": 6,
    "ceb": 2,
    "tl": 1
  },
  "es": {
    "es": 1094218,
    "none": 30437,
    "eu": 40,
    "fr": 155,
    "ca": 294,
    "en": 1609,
    "pt": 403,
    "de": 92,
    "gl": 43,
    "nl": 23,
    "it": 52,
    "cs": 7,
    "ru": 34,
    "ja": 22,
    "sv": 4,
    "hu": 8,
    "pl": 24,
    "ta": 1,
    "da": 1,
    "ko": 3,
    "zh": 8,
    "sk": 3,
    "tr": 4,
    "vi": 3,
    "ckb": 1,
    "uk": 10,
    "ro": 8,
    "fi": 3,
    "no": 2,
    "lv": 1,
    "hi": 2,
    "ar": 6,
    "el": 4,
    "sq": 2,
    "th": 4,
    "id": 1,
    "az": 3,
    "sr": 1,
    "hy": 1,
    "lt": 1
  },
  "ru": {
    "ru": 2392821,
    "uk": 1752,
    "en": 676,
    "hy": 27,
    "kk": 72,
    "none": 13958,
    "fr": 33,
    "th": 14,
    "he": 42,
    "bg": 279,
    "zh": 12,
    "be": 41,
    "tr": 10,
    "de": 46,
    "ja": 21,
    "ky": 14,
    "fa": 4,
    "cs": 41,
    "ro": 28,
    "it": 7,
    "ko": 6,
    "pl": 23,
    "no": 3,
    "mk": 3,
    "ar": 12,
    "sr": 13,
    "vi": 7,
    "es": 11,
    "da": 1,
    "pt": 4,
    "ba": 1,
    "mn": 3,
    "sv": 10,
    "lt": 23,
    "tg": 2,
    "lv": 16,
    "tt": 8,
    "hu": 3,
    "el": 2,
    "ca": 1,
    "az": 6,
    "ka": 10,
    "et": 9,
    "hi": 1,
    "bn": 2,
    "nl": 4,
    "sk": 11,
    "eu": 1,
    "ur": 1
  },
  "ja": {
    "ja": 1413237,
    "none": 8744,
    "zh": 3621,
    "en": 1122,
    "pl": 16,
    "pt": 22,
    "it": 4,
    "es": 26,
    "ko": 37,
    "tr": 4,
    "th": 17,
    "ru": 14,
    "de": 14,
    "cs": 1,
    "sk": 1,
    "fr": 28,
    "vi": 7,
    "lt": 1,
    "bg": 1,
    "ar": 7,
    "id": 1,
    "uk": 4,
    "hi": 2,
    "hu": 1,
    "no": 1,
    "hy": 1,
    "eu": 1
  },
  "none": {
    "none": 1393704,
    "ja": 7252,
    "zh": 26677,
    "ru": 23527,
    "en": 345508,
    "de": 43097,
    "it": 21966,
    "sr": 687,
    "hu": 1878,
    "es": 39926,
    "id": 3053,
    "fr": 37647,
    "pl": 9768,
    "ar": 1229,
    "cs": 6369,
    "ko": 2828,
    "uk": 680,
    "nl": 15690,
    "sv": 5756,
    "sl": 1265,
    "no": 3805,
    "pt": 16252,
    "bg": 1545,
    "da": 3267,
    "ne": 11,
    "ro": 5155,
    "sk": 3606,
    "el": 1381,
    "tr": 4642,
    "ky": 21,
    "fa": 983,
    "lv": 454,
    "vi": 2707,
    "be": 25,
    "ml": 12,
    "ca": 1588,
    "is": 111,
    "eu": 166,
    "fi": 2166,
    "lt": 594,
    "cy": 57,
    "et": 799,
    "az": 134,
    "th": 725,
    "hi": 302,
    "mn": 54,
    "gl": 212,
    "my": 39,
    "eo": 45,
    "tt": 9,
    "he": 316,
    "hr": 951,
    "bn": 92,
    "sq": 120,
    "mk": 68,
    "ka": 42,
    "af": 9,
    "ta": 37,
    "lb": 6,
    "ceb": 64,
    "war": 7,
    "mr": 9,
    "pa": 5,
    "ur": 74,
    "te": 7,
    "br": 53,
    "gu": 2,
    "kk": 31,
    "gd": 1,
    "hy": 17,
    "ku": 21,
    "ms": 85,
    "tg": 10,
    "si": 5,
    "ckb": 4,
    "ce": 4,
    "tl": 16,
    "sh": 3,
    "am": 3,
    "kn": 5,
    "lo": 14,
    "la": 16,
    "tk": 1,
    "nn": 7,
    "ga": 7,
    "uz": 26,
    "azb": 8,
    "ps": 5,
    "cv": 1,
    "nds": 4,
    "yi": 8,
    "bs": 2,
    "hsb": 2,
    "sa": 4,
    "km": 6,
    "wa": 1,
    "sd": 1,
    "ast": 1,
    "fy": 1,
    "arz": 1,
    "kv": 1,
    "gom": 1
  },
  "pl": {
    "pl": 464216,
    "none": 5095,
    "en": 1093,
    "de": 61,
    "ru": 41,
    "zh": 2,
    "fa": 2,
    "ro": 5,
    "cs": 26,
    "es": 57,
    "uk": 9,
    "nl": 9,
    "sl": 2,
    "hu": 4,
    "sv": 7,
    "et": 1,
    "lt": 5,
    "tr": 1,
    "pt": 3,
    "fr": 11,
    "it": 4,
    "fi": 1,
    "sk": 5,
    "id": 1,
    "ja": 7,
    "ar": 3,
    "th": 1,
    "ko": 2,
    "el": 1,
    "eo": 3
  },
  "fa": {
    "fa": 168381,
    "none": 885,
    "en": 52,
    "fr": 2,
    "ckb": 2,
    "ru": 2,
    "ar": 23,
    "ur": 5,
    "azb": 14,
    "de": 2,
    "he": 2,
    "hu": 2,
    "tr": 1,
    "uk": 1,
    "cs": 1
  },
  "fr": {
    "fr": 1213453,
    "en": 2345,
    "none": 29598,
    "sr": 3,
    "pl": 37,
    "ja": 47,
    "es": 207,
    "it": 125,
    "nl": 141,
    "pt": 64,
    "de": 655,
    "ar": 35,
    "cs": 31,
    "uk": 5,
    "zh": 78,
    "ru": 79,
    "fi": 3,
    "hu": 35,
    "ko": 9,
    "ca": 24,
    "sv": 6,
    "ro": 10,
    "id": 2,
    "el": 20,
    "lv": 10,
    "vi": 12,
    "eu": 1,
    "sk": 4,
    "fa": 2,
    "tr": 20,
    "th": 12,
    "da": 9,
    "lb": 2,
    "he": 5,
    "no": 1,
    "mk": 2,
    "eo": 1
  },
  "ar": {
    "ar": 156699,
    "none": 2289,
    "fa": 113,
    "de": 2,
    "en": 160,
    "es": 8,
    "fr": 59,
    "ru": 6,
    "tr": 10,
    "he": 10,
    "pl": 1,
    "sr": 1,
    "ko": 1,
    "arz": 5,
    "ur": 1,
    "uk": 5,
    "id": 1,
    "pt": 1,
    "yi": 1,
    "ca": 1,
    "ja": 1
  },
  "pt": {
    "pt": 515216,
    "none": 11894,
    "en": 1507,
    "es": 269,
    "sv": 1,
    "ja": 3,
    "tr": 12,
    "vi": 5,
    "fr": 31,
    "it": 25,
    "pl": 4,
    "cs": 4,
    "zh": 5,
    "ru": 6,
    "sr": 1,
    "de": 27,
    "ro": 5,
    "nl": 3,
    "ca": 2,
    "gl": 6,
    "la": 1,
    "th": 2,
    "mk": 2,
    "he": 2,
    "hu": 3,
    "az": 3,
    "fi": 1,
    "uk": 2,
    "fa": 1,
    "ko": 1
  },
  "nl": {
    "nl": 448913,
    "none": 14236,
    "en": 891,
    "de": 113,
    "sv": 9,
    "id": 2,
    "fr": 79,
    "pl": 11,
    "es": 38,
    "fi": 7,
    "ru": 6,
    "pt": 4,
    "no": 2,
    "it": 18,
    "hu": 2,
    "tr": 3,
    "ro": 7,
    "th": 1,
    "ca": 5,
    "fy": 1,
    "he": 3,
    "ko": 2,
    "zh": 8,
    "eu": 4,
    "vi": 3,
    "fa": 1,
    "uk": 1,
    "ja": 2,
    "da": 1,
    "la": 2,
    "af": 1,
    "el": 1
  },
  "sv": {
    "sv": 195840,
    "none": 7964,
    "en": 299,
    "da": 18,
    "tr": 3,
    "de": 35,
    "no": 18,
    "hu": 2,
    "nl": 9,
    "fi": 88,
    "pl": 2,
    "lt": 1,
    "id": 1,
    "fr": 4,
    "it": 4,
    "es": 2,
    "sk": 1,
    "ru": 3,
    "cs": 1,
    "pt": 2,
    "ja": 3,
    "zh": 2,
    "et": 2,
    "th": 1
  },
  "uk": {
    "uk": 107747,
    "ru": 2815,
    "none": 698,
    "de": 6,
    "en": 55,
    "ja": 7,
    "bg": 5,
    "es": 2,
    "kk": 1,
    "be": 17,
    "sr": 2,
    "fr": 2,
    "pl": 23,
    "it": 1,
    "ar": 3,
    "fa": 2,
    "hu": 1,
    "mk": 1
  },
  "vi": {
    "vi": 204389,
    "en": 516,
    "none": 1687,
    "ja": 2,
    "ru": 23,
    "pl": 2,
    "ko": 1,
    "it": 1,
    "no": 2,
    "tr": 1,
    "es": 2,
    "th": 1,
    "pt": 3,
    "sv": 2,
    "de": 6,
    "fr": 4,
    "zh": 2,
    "hr": 1,
    "uk": 1,
    "da": 1,
    "fa": 1,
    "az": 1,
    "ar": 1,
    "nl": 1,
    "he": 1,
    "bg": 1
  },
  "de": {
    "de": 1529789,
    "none": 23562,
    "en": 2908,
    "zh": 191,
    "fr": 483,
    "ru": 125,
    "ca": 4,
    "nl": 170,
    "cs": 89,
    "es": 123,
    "da": 20,
    "id": 10,
    "it": 132,
    "bg": 4,
    "ro": 11,
    "vi": 11,
    "pl": 92,
    "sl": 5,
    "eo": 3,
    "hu": 31,
    "no": 4,
    "sv": 59,
    "el": 13,
    "hi": 2,
    "fi": 10,
    "uk": 12,
    "ja": 15,
    "tr": 23,
    "pt": 29,
    "th": 5,
    "sk": 4,
    "nds": 3,
    "fa": 1,
    "nn": 1,
    "lt": 2,
    "et": 5,
    "ko": 12,
    "lb": 2,
    "sr": 2,
    "ar": 4,
    "he": 6,
    "ceb": 1
  },
  "ko": {
    "ko": 172307,
    "none": 2711,
    "it": 10,
    "en": 400,
    "zh": 43,
    "ja": 27,
    "pt": 19,
    "vi": 3,
    "th": 3,
    "ru": 6,
    "el": 1,
    "no": 2,
    "de": 3,
    "fa": 1,
    "pl": 1,
    "bg": 1
  },
  "da": {
    "da": 91002,
    "none": 6035,
    "is": 1,
    "el": 1,
    "no": 106,
    "sv": 38,
    "de": 32,
    "en": 120,
    "uk": 1,
    "fr": 5,
    "nl": 1,
    "ru": 1,
    "tr": 2,
    "es": 4,
    "pl": 1,
    "et": 2,
    "zh": 1
  },
  "id": {
    "id": 134216,
    "none": 33398,
    "en": 521,
    "de": 3,
    "hu": 2,
    "tr": 1,
    "ms": 32,
    "bo": 1,
    "zh": 2,
    "et": 1,
    "it": 1,
    "fr": 1,
    "es": 2,
    "ru": 1,
    "ar": 1,
    "sv": 1,
    "ja": 2,
    "vi": 1
  },
  "mk": {
    "mk": 5414,
    "none": 193,
    "bg": 12,
    "sr": 8,
    "ru": 9,
    "en": 17,
    "ja": 2,
    "kk": 1
  },
  "ca": {
    "ca": 44506,
    "es": 790,
    "none": 1489,
    "en": 52,
    "hu": 3,
    "it": 2,
    "ja": 1,
    "pl": 1,
    "de": 4,
    "vi": 3,
    "pt": 5,
    "ru": 1,
    "fr": 15,
    "nl": 2,
    "ar": 2,
    "da": 1,
    "eu": 1,
    "sv": 1
  },
  "tr": {
    "tr": 239606,
    "none": 4030,
    "en": 337,
    "az": 13,
    "ru": 11,
    "de": 29,
    "fr": 7,
    "zh": 2,
    "pl": 4,
    "is": 1,
    "es": 1,
    "it": 2,
    "ja": 6,
    "kk": 1,
    "pt": 3,
    "fa": 1,
    "ro": 1,
    "sq": 1
  },
  "hu": {
    "hu": 138614,
    "none": 1325,
    "ru": 6,
    "is": 1,
    "en": 181,
    "es": 4,
    "pl": 4,
    "fr": 10,
    "pt": 5,
    "cs": 31,
    "zh": 5,
    "sk": 10,
    "tr": 1,
    "de": 20,
    "it": 1,
    "he": 3,
    "sr": 1,
    "vi": 3,
    "ja": 1,
    "ro": 1
  },
  "ro": {
    "ro": 94163,
    "none": 10211,
    "lt": 1,
    "en": 417,
    "ru": 9,
    "de": 17,
    "bg": 1,
    "es": 4,
    "nl": 1,
    "pt": 2,
    "ja": 1,
    "fr": 8,
    "tr": 1,
    "pl": 1,
    "cs": 2,
    "uk": 1,
    "zh": 3
  },
  "ta": {
    "none": 332,
    "ta": 10385,
    "en": 152,
    "hi": 5,
    "fr": 1
  },
  "th": {
    "th": 82848,
    "none": 1420,
    "en": 252,
    "fr": 4,
    "ru": 5,
    "zh": 1,
    "hu": 1,
    "ar": 2,
    "vi": 1,
    "ja": 5,
    "nl": 1,
    "ro": 1,
    "de": 1,
    "pt": 1
  },
  "cs": {
    "cs": 283652,
    "none": 3504,
    "sk": 872,
    "en": 159,
    "pt": 5,
    "pl": 27,
    "ru": 7,
    "de": 39,
    "gl": 1,
    "es": 8,
    "sl": 4,
    "hu": 5,
    "uk": 1,
    "nl": 14,
    "et": 1,
    "fa": 1,
    "fr": 7,
    "sr": 1,
    "ca": 3
  },
  "eu": {
    "eu": 4678,
    "none": 415,
    "es": 43,
    "en": 6,
    "vi": 2,
    "de": 1,
    "zh": 1,
    "ru": 1,
    "fr": 4,
    "it": 1,
    "cs": 1
  },
  "hy": {
    "hy": 6600,
    "ru": 62,
    "none": 54,
    "en": 6
  },
  "sk": {
    "none": 2470,
    "sk": 62241,
    "cs": 415,
    "pl": 10,
    "pt": 1,
    "en": 44,
    "hu": 3,
    "zh": 2,
    "sv": 3
  },
  "bg": {
    "bg": 67828,
    "none": 1295,
    "ru": 123,
    "en": 102,
    "de": 3,
    "cs": 15,
    "uk": 1,
    "pt": 1,
    "sr": 2,
    "vi": 1
  },
  "lv": {
    "lv": 21044,
    "none": 883,
    "ru": 34,
    "es": 1,
    "en": 76,
    "de": 2,
    "pt": 1,
    "lt": 5,
    "hu": 1,
    "ar": 1,
    "sr": 1
  },
  "bn": {
    "bn": 18377,
    "none": 260,
    "en": 29
  },
  "ka": {
    "ka": 8318,
    "ru": 12,
    "none": 77,
    "en": 16
  },
  "sl": {
    "sl": 24012,
    "none": 2000,
    "ru": 2,
    "cs": 7,
    "zh": 7,
    "lv": 1,
    "lt": 5,
    "pt": 2,
    "de": 7,
    "sk": 2,
    "fi": 1,
    "en": 29,
    "sr": 1,
    "hu": 1
  },
  "ur": {
    "ur": 4836,
    "none": 364,
    "fa": 5,
    "en": 18
  },
  "az": {
    "az": 10534,
    "tr": 26,
    "none": 170,
    "ru": 33,
    "en": 4,
    "fa": 1,
    "ja": 1,
    "hi": 1
  },
  "sq": {
    "sq": 7989,
    "none": 404,
    "en": 19,
    "de": 5
  },
  "cy": {
    "cy": 1195,
    "en": 6,
    "none": 172
  },
  "hr": {
    "none": 3240,
    "hr": 10250,
    "en": 13,
    "fr": 1,
    "sl": 4,
    "lt": 1,
    "ro": 1,
    "tr": 1,
    "no": 1,
    "de": 5,
    "ru": 1,
    "sr": 1
  },
  "fi": {
    "fi": 96943,
    "en": 259,
    "none": 2210,
    "de": 17,
    "et": 15,
    "sv": 23,
    "tr": 1,
    "lt": 1,
    "es": 5,
    "ru": 8,
    "ro": 1,
    "it": 2,
    "pl": 3,
    "da": 6,
    "no": 1,
    "nl": 3,
    "ja": 2,
    "fr": 3,
    "pt": 1
  },
  "mn": {
    "mn": 3439,
    "none": 87,
    "ru": 4,
    "en": 6
  },
  "tg": {
    "none": 95,
    "tg": 970,
    "ru": 9
  },
  "ne": {
    "ne": 3494,
    "none": 258,
    "en": 15,
    "hi": 9,
    "tr": 1
  },
  "he": {
    "he": 52654,
    "zh": 1,
    "none": 390,
    "en": 44,
    "ar": 4,
    "ru": 2,
    "pl": 1,
    "yi": 7,
    "de": 11
  },
  "sr": {
    "sr": 11355,
    "none": 1538,
    "sl": 3,
    "ru": 29,
    "fr": 1,
    "hr": 5,
    "mk": 4,
    "en": 37,
    "cs": 1,
    "bg": 4,
    "de": 2
  },
  "lt": {
    "lt": 36324,
    "en": 100,
    "none": 976,
    "hu": 2,
    "de": 1,
    "pl": 17,
    "sk": 1,
    "fr": 4,
    "lv": 2,
    "ru": 7,
    "he": 1,
    "fa": 1,
    "pt": 1,
    "uk": 4,
    "es": 1
  },
  "et": {
    "et": 25286,
    "none": 1082,
    "fi": 12,
    "en": 56,
    "fr": 2,
    "pt": 1,
    "pl": 1,
    "de": 3,
    "ru": 9,
    "hu": 1,
    "sv": 2,
    "it": 1
  },
  "is": {
    "is": 7648,
    "none": 710,
    "en": 32,
    "de": 1,
    "sk": 1
  },
  "kk": {
    "kk": 4271,
    "ru": 90,
    "none": 91,
    "uk": 1,
    "en": 2,
    "ja": 1
  },
  "gl": {
    "gl": 3839,
    "es": 163,
    "none": 519,
    "pt": 7,
    "de": 1,
    "en": 2
  },
  "be": {
    "bg": 1,
    "be": 3097,
    "ru": 108,
    "en": 5,
    "th": 1,
    "de": 1,
    "none": 91,
    "uk": 5
  },
  "hi": {
    "hi": 24078,
    "none": 1595,
    "en": 151,
    "fr": 1,
    "mr": 2,
    "ne": 9,
    "ta": 3
  },
  "tt": {
    "tt": 1162,
    "ru": 18,
    "none": 11
  },
  "ckb": {
    "ckb": 1281,
    "none": 43
  },
  "pa": {
    "pa": 1081,
    "hi": 3,
    "zh": 1,
    "none": 53
  },
  "km": {
    "km": 1608,
    "none": 56,
    "en": 7,
    "ko": 3
  },
  "ml": {
    "ml": 5096,
    "none": 156,
    "en": 114,
    "da": 1,
    "mr": 1
  },
  "ky": {
    "ky": 977,
    "uk": 1,
    "none": 40,
    "ru": 14
  },
  "mr": {
    "mr": 2622,
    "en": 16,
    "none": 129,
    "hi": 16,
    "de": 1
  },
  "ga": {
    "ga": 561,
    "none": 110,
    "en": 2,
    "ru": 1
  },
  "sh": {
    "none": 143,
    "hr": 8,
    "sh": 107,
    "sl": 2,
    "en": 3,
    "fr": 1,
    "sq": 2
  },
  "sa": {
    "sa": 71,
    "none": 8,
    "hi": 1,
    "en": 7,
    "mr": 1
  },
  "uz": {
    "none": 73,
    "uz": 202,
    "tr": 1,
    "ru": 2,
    "en": 6
  },
  "te": {
    "te": 3606,
    "en": 60,
    "none": 81
  },
  "or": {
    "or": 741,
    "none": 16
  },
  "tl": {
    "en": 37,
    "none": 382,
    "tl": 1302,
    "ja": 1,
    "sr": 1,
    "ru": 1
  },
  "kn": {
    "kn": 2159,
    "none": 42,
    "en": 13
  },
  "ms": {
    "none": 1123,
    "ms": 778,
    "en": 96,
    "id": 35,
    "fr": 11,
    "sv": 1,
    "it": 1,
    "zh": 3,
    "da": 1,
    "hu": 6,
    "de": 1,
    "th": 1
  },
  "la": {
    "en": 21,
    "none": 156,
    "la": 93,
    "fr": 5,
    "vi": 1,
    "ru": 3,
    "es": 4,
    "de": 2,
    "nl": 2,
    "gu": 1,
    "zh": 1
  },
  "oc": {
    "es": 1,
    "none": 13,
    "vi": 1,
    "oc": 26,
    "zh": 5,
    "fr": 1
  },
  "ps": {
    "fa": 6,
    "ps": 789,
    "none": 49
  },
  "lb": {
    "lb": 175,
    "none": 107,
    "en": 1,
    "de": 5,
    "fr": 1,
    "pl": 1
  },
  "ba": {
    "ba": 209,
    "ru": 5,
    "none": 8
  },
  "yi": {
    "none": 16,
    "yi": 263,
    "ar": 9,
    "he": 10
  },
  "lmo": {
    "none": 13
  },
  "my": {
    "my": 1546,
    "none": 402,
    "zh": 1,
    "en": 11,
    "ko": 1
  },
  "nn": {
    "no": 61,
    "nn": 575,
    "none": 363,
    "en": 3,
    "da": 34,
    "ja": 1
  },
  "bs": {
    "none": 18,
    "bs": 9,
    "sl": 1,
    "cs": 1,
    "en": 1
  },
  "am": {
    "am": 546,
    "none": 175,
    "en": 7
  },
  "as": {
    "as": 160,
    "en": 2,
    "none": 15,
    "bn": 1
  },
  "ceb": {
    "en": 36,
    "de": 1,
    "vi": 1,
    "none": 81,
    "ceb": 169,
    "zh": 1,
    "pl": 1,
    "fr": 2,
    "ja": 3,
    "id": 1,
    "it": 1,
    "sv": 1
  },
  "si": {
    "si": 1631,
    "none": 84,
    "en": 38
  },
  "fy": {
    "fy": 130,
    "none": 46,
    "es": 2,
    "en": 3,
    "nl": 16
  },
  "dv": {
    "dv": 241,
    "fr": 1,
    "none": 1
  },
  "eo": {
    "it": 1,
    "de": 7,
    "eo": 944,
    "fr": 11,
    "id": 2,
    "none": 73,
    "es": 8,
    "lt": 1,
    "en": 9,
    "pt": 1,
    "pl": 6,
    "sl": 1,
    "zh": 2,
    "ru": 3,
    "cs": 2
  },
  "af": {
    "none": 334,
    "af": 896,
    "en": 6,
    "nl": 11,
    "ru": 1
  },
  "mt": {
    "none": 96,
    "en": 2,
    "mt": 76
  },
  "gu": {
    "gu": 1770,
    "none": 64,
    "en": 6
  },
  "ku": {
    "none": 42,
    "ku": 496,
    "tr": 13,
    "en": 1
  },
  "ilo": {
    "none": 39,
    "ilo": 6
  },
  "ce": {
    "none": 17,
    "ru": 1,
    "ce": 51
  },
  "bo": {
    "bo": 348,
    "en": 1,
    "none": 21
  },
  "als": {
    "de": 10,
    "en": 3,
    "als": 36,
    "none": 7,
    "zh": 4
  },
  "arz": {
    "en": 2,
    "ar": 33,
    "fa": 13,
    "he": 1,
    "arz": 11,
    "fr": 1,
    "none": 7
  },
  "war": {
    "fr": 11,
    "war": 25,
    "none": 85,
    "vi": 2,
    "es": 1,
    "en": 1
  },
  "azb": {
    "fa": 8,
    "azb": 82,
    "none": 7
  },
  "tk": {
    "none": 57,
    "tk": 60
  },
  "sw": {
    "sw": 58,
    "none": 173,
    "en": 3
  },
  "mrj": {
    "none": 5,
    "mrj": 1
  },
  "gd": {
    "none": 40,
    "gd": 47
  },
  "mg": {
    "none": 120,
    "mg": 45
  },
  "nds": {
    "nds": 75,
    "none": 22,
    "sv": 1,
    "de": 8,
    "nl": 1
  },
  "cv": {
    "ru": 1,
    "cv": 174,
    "none": 4
  },
  "ast": {
    "hu": 1,
    "es": 1,
    "none": 24,
    "ast": 3
  },
  "li": {
    "nl": 1
  },
  "ug": {
    "ug": 371,
    "none": 9
  },
  "lo": {
    "lo": 473,
    "pl": 1,
    "none": 38
  },
  "sd": {
    "fa": 1,
    "sd": 332,
    "none": 8,
    "ur": 1
  },
  "os": {
    "os": 47,
    "none": 2,
    "ru": 6
  },
  "yue": {
    "zh": 1
  },
  "hsb": {
    "hsb": 99,
    "none": 30
  },
  "sah": {
    "sah": 59,
    "ru": 28,
    "none": 3
  },
  "bcl": {
    "none": 1
  },
  "pms": {
    "none": 32,
    "pms": 13
  },
  "pnb": {
    "ur": 7,
    "pnb": 58,
    "none": 13,
    "ar": 1
  },
  "br": {
    "br": 255,
    "es": 1,
    "none": 14,
    "pt": 2,
    "fr": 3,
    "en": 3
  },
  "bpy": {
    "bn": 1,
    "bpy": 4
  },
  "yo": {
    "none": 7,
    "yo": 1
  },
  "krc": {
    "ru": 1,
    "none": 16,
    "krc": 3
  },
  "cbk": {
    "pt": 1
  },
  "io": {
    "none": 2
  },
  "wuu": {
    "zh": 2
  },
  "wa": {
    "none": 13,
    "wa": 13
  },
  "jv": {
    "none": 13,
    "jv": 2
  },
  "vo": {
    "de": 1,
    "none": 39,
    "vo": 10
  },
  "qu": {
    "none": 7
  },
  "ia": {
    "none": 1,
    "ca": 1
  },
  "su": {
    "none": 4,
    "su": 1
  },
  "mhr": {
    "mhr": 31,
    "ru": 1
  },
  "xmf": {
    "xmf": 64
  },
  "new": {
    "none": 25,
    "new": 24
  },
  "mwl": {
    "fr": 1
  },
  "kv": {
    "none": 1
  },
  "mzn": {
    "fa": 1
  },
  "lez": {
    "lez": 2,
    "none": 4
  },
  "gom": {
    "gom": 3
  },
  "kw": {
    "none": 1
  },
  "av": {
    "none": 1
  }
}


==> cutoff.csv <==
,de,it,fr,nl,pl,pt,es,no,da,id,lt,fi,en,hu,ro,ko,ar,bn,fa,ru,uk,ml,my,lv,is,ca,ne,et,hy,ja,hr,hi,az,el,cs,bg,he,zh,ka,km,gu,mk,kn,mr,af,mn,kk,be
0,0,0,0,10,0,0,0,0,0,0,0,10,0,0,0,20,0,0,0,0,0,0,10,10,10,0,10,0,0,0,0,0,0,0,0,0,0,10,0,10,10,10,10,10,10,0,0,10
1,150,100,70,170,50,70,70,170,160,210,70,400,160,30,70,20,100,70,110,70,40,480,550,430,410,80,330,470,210,400,290,190,130,210,270,120,400,600,230,410,510,190,730,460,130,240,50,170
2,170,110,90,200,70,80,90,210,190,260,90,490,180,30,80,30,180,80,150,90,50,740,840,570,490,90,420,630,300,540,360,220,200,250,350,180,520,750,360,460,580,250,1020,630,190,300,110,250
3,190,120,90,230,70,90,90,230,210,300,100,570,200,40,90,30,220,90,180,110,60,930,980,650,530,100,470,720,360,620,400,240,240,270,410,220,620,840,420,490,630,280,1170,720,220,330,150,300
4,200,130,100,240,80,90,100,250,220,320,110,620,210,40,100,30,250,100,190,110,60,1080,1140,710,560,110,510,780,400,670,440,260,270,280,450,230,690,900,480,530,670,300,1280,790,260,360,190,340
5,210,130,100,260,90,100,110,260,230,340,110,670,220,40,110,30,260,100,210,120,70,1210,1260,760,580,120,540,830,430,710,470,270,300,290,480,250,760,950,520,550,690,320,1370,840,290,380,210,370
6,220,140,110,270,90,100,110,270,240,350,120,700,230,40,110,30,280,110,220,130,70,1310,1390,790,600,120,570,870,450,750,490,280,320,300,510,270,810,990,560,560,720,340,1440,880,310,400,240,390
7,230,140,110,280,100,110,120,280,250,370,120,740,230,50,120,30,290,110,230,140,70,1400,1500,820,620,130,590,900,480,770,510,300,340,310,540,290,850,1030,580,570,740,350,1500,920,330,410,270,410
8,230,150,110,290,100,110,120,290,260,380,130,770,240,50,120,40,310,120,240,140,80,1470,1590,840,640,130,610,930,500,800,530,310,360,320,560,300,880,1060,610,600,760,370,1550,950,350,430,280,430
9,240,150,120,300,100,110,120,300,270,400,130,790,250,50,120,40,320,120,240,150,80,1540,1660,860,650,140,630,960,520,820,540,310,380,330,580,310,910,1090,630,610,780,380,1600,990,370,450,310,450
10,250,160,120,310,110,120,130,310,270,410,140,810,250,50,130,40,330,130,250,150,90,1600,1740,880,660,140,650,980,530,840,550,320,390,340,600,320,940,1110,650,620,800,390,1640,1010,380,460,330,470
11,250,160,120,310,110,120,130,310,280,420,140,830,260,50,130,60,340,130,260,150,90,1650,1810,900,680,150,660,1000,550,860,570,330,410,350,610,330,970,1140,670,640,820,400,1680,1040,390,480,350,480
12,260,160,130,320,110,120,130,320,290,430,140,850,260,50,130,70,350,130,270,160,90,1700,1870,920,690,150,680,1020,570,880,580,340,420,350,630,340,990,1160,690,660,840,410,1720,1060,400,490,370,500
13,270,170,130,330,120,130,140,330,290,440,150,870,270,60,140,80,360,140,270,160,90,1750,1930,930,700,150,690,1030,580,890,590,350,440,360,640,340,1010,1180,710,680,860,420,1760,1090,410,500,380,510
14,270,170,130,340,120,130,140,340,300,450,150,890,270,60,140,110,370,140,280,170,100,1800,1990,950,710,160,700,1050,590,910,600,360,450,370,650,350,1030,1200,730,700,880,430,1790,1110,420,510,400,520
15,280,170,140,340,120,130,140,340,300,460,150,900,280,60,140,110,380,140,290,170,100,1850,2040,960,720,160,720,1070,600,920,610,360,460,370,670,360,1050,1220,740,710,890,430,1820,1130,430,520,420,540
16,280,180,140,350,120,130,140,350,310,470,160,920,280,60,150,120,380,150,290,170,100,1890,2080,980,730,160,730,1080,620,940,620,370,470,380,680,360,1070,1240,750,740,910,440,1850,1150,440,530,440,550
17,290,180,140,360,130,140,150,350,320,480,160,940,280,60,150,120,390,150,300,180,110,1940,2120,990,740,170,740,1100,630,950,630,380,480,380,690,370,1090,1260,770,760,920,450,1880,1170,450,550,450,560
18,300,180,150,360,130,140,150,360,320,490,160,950,290,60,150,160,400,150,300,180,110,1980,2170,1000,750,170,750,1110,640,970,640,390,490,390,700,380,1100,1270,780,770,940,460,1910,1190,450,560,470,570
19,300,190,150,370,130,140,150,370,330,500,160,970,290,70,150,230,410,160,310,180,110,2030,2200,1010,760,170,760,1130,650,980,640,390,500,390,710,380,1120,1290,790,790,950,460,1940,1210,460,570,480,580
20,310,190,150,370,130,140,150,370,330,510,170,980,300,70,160,330,420,160,310,180,110,2070,2240,1030,770,180,770,1140,660,990,650,400,510,400,720,390,1140,1310,800,810,970,470,1970,1220,470,580,490,590
21,310,190,150,380,140,150,160,380,340,520,170,990,300,70,160,370,420,160,320,190,120,2110,2270,1040,770,180,780,1160,670,1010,660,410,520,400,740,400,1150,1320,820,830,980,480,1990,1240,480,590,510,600
22,320,200,160,390,140,150,160,380,340,530,170,1010,300,70,160,450,430,170,330,190,120,2160,2300,1050,780,180,790,1170,670,1020,670,410,530,410,750,400,1170,1340,830,850,1000,480,2020,1260,490,600,520,610
23,320,200,160,390,140,150,160,390,350,540,170,1020,310,70,160,600,440,170,330,190,120,2190,2340,1060,790,190,800,1180,680,1030,680,420,540,420,760,410,1180,1350,840,870,1010,490,2040,1270,490,610,530,620
24,330,200,160,400,140,150,160,400,350,540,170,1030,310,70,170,670,450,170,340,200,130,2230,2360,1070,800,190,810,1190,690,1040,680,430,550,420,770,410,1200,1370,850,890,1020,500,2060,1290,500,620,550,630
25,340,210,170,400,150,160,170,400,360,550,180,1050,320,80,170,740,460,170,340,200,130,2270,2390,1080,810,190,820,1210,700,1050,690,440,560,430,780,420,1210,1380,860,910,1040,500,2090,1300,510,630,560,640
26,340,210,170,410,150,160,170,410,360,560,180,1060,320,80,170,790,460,180,350,200,130,2300,2420,1090,820,190,830,1220,710,1060,700,440,570,430,780,420,1220,1400,870,930,1050,510,2110,1320,510,640,570,640
27,350,210,170,420,150,160,170,410,370,570,180,1070,320,80,170,840,470,180,350,200,130,2340,2450,1100,830,200,840,1230,720,1080,700,450,580,440,790,430,1240,1410,880,960,1070,510,2140,1330,520,650,580,650
28,350,220,180,420,150,160,170,420,370,580,180,1090,330,80,180,840,480,180,360,210,140,2370,2470,1110,840,200,850,1240,730,1090,710,460,580,440,800,440,1250,1430,890,990,1080,520,2160,1350,530,660,590,660
29,360,220,180,430,160,160,180,430,380,590,190,1100,330,80,180,890,490,190,370,210,140,2400,2500,1120,850,200,860,1250,740,1100,720,470,590,450,810,440,1270,1440,900,1010,1100,520,2180,1370,530,670,600,670
30,370,220,180,430,160,170,180,430,380,600,190,1110,340,80,180,920,490,190,370,210,140,2430,2530,1130,850,210,860,1270,750,1110,720,480,600,450,820,450,1280,1460,910,1040,1110,530,2210,1380,540,680,610,670
31,370,230,190,440,160,170,180,440,390,610,190,1120,340,80,180,920,500,190,380,220,140,2470,2550,1140,860,210,870,1280,750,1120,730,480,610,460,830,460,1290,1470,920,1070,1120,540,2230,1400,550,690,620,680
32,380,230,190,450,160,170,180,440,390,620,190,1140,350,90,180,920,510,200,390,220,150,2510,2570,1150,870,210,880,1290,760,1130,740,490,620,460,840,460,1310,1490,930,1100,1140,540,2250,1410,550,700,630,690
33,380,230,190,450,170,170,190,450,400,630,190,1150,350,90,190,940,520,200,390,220,150,2540,2590,1160,880,220,890,1300,770,1140,740,500,630,470,850,470,1320,1500,940,1120,1150,550,2270,1430,560,710,650,700
34,390,240,200,460,170,180,190,460,410,640,200,1160,350,90,190,940,530,200,400,220,150,2570,2610,1170,890,220,900,1310,780,1150,750,510,640,470,860,470,1330,1520,960,1150,1160,550,2290,1440,570,720,660,700
35,400,240,200,460,170,180,190,460,410,640,200,1170,360,90,190,940,530,210,410,230,150,2590,2630,1180,900,220,910,1320,790,1160,760,520,650,480,870,480,1350,1530,970,1180,1180,560,2310,1460,580,730,670,710
36,400,240,200,470,170,180,190,470,420,660,200,1180,360,90,190,1010,540,210,410,230,160,2620,2650,1190,910,230,920,1330,800,1170,760,520,660,480,880,490,1360,1540,980,1210,1190,560,2330,1470,580,740,680,720
37,410,250,210,480,180,190,200,480,420,670,200,1200,370,90,200,1010,550,210,420,230,160,2650,2660,1200,920,230,930,1340,810,1180,770,530,670,490,890,490,1370,1560,990,1240,1200,570,2350,1490,590,750,690,730
38,410,250,210,480,180,190,200,480,430,680,210,1210,370,100,200,1020,560,210,430,230,160,2680,2680,1210,930,230,930,1350,820,1190,770,540,680,500,900,500,1390,1570,1000,1270,1220,580,2370,1500,600,760,700,730
39,420,260,210,490,180,190,200,490,440,690,210,1220,380,100,200,1020,570,220,440,240,160,2710,2700,1220,930,240,940,1360,830,1200,780,550,690,500,910,510,1400,1590,1010,1300,1230,580,2390,1520,600,770,710,740
40,430,260,220,490,190,190,210,500,440,700,210,1230,380,100,200,1020,570,220,440,240,170,2740,2720,1240,940,240,950,1370,840,1210,790,560,700,510,920,510,1410,1610,1020,1330,1250,590,2410,1540,610,780,720,750
41,430,260,220,500,190,200,210,500,450,710,210,1240,390,100,210,1050,580,220,450,240,170,2770,2740,1250,950,240,960,1380,850,1230,790,570,710,510,930,520,1430,1620,1030,1360,1260,600,2430,1550,620,790,730,760
42,440,270,220,510,190,200,210,510,450,720,210,1260,390,100,210,1050,590,230,460,250,170,2800,2760,1260,960,250,970,1390,860,1240,800,580,720,520,940,530,1440,1640,1040,1400,1270,600,2450,1570,630,800,740,770
43,450,270,230,510,190,200,220,520,460,730,220,1270,400,110,210,1050,600,230,470,250,170,2820,2770,1270,970,250,980,1410,860,1250,800,590,730,530,940,530,1450,1650,1050,1430,1290,610,2470,1580,630,810,750,770
44,450,280,230,520,200,210,220,530,470,740,220,1280,400,110,220,1050,610,230,480,250,180,2840,2790,1280,980,250,980,1420,870,1260,810,600,740,530,950,540,1470,1670,1070,1470,1300,610,2490,1600,640,820,750,780
45,460,280,240,530,200,210,220,530,480,750,220,1290,410,110,220,1180,620,240,490,260,180,2870,2800,1290,990,260,990,1430,890,1270,820,610,760,540,970,550,1480,1690,1080,1510,1320,620,2510,1610,650,830,770,790
46,470,280,240,530,200,210,230,540,480,760,220,1310,420,110,220,1180,630,240,500,260,180,2900,2820,1300,1000,260,1000,1440,900,1280,820,620,770,550,980,550,1500,1700,1090,1550,1330,630,2530,1630,650,840,780,790
47,470,290,250,540,210,220,230,550,490,780,230,1320,420,110,220,1260,640,250,510,260,180,2930,2840,1310,1010,270,1010,1450,910,1290,830,630,780,550,990,560,1510,1720,1100,1580,1350,630,2540,1640,660,850,790,800
48,480,290,250,550,210,220,230,560,500,790,230,1330,430,120,230,1410,650,250,520,270,190,2950,2850,1320,1020,270,1020,1460,920,1300,840,640,790,560,1000,570,1530,1740,1120,1620,1360,640,2570,1660,670,860,800,810
49,490,300,260,560,210,220,240,570,500,800,230,1340,440,120,230,1430,660,250,530,270,190,2970,2870,1330,1030,270,1030,1470,930,1310,840,650,800,570,1010,580,1540,1750,1130,1650,1370,650,2580,1670,680,880,810,820
50,500,300,260,560,220,230,240,570,510,810,230,1360,440,120,230,1540,670,260,550,270,190,3000,2880,1350,1050,280,1040,1480,940,1330,850,660,820,580,1020,590,1560,1770,1140,1690,1390,660,2600,1690,680,890,820,830
51,500,310,270,570,220,230,250,580,520,830,240,1370,450,120,240,1560,680,260,560,280,200,3020,2900,1360,1060,280,1050,1500,950,1340,850,670,830,580,1030,600,1570,1790,1160,1730,1410,660,2620,1710,690,900,830,830
52,510,310,270,580,220,230,250,590,530,840,240,1380,460,120,240,1610,690,270,570,280,200,3040,2910,1370,1070,290,1050,1510,970,1350,860,680,840,590,1040,600,1590,1810,1180,1780,1420,670,2640,1720,700,910,840,840
53,520,320,280,590,230,240,250,600,540,850,240,1400,460,130,240,1700,700,270,580,280,200,3070,2930,1390,1090,290,1060,1520,980,1360,870,700,850,600,1050,610,1600,1830,1190,1820,1440,680,2660,1740,710,920,850,850
54,530,320,280,590,230,240,260,610,550,870,250,1410,470,130,250,1730,710,280,600,290,200,3090,2940,1400,1100,300,1070,1540,990,1370,870,710,870,610,1060,620,1610,1840,1210,1870,1460,690,2680,1760,710,930,860,860
55,540,330,290,600,240,250,260,620,560,880,250,1430,480,130,250,1800,720,280,620,290,210,3110,2960,1410,1120,300,1080,1550,1000,1380,880,720,880,620,1080,630,1630,1860,1220,1910,1480,700,2700,1780,720,950,870,860
56,550,340,300,610,240,250,270,630,560,900,250,1440,490,130,250,1850,730,280,630,300,210,3130,2980,1430,1130,300,1090,1560,1020,1400,890,740,890,630,1090,640,1650,1880,1240,1960,1490,700,2720,1790,730,960,880,870
57,560,340,300,620,240,260,270,640,570,910,250,1450,500,140,260,1950,750,290,650,300,210,3150,2990,1440,1150,310,1100,1580,1030,1410,890,750,900,640,1100,650,1660,1900,1260,2020,1510,710,2740,1810,740,970,900,880
58,570,350,310,630,250,260,280,660,580,930,260,1470,510,140,260,1950,760,290,670,300,220,3170,3010,1450,1160,310,1110,1590,1050,1420,900,760,920,650,1110,660,1680,1920,1270,2070,1530,720,2760,1830,750,990,910,890
59,580,350,320,640,250,260,280,670,590,950,260,1480,510,140,260,2040,770,300,680,310,220,3200,3020,1470,1170,320,1120,1600,1060,1440,910,780,930,660,1130,670,1700,1940,1290,2130,1550,730,2780,1850,760,1000,920,900
60,590,360,330,650,260,270,290,680,600,970,270,1500,520,140,270,2130,790,300,700,310,220,3220,3040,1480,1190,330,1130,1620,1080,1450,910,790,950,670,1140,680,1710,1950,1310,2180,1570,740,2800,1870,770,1010,930,910
61,600,370,340,660,260,270,290,690,620,980,270,1510,530,150,270,2210,800,310,720,320,230,3240,3050,1500,1210,330,1140,1630,1090,1460,920,810,960,680,1160,690,1730,1970,1330,2230,1580,750,2820,1890,780,1030,940,920
62,610,370,340,670,270,280,300,710,630,1000,270,1530,550,150,280,2280,810,320,740,320,230,3260,3060,1510,1220,340,1160,1650,1110,1470,930,830,980,690,1170,700,1750,2000,1350,2290,1600,760,2840,1920,790,1040,950,920
63,620,380,350,680,270,290,300,720,640,1020,280,1550,560,150,280,2290,830,320,770,330,230,3280,3080,1530,1240,340,1170,1660,1130,1490,930,840,990,700,1190,720,1770,2020,1370,2350,1620,770,2860,1940,800,1060,970,930
64,630,390,360,690,280,290,310,730,650,1040,280,1560,570,160,290,2310,850,330,790,330,240,3300,3090,1540,1260,350,1180,1680,1150,1500,940,860,1010,720,1200,730,1790,2040,1400,2400,1650,780,2880,1960,810,1080,980,950
65,640,400,370,700,280,300,320,750,670,1060,280,1580,580,160,290,2380,860,330,810,340,240,3320,3110,1560,1280,360,1190,1690,1170,1520,950,880,1020,730,1220,740,1810,2060,1420,2460,1670,790,2900,1990,820,1100,990,950
66,660,410,380,710,290,300,320,770,680,1090,290,1600,600,160,300,2400,880,340,840,340,240,3340,3120,1580,1310,360,1200,1710,1190,1530,960,900,1030,740,1230,750,1830,2090,1450,2510,1690,810,2920,2010,830,1120,1010,960
67,670,410,400,730,300,310,330,780,690,1110,290,1620,610,170,300,2420,900,350,870,350,250,3360,3140,1600,1330,370,1210,1730,1210,1550,960,920,1050,760,1250,770,1850,2120,1480,2570,1710,820,2950,2030,840,1130,1020,970
68,680,420,410,740,300,320,340,800,710,1130,300,1640,630,170,310,2450,920,360,890,350,250,3380,3150,1620,1350,380,1230,1740,1230,1570,970,940,1070,770,1270,780,1870,2140,1510,2620,1740,830,2970,2050,850,1150,1030,980
69,700,430,420,750,310,320,340,820,720,1150,300,1650,640,170,310,2490,940,360,920,360,260,3400,3170,1640,1380,390,1240,1760,1250,1580,980,960,1080,790,1290,790,1890,2170,1540,2670,1760,850,2990,2080,870,1180,1050,990
70,710,440,430,770,320,330,350,840,740,1180,310,1670,660,180,320,2500,960,370,950,370,260,3420,3190,1660,1400,400,1250,1780,1270,1600,990,980,1100,800,1300,810,1910,2200,1570,2710,1790,860,3010,2100,880,1200,1060,1000
71,730,460,450,780,320,340,360,860,760,1200,310,1690,680,180,320,2570,980,380,980,370,270,3440,3210,1680,1430,400,1270,1800,1290,1620,990,1010,1120,820,1320,830,1940,2230,1600,2760,1810,880,3030,2130,890,1220,1080,1010
72,740,470,460,800,330,350,370,890,770,1230,320,1710,700,190,330,2660,1000,390,1010,380,270,3460,3220,1700,1460,410,1280,1820,1320,1640,1000,1030,1140,840,1340,840,1960,2260,1640,2810,1840,890,3060,2160,900,1250,1100,1030
73,760,480,480,810,340,350,380,910,790,1260,330,1740,720,190,340,2730,1030,400,1050,390,280,3480,3240,1730,1490,420,1300,1840,1340,1660,1010,1060,1170,860,1360,860,1990,2290,1670,2860,1870,910,3080,2190,920,1270,1110,1040
74,780,500,500,830,350,360,390,940,810,1290,330,1760,740,200,340,2850,1050,410,1080,400,280,3500,3260,1750,1520,430,1320,1860,1360,1680,1020,1080,1190,880,1390,880,2010,2320,1710,2900,1900,930,3110,2220,930,1300,1130,1050
75,800,510,520,850,360,370,400,970,830,1320,340,1780,770,200,350,2930,1070,420,1110,400,290,3520,3280,1780,1560,440,1330,1880,1390,1710,1030,1110,1220,900,1410,900,2030,2350,1760,2940,1930,950,3130,2250,950,1330,1150,1060
76,820,530,530,870,370,380,410,1000,860,1350,350,1810,800,210,360,2980,1100,440,1150,410,290,3540,3290,1800,1600,460,1350,1900,1420,1730,1040,1150,1240,920,1430,920,2060,2390,1800,2980,1940,970,3160,2280,970,1360,1170,1070
77,840,550,550,890,380,390,430,1030,880,1380,350,1830,830,210,360,2990,1130,450,1190,420,300,3560,3310,1830,1630,470,1370,1930,1450,1750,1060,1180,1260,950,1460,940,2090,2420,1850,3020,1980,990,3190,2320,980,1400,1190,1090
78,860,570,570,910,390,400,440,1070,910,1420,360,1860,860,220,370,3080,1160,470,1230,430,310,3580,3330,1860,1670,480,1390,1950,1480,1780,1070,1220,1290,970,1490,960,2120,2460,1900,3060,2010,1010,3210,2350,1000,1430,1210,1100
79,890,590,600,930,400,410,450,1110,940,1460,370,1880,890,220,380,3170,1200,480,1270,440,310,3600,3350,1890,1720,500,1400,1980,1510,1810,1080,1260,1320,1000,1520,990,2150,2500,1950,3100,2050,1030,3240,2390,1030,1470,1230,1120
80,920,620,630,960,410,420,470,1150,970,1500,380,1910,930,230,390,3210,1230,500,1320,450,320,3620,3370,1920,1760,510,1430,2010,1540,1830,1090,1300,1350,1030,1550,1010,2180,2540,2020,3140,2100,1060,3260,2420,1050,1510,1250,1130
81,950,640,660,990,430,440,480,1200,1000,1540,390,1940,970,240,410,3290,1260,520,1370,460,330,3640,3390,1960,1810,520,1450,2040,1580,1860,1110,1340,1390,1060,1580,1040,2220,2590,2080,3180,2140,1090,3290,2460,1070,1540,1280,1150
82,980,670,700,1010,440,450,500,1260,1030,1580,400,1980,1010,250,420,3370,1300,540,1430,480,340,3660,3410,1990,1860,540,1470,2070,1610,1890,1120,1390,1430,1100,1620,1070,2250,2630,2160,3230,2190,1120,3320,2500,1100,1590,1310,1170
83,1010,710,740,1050,450,460,520,1320,1070,1630,410,2010,1060,260,430,3420,1340,570,1490,490,350,3680,3430,2030,1920,560,1500,2110,1640,1930,1140,1440,1470,1130,1650,1100,2290,2680,2230,3260,2240,1150,3350,2540,1130,1640,1340,1190
84,1050,750,780,1080,470,480,540,1390,1110,1690,420,2050,1110,260,450,3460,1390,590,1550,510,360,3690,3460,2080,1990,580,1530,2150,1680,1960,1150,1490,1520,1170,1690,1140,2330,2730,2320,3310,2290,1190,3380,2590,1170,1690,1370,1210
85,1100,800,830,1120,490,500,560,1470,1160,1740,440,2090,1170,270,470,3540,1440,630,1620,520,370,3710,3480,2120,2060,600,1560,2190,1730,2000,1170,1550,1570,1220,1740,1180,2370,2780,2420,3350,2350,1230,3410,2600,1200,1740,1400,1220
86,1150,860,890,1170,500,520,590,1560,1210,1810,450,2130,1230,280,490,3620,1490,660,1680,540,390,3730,3510,2170,2140,630,1600,2230,1770,2040,1190,1620,1630,1260,1780,1220,2410,2830,2550,3390,2410,1280,3440,2660,1240,1790,1450,1250
87,1200,930,960,1210,520,540,630,1660,1270,1870,460,2180,1300,300,510,3670,1550,700,1710,560,400,3750,3540,2220,2210,650,1630,2280,1820,2080,1210,1690,1680,1320,1830,1260,2460,2890,2700,3430,2490,1330,3470,2700,1280,1850,1490,1280
88,1260,1010,1040,1260,550,570,660,1770,1340,1930,480,2240,1380,310,540,3670,1610,740,1740,590,420,3770,3560,2270,2280,690,1670,2320,1880,2130,1240,1760,1750,1380,1890,1320,2520,2950,2880,3470,2570,1380,3510,2750,1330,1920,1540,1310
89,1340,1100,1140,1320,570,600,710,1870,1420,2010,500,2300,1460,330,570,3670,1680,780,1760,610,430,3790,3590,2340,2360,720,1720,2380,1930,2190,1260,1840,1820,1450,1950,1370,2580,3020,3080,3520,2640,1440,3540,2810,1380,2000,1590,1350
90,1420,1220,1260,1390,610,630,760,1980,1510,2110,520,2370,1570,350,620,3670,1760,840,1800,640,460,3810,3610,2400,2430,760,1770,2440,2000,2250,1290,1920,1910,1530,2010,1440,2630,3090,3350,3560,2710,1510,3580,2870,1420,2090,1650,1390
91,1530,1360,1390,1460,650,670,820,2100,1620,2220,550,2440,1700,380,680,3670,1850,900,1880,670,480,3830,3650,2470,2510,800,1830,2510,2070,2310,1320,2000,2000,1620,2090,1510,2700,3160,3750,3600,2800,1590,3610,2930,1470,2200,1710,1430
92,1660,1440,1560,1550,690,720,900,2240,1730,2340,580,2530,1860,410,750,3670,1940,970,2000,710,510,3850,3680,2550,2590,850,1900,2590,2150,2380,1360,2100,2100,1730,2180,1600,2770,3240,3850,3650,2900,1670,3650,3010,1530,2310,1790,1490
93,1830,1610,1760,1650,750,780,980,2380,1870,2480,610,2630,2060,450,830,3680,2050,1060,2110,760,550,3870,3710,2640,2650,920,1960,2680,2250,2450,1410,2200,2220,1850,2280,1700,2860,3320,3860,3690,2990,1760,3690,3050,1610,2420,1880,1540
94,2060,1910,1870,1780,820,860,1090,2500,2010,2640,650,2750,2270,500,890,3680,2170,1170,2220,820,590,3890,3750,2740,2740,1000,2060,2780,2360,2530,1460,2320,2360,1990,2400,1820,2950,3400,3870,3730,3100,1870,3730,3140,1720,2560,1990,1620
95,2350,2300,2030,1930,920,960,1260,2640,2200,2810,700,2880,2520,550,960,3750,2320,1300,2350,900,640,3910,3780,2850,2840,1100,2180,2900,2480,2640,1530,2480,2510,2130,2540,1980,3060,3490,3870,3770,3220,2020,3760,3230,1840,2730,2120,1720
96,2690,2570,2390,2110,1050,1090,1520,2830,2450,3060,770,3050,2750,580,1010,3800,2480,1470,2540,990,710,3930,3820,2980,2950,1250,2330,3040,2620,2770,1620,2680,2690,2350,2710,2170,3180,3590,3880,3810,3340,2180,3810,3340,2010,2930,2280,1860
97,3140,2790,2910,2360,1220,1290,1870,3090,2770,3420,850,3250,3260,680,1060,3860,2680,1710,2770,1130,790,3950,3860,3150,3090,1450,2530,3210,2790,2950,1740,2920,2890,2610,2860,2440,3320,3680,3880,3850,3480,2410,3850,3470,2230,3170,2500,2010
98,3560,3270,3230,2670,1500,1610,2260,3370,3160,3840,990,3470,3460,830,1140,3920,2950,2070,2990,1370,950,3970,3910,3350,3280,1680,2800,3440,3030,3160,1930,3210,3150,2930,3100,2820,3500,3780,3880,3910,3610,2730,3900,3620,2590,3400,2820,2310
99,3560,3660,3520,3150,1880,2290,2540,3630,3590,3860,1270,3720,3590,1230,1630,3950,3330,2640,3370,1850,1320,3990,3950,3630,3570,2210,3240,3710,3370,3460,2290,3570,3500,3370,3470,3410,3730,3890,3890,3950,3800,3200,3950,3810,3200,3690,3270,2850


==> figures/confusion.json <==
{
  "ro": {
    "ro": 4999,
    "none": 911,
    "en": 48,
    "es": 1,
    "ru": 4,
    "cs": 1,
    "fr": 1,
    "pt": 1
  },
  "ru": {
    "ru": 138097,
    "none": 1316,
    "uk": 261,
    "sr": 1,
    "bg": 85,
    "en": 82,
    "fr": 7,
    "ja": 7,
    "az": 4,
    "de": 17,
    "sv": 3,
    "he": 4,
    "lt": 4,
    "be": 12,
    "pl": 4,
    "ro": 4,
    "tr": 5,
    "es": 7,
    "tt": 4,
    "ka": 2,
    "fi": 1,
    "ky": 3,
    "ceb": 1,
    "zh": 3,
    "cs": 4,
    "ar": 1,
    "lv": 1,
    "no": 1,
    "it": 2,
    "mn": 1,
    "et": 1,
    "hy": 2,
    "mk": 3,
    "nl": 2,
    "pt": 1,
    "kk": 1,
    "th": 1
  },
  "zh": {
    "zh": 89641,
    "none": 1613,
    "en": 99,
    "ja": 132,
    "ko": 3,
    "fr": 9,
    "it": 5,
    "cs": 1,
    "fi": 1,
    "de": 8,
    "ru": 4,
    "es": 1
  },
  "uk": {
    "uk": 5970,
    "ru": 308,
    "none": 52,
    "en": 10,
    "ja": 4,
    "bg": 2,
    "de": 1,
    "fr": 1,
    "ar": 1,
    "sr": 3,
    "kk": 2,
    "pl": 1
  },
  "none": {
    "zh": 3062,
    "ru": 3515,
    "es": 5473,
    "none": 69991,
    "ja": 986,
    "id": 626,
    "en": 42384,
    "ro": 746,
    "it": 3333,
    "fr": 5238,
    "ca": 281,
    "de": 5403,
    "ko": 287,
    "pt": 2551,
    "pl": 1477,
    "hu": 366,
    "bg": 345,
    "vi": 501,
    "nl": 2710,
    "lt": 182,
    "cs": 1138,
    "sk": 574,
    "hr": 119,
    "fa": 168,
    "da": 585,
    "sv": 1008,
    "sl": 246,
    "sq": 34,
    "fi": 351,
    "lv": 114,
    "tr": 1076,
    "th": 131,
    "te": 2,
    "he": 56,
    "no": 569,
    "eu": 18,
    "az": 12,
    "sr": 63,
    "et": 223,
    "el": 246,
    "ar": 165,
    "my": 9,
    "uk": 112,
    "is": 29,
    "mk": 21,
    "ta": 4,
    "si": 3,
    "hy": 3,
    "nn": 6,
    "ms": 10,
    "ga": 14,
    "bn": 26,
    "ml": 1,
    "be": 9,
    "tg": 10,
    "mn": 14,
    "mr": 5,
    "hi": 31,
    "ur": 9,
    "ka": 10,
    "tt": 2,
    "cy": 7,
    "kk": 9,
    "gl": 30,
    "ne": 12,
    "ky": 1,
    "tl": 3,
    "or": 1,
    "pa": 1,
    "uz": 1,
    "nds": 1,
    "eo": 1,
    "gu": 3,
    "la": 1,
    "km": 1
  },
  "en": {
    "en": 570912,
    "none": 31009,
    "fr": 643,
    "ru": 439,
    "de": 925,
    "be": 1,
    "sv": 118,
    "it": 402,
    "he": 59,
    "tr": 124,
    "ja": 274,
    "es": 523,
    "th": 93,
    "nl": 324,
    "ar": 80,
    "ka": 4,
    "ko": 124,
    "ro": 74,
    "lt": 39,
    "pt": 243,
    "pl": 242,
    "zh": 187,
    "hi": 38,
    "fa": 48,
    "cs": 84,
    "ta": 5,
    "el": 91,
    "vi": 150,
    "fi": 85,
    "hu": 71,
    "lv": 15,
    "si": 4,
    "id": 65,
    "bn": 26,
    "bg": 21,
    "no": 48,
    "da": 30,
    "sr": 4,
    "sl": 7,
    "uk": 19,
    "is": 6,
    "hy": 5,
    "et": 15,
    "tl": 2,
    "sk": 24,
    "mk": 3,
    "ml": 7,
    "ca": 15,
    "ur": 9,
    "te": 3,
    "as": 1,
    "lo": 1,
    "kn": 3,
    "sq": 3,
    "gu": 1,
    "pa": 1,
    "cy": 1,
    "ne": 1,
    "az": 1,
    "kk": 2,
    "mn": 1,
    "hr": 1,
    "my": 1
  },
  "fa": {
    "fa": 9984,
    "en": 6,
    "none": 71,
    "fr": 1,
    "ps": 2,
    "ar": 2,
    "tr": 1,
    "fi": 1
  },
  "ja": {
    "ja": 83831,
    "zh": 506,
    "none": 830,
    "en": 168,
    "ko": 13,
    "es": 5,
    "th": 13,
    "vi": 2,
    "ro": 2,
    "fr": 6,
    "pl": 9,
    "pt": 2,
    "sk": 1,
    "de": 2,
    "it": 3,
    "cs": 1,
    "he": 2,
    "bg": 1,
    "el": 1,
    "hu": 1,
    "eu": 1,
    "uk": 2
  },
  "fr": {
    "fr": 71741,
    "none": 2947,
    "de": 127,
    "en": 415,
    "pt": 22,
    "zh": 14,
    "it": 33,
    "th": 1,
    "nl": 41,
    "es": 41,
    "el": 5,
    "cs": 3,
    "tr": 3,
    "ca": 2,
    "pl": 16,
    "ja": 10,
    "vi": 3,
    "hu": 3,
    "ru": 6,
    "fi": 1,
    "eu": 2,
    "ar": 4,
    "lv": 1,
    "ko": 1,
    "id": 1,
    "ro": 1,
    "sv": 1,
    "he": 1,
    "bg": 1,
    "lt": 2,
    "sk": 1
  },
  "ko": {
    "ko": 8642,
    "none": 206,
    "en": 51,
    "ja": 6,
    "ru": 2,
    "fr": 1,
    "zh": 13,
    "id": 1,
    "de": 1,
    "th": 1,
    "pt": 1,
    "vi": 1
  },
  "bg": {
    "bg": 4062,
    "none": 85,
    "en": 23,
    "ru": 34,
    "sr": 7,
    "cs": 4,
    "mk": 1,
    "fa": 1,
    "de": 1
  },
  "pt": {
    "pt": 30225,
    "none": 991,
    "en": 152,
    "fr": 6,
    "pl": 3,
    "es": 68,
    "it": 5,
    "ca": 2,
    "ko": 2,
    "de": 4,
    "sv": 1,
    "gl": 1,
    "sk": 2,
    "fi": 1
  },
  "it": {
    "none": 1590,
    "it": 36238,
    "fr": 25,
    "ru": 13,
    "en": 183,
    "de": 35,
    "es": 25,
    "pt": 9,
    "th": 1,
    "ro": 2,
    "id": 3,
    "ko": 1,
    "fi": 3,
    "ja": 2,
    "lv": 3,
    "tr": 2,
    "cs": 5,
    "el": 1,
    "vi": 1,
    "nl": 3,
    "ca": 1,
    "uk": 1,
    "hu": 1,
    "sv": 1,
    "pl": 1
  },
  "de": {
    "de": 89398,
    "none": 2120,
    "pl": 27,
    "ko": 3,
    "fr": 86,
    "en": 396,
    "it": 38,
    "ro": 5,
    "ru": 27,
    "pt": 6,
    "cs": 12,
    "sv": 17,
    "es": 22,
    "nl": 47,
    "da": 11,
    "tr": 4,
    "fi": 8,
    "zh": 13,
    "ja": 7,
    "no": 4,
    "hu": 5,
    "el": 3,
    "sq": 1,
    "uk": 9,
    "ca": 2,
    "bg": 1,
    "lt": 3,
    "th": 1,
    "sl": 1
  },
  "tr": {
    "tr": 13774,
    "none": 305,
    "en": 35,
    "de": 10,
    "ru": 11,
    "fr": 3,
    "ar": 3,
    "ja": 2,
    "id": 1,
    "az": 3,
    "lv": 1,
    "pt": 1
  },
  "ar": {
    "ar": 9054,
    "fr": 13,
    "none": 230,
    "fa": 21,
    "ja": 1,
    "de": 1,
    "en": 26,
    "it": 2,
    "tr": 3,
    "bn": 1,
    "ru": 1
  },
  "es": {
    "es": 63473,
    "none": 2740,
    "en": 246,
    "it": 27,
    "zh": 4,
    "ca": 66,
    "ru": 5,
    "pt": 95,
    "tr": 1,
    "nl": 13,
    "lt": 1,
    "pl": 1,
    "fr": 29,
    "th": 1,
    "gl": 7,
    "bn": 2,
    "de": 19,
    "hu": 2,
    "eu": 2,
    "cs": 3,
    "ja": 2,
    "fa": 1,
    "uk": 1
  },
  "sv": {
    "sv": 10379,
    "none": 530,
    "en": 44,
    "fi": 10,
    "no": 7,
    "nl": 4,
    "pl": 2,
    "de": 3,
    "fr": 3,
    "hu": 1,
    "es": 1,
    "da": 1,
    "tr": 1,
    "zh": 1
  },
  "mr": {
    "mr": 194,
    "none": 26
  },
  "pa": {
    "pa": 54,
    "none": 1,
    "en": 2
  },
  "vi": {
    "vi": 11470,
    "en": 48,
    "none": 183,
    "lo": 1,
    "fr": 3,
    "de": 1
  },
  "fi": {
    "fi": 5522,
    "none": 173,
    "en": 29,
    "fr": 1,
    "pl": 1,
    "ja": 1,
    "lv": 2,
    "uk": 1,
    "lt": 1,
    "sv": 3,
    "nl": 2,
    "zh": 1,
    "es": 1,
    "et": 1,
    "de": 1,
    "cs": 1,
    "ru": 2
  },
  "nl": {
    "nl": 26723,
    "fr": 16,
    "en": 104,
    "none": 1105,
    "pl": 6,
    "de": 30,
    "lv": 2,
    "ru": 2,
    "ro": 2,
    "es": 5,
    "pt": 2,
    "ne": 1,
    "ko": 1,
    "ja": 1,
    "it": 1,
    "da": 1
  },
  "pl": {
    "pl": 26891,
    "en": 71,
    "none": 552,
    "fr": 3,
    "ru": 8,
    "zh": 3,
    "pt": 2,
    "cs": 4,
    "nl": 3,
    "de": 11,
    "lv": 4,
    "fi": 1,
    "sq": 1,
    "uk": 1,
    "it": 1,
    "ko": 1,
    "es": 3,
    "sl": 2
  },
  "hu": {
    "none": 130,
    "hu": 8092,
    "en": 20,
    "sk": 6,
    "de": 3,
    "cs": 4,
    "it": 2,
    "sv": 1,
    "ru": 1,
    "pl": 2,
    "lv": 1,
    "ar": 1,
    "fr": 3,
    "pt": 1,
    "zh": 1
  },
  "th": {
    "th": 5075,
    "en": 43,
    "none": 116,
    "ja": 3,
    "fr": 1,
    "es": 1
  },
  "lt": {
    "lt": 2092,
    "none": 60,
    "en": 7,
    "fr": 2,
    "lv": 2,
    "pl": 1,
    "ru": 3,
    "ko": 1,
    "de": 1
  },
  "id": {
    "none": 2775,
    "id": 7532,
    "en": 110,
    "ja": 2,
    "ms": 5,
    "nl": 1,
    "ru": 1
  },
  "mk": {
    "mk": 257,
    "none": 24,
    "bg": 6,
    "sr": 14,
    "en": 2,
    "ru": 1,
    "sq": 1
  },
  "el": {
    "el": 7847,
    "none": 162,
    "en": 32,
    "fr": 1,
    "fa": 1
  },
  "cs": {
    "cs": 15913,
    "sk": 164,
    "none": 363,
    "pl": 6,
    "de": 6,
    "en": 23,
    "sl": 1,
    "uk": 1,
    "hu": 1,
    "fr": 1,
    "nl": 1,
    "zh": 1
  },
  "hy": {
    "hy": 306,
    "ru": 6,
    "none": 6,
    "sv": 1,
    "zh": 1,
    "de": 1
  },
  "bn": {
    "bn": 714,
    "none": 35,
    "en": 4
  },
  "lv": {
    "lv": 1198,
    "none": 34,
    "ru": 10,
    "en": 4
  },
  "sr": {
    "sr": 607,
    "none": 222,
    "hr": 2,
    "sl": 2,
    "bg": 1,
    "ru": 10,
    "en": 4,
    "mk": 1,
    "ja": 2,
    "de": 1,
    "uk": 1,
    "cs": 1,
    "sh": 1
  },
  "ca": {
    "ca": 2800,
    "es": 91,
    "none": 127,
    "en": 12,
    "fr": 3,
    "nl": 1,
    "pt": 2,
    "ko": 1,
    "vi": 1,
    "it": 1
  },
  "da": {
    "da": 5235,
    "none": 431,
    "no": 25,
    "en": 16,
    "sv": 4,
    "fr": 1,
    "it": 1,
    "zh": 1,
    "pl": 1,
    "nl": 2,
    "ar": 1,
    "de": 2
  },
  "krc": {
    "ru": 1
  },
  "no": {
    "no": 3675,
    "ru": 1,
    "none": 474,
    "da": 36,
    "sv": 17,
    "en": 23,
    "es": 1,
    "de": 1,
    "hi": 1,
    "tr": 1,
    "pl": 1
  },
  "he": {
    "he": 3497,
    "none": 44,
    "en": 12,
    "ja": 2,
    "es": 1,
    "it": 2,
    "de": 1,
    "et": 1,
    "fr": 1,
    "ru": 1
  },
  "sk": {
    "sk": 3360,
    "none": 167,
    "cs": 46,
    "lv": 2,
    "en": 1,
    "pl": 4,
    "hu": 2
  },
  "eu": {
    "eu": 205,
    "es": 7,
    "et": 2,
    "none": 28,
    "de": 1,
    "en": 2,
    "nl": 1,
    "ja": 1,
    "ca": 1
  },
  "mn": {
    "mn": 183,
    "ru": 1,
    "none": 1,
    "bg": 1,
    "pl": 1
  },
  "sl": {
    "sl": 1246,
    "none": 147,
    "en": 6,
    "cs": 4,
    "sk": 1,
    "de": 3,
    "fr": 1,
    "lv": 1,
    "da": 1
  },
  "hr": {
    "hr": 662,
    "none": 386,
    "en": 3
  },
  "la": {
    "none": 28,
    "th": 1,
    "fr": 5,
    "si": 1,
    "de": 2,
    "en": 1,
    "la": 3,
    "pl": 1,
    "it": 1
  },
  "ka": {
    "ka": 392,
    "none": 3
  },
  "gl": {
    "gl": 222,
    "none": 43,
    "es": 20,
    "pt": 3
  },
  "az": {
    "az": 502,
    "ru": 13,
    "none": 12,
    "tr": 5,
    "en": 3
  },
  "ml": {
    "ml": 216,
    "none": 13,
    "hu": 1,
    "en": 4
  },
  "kn": {
    "kn": 123,
    "none": 3,
    "en": 1
  },
  "et": {
    "et": 1327,
    "en": 10,
    "none": 67,
    "lv": 5,
    "nl": 1,
    "hu": 1,
    "fi": 2,
    "ru": 2,
    "de": 1,
    "tr": 2
  },
  "ur": {
    "ur": 301,
    "none": 34,
    "en": 2
  },
  "is": {
    "is": 383,
    "none": 48,
    "en": 6,
    "de": 1
  },
  "ga": {
    "none": 5,
    "ga": 38,
    "hu": 1
  },
  "kk": {
    "kk": 275,
    "ru": 10,
    "none": 3
  },
  "gu": {
    "gu": 138,
    "none": 2,
    "hi": 1,
    "en": 7
  },
  "hi": {
    "hi": 1394,
    "none": 129,
    "en": 50,
    "ne": 2,
    "mr": 1
  },
  "af": {
    "none": 53,
    "af": 55,
    "nl": 1
  },
  "or": {
    "or": 56,
    "none": 1
  },
  "lo": {
    "lo": 16,
    "de": 1
  },
  "mt": {
    "mt": 13,
    "none": 30,
    "lv": 2
  },
  "ta": {
    "none": 13,
    "ta": 515,
    "en": 10,
    "hi": 3
  },
  "ms": {
    "ms": 39,
    "none": 120,
    "fr": 1,
    "id": 21,
    "en": 8,
    "da": 1,
    "sv": 1
  },
  "eo": {
    "hu": 1,
    "none": 13,
    "eo": 46,
    "en": 7,
    "ja": 1,
    "de": 2,
    "sq": 1,
    "pt": 1,
    "lt": 1,
    "id": 1,
    "cs": 1,
    "tr": 1,
    "fa": 1,
    "pl": 1
  },
  "my": {
    "my": 130,
    "none": 40,
    "en": 1
  },
  "ne": {
    "ne": 202,
    "none": 15
  },
  "be": {
    "be": 192,
    "ru": 13,
    "none": 19,
    "en": 1,
    "uk": 1
  },
  "tt": {
    "tt": 86,
    "ru": 4,
    "none": 1
  },
  "sh": {
    "none": 24,
    "it": 1,
    "sh": 1,
    "sk": 1,
    "tr": 1,
    "hr": 2
  },
  "te": {
    "te": 131,
    "en": 13,
    "none": 3
  },
  "sq": {
    "sq": 412,
    "none": 25,
    "en": 1
  },
  "tg": {
    "tg": 90,
    "none": 17
  },
  "si": {
    "si": 129,
    "en": 7,
    "none": 9
  },
  "ky": {
    "none": 6,
    "ky": 36,
    "ru": 8
  },
  "ast": {
    "none": 1
  },
  "mg": {
    "mg": 9,
    "none": 28
  },
  "sa": {
    "sa": 3
  },
  "tl": {
    "tl": 111,
    "none": 46,
    "en": 10
  },
  "nn": {
    "none": 36,
    "no": 18,
    "nn": 29
  },
  "arz": {
    "ar": 10,
    "fa": 1,
    "none": 1,
    "arz": 1
  },
  "as": {
    "as": 5,
    "en": 1
  },
  "yi": {
    "yi": 13
  },
  "uz": {
    "uz": 4,
    "none": 6
  },
  "sw": {
    "none": 42,
    "en": 2,
    "sw": 2
  },
  "km": {
    "km": 74,
    "none": 6,
    "ta": 1,
    "en": 2
  },
  "cy": {
    "cy": 52,
    "none": 15,
    "en": 4
  },
  "ku": {
    "none": 16,
    "ku": 13,
    "tr": 1
  },
  "bo": {
    "bo": 16,
    "none": 2
  },
  "ba": {
    "ba": 10,
    "ru": 2,
    "none": 2
  },
  "ceb": {
    "fr": 2,
    "zh": 2,
    "ja": 1,
    "en": 8,
    "none": 10
  },
  "bs": {
    "none": 4
  },
  "ps": {
    "ps": 33,
    "none": 1
  },
  "oc": {
    "none": 1
  },
  "hsb": {
    "hsb": 5,
    "none": 1
  },
  "lb": {
    "lb": 10,
    "none": 5,
    "de": 1
  },
  "nds": {
    "none": 10,
    "nds": 2,
    "de": 1
  },
  "pms": {
    "none": 7,
    "pms": 5
  },
  "io": {
    "none": 1
  },
  "ckb": {
    "ckb": 40,
    "none": 2
  },
  "als": {
    "none": 1,
    "de": 1,
    "fi": 1
  },
  "dv": {
    "dv": 14
  },
  "ug": {
    "ug": 10
  },
  "gd": {
    "gd": 4,
    "none": 1
  },
  "am": {
    "am": 13,
    "none": 6
  },
  "ia": {
    "none": 1
  },
  "azb": {
    "fa": 4,
    "azb": 1
  },
  "tk": {
    "none": 5,
    "tr": 1
  },
  "ie": {
    "es": 1
  },
  "vec": {
    "none": 1
  },
  "kv": {
    "kv": 1,
    "none": 2
  },
  "br": {
    "vi": 1,
    "br": 9,
    "fr": 1
  },
  "fy": {
    "nl": 1,
    "fy": 9,
    "none": 1,
    "de": 1
  },
  "mwl": {
    "fr": 1
  },
  "war": {
    "none": 3
  },
  "mhr": {
    "mhr": 6,
    "ru": 1
  },
  "gv": {
    "none": 1
  },
  "sd": {
    "sd": 1
  },
  "an": {
    "none": 1
  },
  "li": {
    "nl": 1
  },
  "qu": {
    "none": 1
  }
}


==> histograms_2019-09.csv <==
pp,af,ar,az,be,bg,bn,ca,cs,da,de,el,en,es,et,fa,fi,fr,gu,he,hi,hr,hu,hy,id,is,it,ja,ka,kk,km,kn,ko,lt,lv,mk,ml,mn,mr,my,ne,nl,no,pl,pt,ro,ru,uk,zh
0,0.0,0.00019003991135351677,2.8755287902508594e-05,2.2065927346604543e-06,2.8965161576006546e-05,8.652905832369321e-06,1.2131965955343224e-05,3.1326077428061795e-06,9.927085432416087e-07,2.7541264146257733e-05,3.869008547458963e-06,1.2361501596585874e-05,7.853755267285459e-06,5.230178263177835e-06,0.00032351100526671535,1.7386417376135583e-06,5.889412390333773e-06,2.075623955366994e-06,6.630328498148172e-07,9.053171821090682e-07,0.0001760544154680526,2.0970393537762752e-05,4.068903826259519e-05,5.5919254078866175e-06,0.0,2.113233994362676e-06,4.411699295135789e-06,1.3375035466519274e-06,0.000804012530672953,0.0,0.00011852270080307502,0.0,1.3687454706593051e-05,3.7643096780931167e-06,0.0,3.820242015324487e-06,6.766044003238245e-05,2.3324553573874127e-05,0.0,0.0,2.9930100293361684e-07,1.578915073424628e-06,3.358958198803496e-05,3.811257380613755e-06,1.9408944258944823e-05,2.311802082042573e-05,0.00014476447205293455,4.543142142823578e-08
10,0.0006690099747173496,0.0005331844824814371,0.00041747570523269743,0.0006067930070165536,0.0003029063280093598,0.0001326380598662084,0.0004127153132530845,0.00012383216432984654,0.0001516417464530634,5.920581408180062e-05,0.00013069267472251152,1.091700053014933e-05,0.0002879208875262397,0.00020790405670863762,0.0016162200495363776,0.00015618744657617625,4.3723838576810376e-05,0.00010686878073398458,0.0001083509802828441,0.0002156236024248352,0.0002587476215203124,0.00036123174985059747,0.00029109594027931855,9.293228765012835e-05,0.00010940762329734342,6.361087055708071e-05,3.48818605634478e-05,0.0005044734868328033,0.003678091759515928,0.0015301382123936082,0.0005148522830260269,1.1963564638846118e-06,0.0004440199392434195,5.81630667295602e-05,0.0005351217115401056,7.084641751552914e-05,0.00017215188464873857,0.00030100740382154733,0.0016104623984010671,0.0002605788806162356,8.029979872510427e-05,0.00016508153460471442,0.0005553292318068258,0.00016259225872996988,0.000161502677532178,0.0002689791389946257,0.0006129984505506117,6.3973958958840195e-06
20,0.0009607901273758729,0.0011001868985071645,0.002248606990852527,0.0006374125161676121,0.0004863772258363669,0.00026229652087975987,0.0007230091955994595,0.00017689129112120723,0.00021830588403071868,8.593132186356453e-05,0.00016050081288484285,4.356286274573656e-05,0.0002744591466935978,0.0002654953295180212,0.0010821169932141276,0.0001740139794975573,3.669203296159967e-05,4.4928764087258865e-05,0.00025839308381020394,0.0001485364609254234,0.0002347018044090375,0.004647435932378299,0.0003831687285131816,0.00012051990754386908,0.0002692547570409252,0.00012028954150594512,7.899717043774994e-05,0.0006540744317745465,0.0021806308903502465,2.1505649691057902e-05,0.0002721208210362061,2.959528891468168e-05,0.001223047030382271,0.0001700099606071512,0.0005302045227210345,4.4912196989377006e-05,0.0003353869978618991,0.0002768555712180384,0.0007007277805720858,0.00017768116246181338,0.0001550204441897266,0.00035597228357366566,0.0011096635274033461,0.00032881038273828114,0.0002733019173172393,0.000440694427103799,0.001752574377815134,3.004272550542904e-05
30,0.0006085804154407317,0.0010538990383922877,0.0002473090959913679,0.0004033480133115842,0.00035854210500701957,0.0004188054539117905,0.000608274870045632,0.00013776791380256122,0.00015626679582585672,7.261484581103165e-05,0.00010572708088202051,3.340077098374447e-05,0.0002725690185691165,0.0001601376982067189,0.0007000556984244295,0.00013774994124048337,4.069301745237871e-05,3.7808118204789884e-05,0.00022373940687528887,0.00010831033655403415,0.0001480492212236869,0.018807635103949262,0.0001930502605335992,9.808007663176817e-05,0.00018438079710557333,0.00014143286786108704,5.830285220725886e-05,0.0004483931002704523,0.0017881069861121457,3.4678724501818445e-05,0.0002546777755360809,0.00012712493405565565,0.0008051820817389709,0.00013185974515378255,0.00025675167867277834,2.0155150884536842e-05,8.633719345755958e-05,0.0002597548992557172,0.0001653333545971512,7.729601023027824e-05,9.865592635673336e-05,0.00023952091618999834,0.0013724198465048638,0.0004393329711539367,0.000432611362548919,0.00047428585330010653,0.003493096116483656,2.020337227851258e-05
40,0.0007604556839489412,0.0011478961833967058,0.00038626744996429573,0.000592523707332416,0.00040713397137619097,0.0010412328681721884,0.0010211030747387098,0.0001698224433125967,0.00017190875475549592,0.00010349754502783863,0.00014124987061564514,4.900663083786961e-05,0.0006177018866840666,0.00016612551911549726,0.0006908030148971321,0.00016598657408149598,5.8442948868390965e-05,4.5168827356118036e-05,0.00020329821128987744,0.00010209984631084931,0.0002114693686209491,0.04179837633342178,0.00028336765285656696,0.0001563093357299967,0.00019993902923510836,0.00030859636360638086,6.13517020022508e-05,0.0004581942396204118,0.0011783688208144084,2.493721839176127e-06,0.00026789972817496585,0.00021053125099317166,0.001206366713916957,0.00014089342160720282,0.0004981657151399079,0.00010213015051659649,0.0001266203164635513,0.00024763933357041805,0.00023252165079799266,0.00010469385228966579,0.00013490325560815332,0.0002799830963370715,0.0030252508430252682,0.001102682445801882,0.0009790947452797117,0.0009179670259132243,0.008930818908825331,2.8412753453090265e-05
50,0.0005515271879551378,0.0009606143072965706,0.0002978843526252981,0.0005697893751962832,0.0002772368521586343,0.0018611678701659115,0.0011585788097022436,0.00013622049047901775,0.00014341071985961418,0.00010254526791751156,0.00011271701980152031,2.572991268520155e-05,0.0009159624961844392,0.00010999707482877589,0.0007895462623549306,0.00015001379972395985,5.905194233119976e-05,0.000120995580786082,0.0001191185294860622,0.000140189287975906,0.00017550463306518599,0.049554184407576446,0.00019278078236971947,0.00012521078879430136,0.00012386872194403202,0.00043087539503954063,0.00018138237964221936,0.0003997402806372143,0.0011567248017378192,4.0638590041201255e-05,0.00012958134335057432,7.228398123783559e-05,0.0016894115938732674,0.0001301916988557651,0.00026915628419634874,2.9658222957680428e-05,8.135180114350738e-05,0.00017296347028138967,0.00012657417435936563,9.040512074878284e-05,0.00012364564809500862,0.0002617128886681137,0.00412495887206574,0.0018048345512315044,0.0014090015847208525,0.0012817426593494748,0.011825452173593123,1.850975789742202e-05
60,0.000662520366704562,0.0011685126670678686,0.0005156570520054735,0.0007759694013199417,0.0005177045132950793,0.00420285950862896,0.002168800459972678,0.00018257953855825527,0.00017554616304271862,0.00021794347006568395,0.00016224749289819662,4.561287913909417e-05,0.0023457271704305613,0.00012966120983512537,0.0008302026481545655,0.0001274936334842071,8.953194136562053e-05,4.5154054231880544e-05,0.00014998055067432984,0.00012801553885548938,0.00010442326282773236,0.07015922899494942,0.00028623018194677536,0.00019403363567932637,0.00011722150407638565,0.0008585970570122496,7.655050789670522e-05,0.0004042464582407454,0.0012798123454561315,0.0008281403881032457,0.00010798859111847983,2.5975297041192798e-05,0.003157966103709699,0.000128725536908718,0.00034273736347892043,6.845685906907732e-05,0.000135670416063654,0.00020166105112804725,0.0001644103785433376,0.00011345646713549475,0.0001724788332862479,0.0002810143539159316,0.007513296671490499,0.004330721145330248,0.0033709283031873936,0.0026918739548583252,0.021449560232636142,4.0975020712400714e-05
70,0.0011331267801116137,0.0008542729519735052,0.0005298961121535742,0.00039166806807918727,0.000822425693888507,0.00614066734460032,0.002783614969863632,0.00018200569691347626,0.0001835573646053014,0.00022028902222189162,0.00017320896467428303,6.993575421326933e-05,0.00372264497925937,9.725306057205387e-05,0.0006757718484614822,0.00010395210264525448,0.00010311307911657801,3.3184130318456296e-05,9.869384454828706e-05,8.802107410704255e-05,6.556871455598187e-05,0.05924599702972267,0.00030720294233964795,0.00017962665060114672,9.566635873446084e-05,0.0011422715825105333,8.39344326892948e-05,0.0004166910172183321,0.0009854168255243403,2.0157224710428867e-05,9.869597933424941e-05,3.1326947897444006e-05,0.003619933115551198,0.00011069744958206618,0.0002394086208109191,6.033752442636924e-05,0.00011684411888637485,0.0001249255631046172,5.9320470406679106e-05,0.00013032325743692123,0.00017324240240624756,0.00025489594577582657,0.008939008514588091,0.006186190013044818,0.0052351065757398835,0.003054109865650865,0.021098113841581147,2.9201477433961473e-05
80,0.0006887879568474207,0.0010316475235714838,0.0005757738205115658,0.0006702229076843465,0.0008517740794829965,0.010962357978684742,0.005166016449882774,0.00030393461408896545,0.00027229740043882767,0.00029451342068141336,0.00018388998418191412,8.484033961635287e-05,0.008152724810383868,0.00011462280805447225,0.0008282936298980311,0.00014374727611279133,0.00017229165969541573,4.568957998548947e-05,9.604432009339141e-05,0.0001468247670206419,0.0001252101613179684,0.07075578110369657,0.0003899186695096389,0.0002238736181652634,0.0001056939338195259,0.0026222028821842004,0.00013190452051928492,0.0003417691586293601,0.0020240982112466883,4.158940252754224e-05,7.885994663117109e-05,1.691061199944238e-05,0.006638512000388202,0.00014278187375627965,0.0004259096188985832,5.949718854834395e-05,0.00020384795316655797,0.00016636024051376068,9.88877997561503e-05,0.00010793233968331154,0.00026920239934172214,0.00034722527756468304,0.016147878946487126,0.01189600341696349,0.009692919896217013,0.0049639214270010825,0.03126735418456228,3.5939608990557265e-05
90,0.0006293943483693338,0.0008384934354533646,0.0006249741351377953,0.00040264390313799993,0.0009038759062750504,0.012596422356001804,0.0063052597446015355,0.00023828047654819004,0.000272857001713785,0.00035483677382902346,0.00017361241871908647,7.151744864022477e-05,0.010785840874447535,0.00011065576493372363,0.001145711693609125,0.00011310039346472417,0.0002609986129655849,3.607596938794448e-05,9.010714913548214e-05,0.00014602318160351118,0.000101047039316321,0.0547616405216293,0.0003521462724183525,0.000211854676498251,7.899361076494203e-05,0.00362779550299824,0.00010823310472617866,0.0003987718991894697,0.0017232820546819589,5.7437717924871284e-05,8.318035932444054e-05,9.167622547947952e-06,0.007676697071472264,0.00010247834870256116,0.00036479560672728365,7.423475505723168e-05,0.0001591037418448477,0.00014571041292171094,0.00011557985802700944,0.00010953765868003889,0.0002671298252171351,0.00037412663741076996,0.018333931650636803,0.01489118124703281,0.01118945568006035,0.005220786310945454,0.031112304815930997,4.1580293763707274e-05
100,0.0007152914834286883,0.0010696972062043612,0.0007289392275625787,0.0006049577502760755,0.001835821593767526,0.018685833463092504,0.010720256314316175,0.00030177329207214395,0.0004265780735828293,0.0006323522838588339,0.00024966710170643816,0.0001350123083529253,0.018750396860316848,0.00011330125514707936,0.0012939722658844442,0.00010528993361061287,0.00033588588836245945,6.262696692376888e-05,0.00013314823506962737,0.00022031932142100344,0.00013334768246303443,0.06212981435743947,0.00046691258522407915,0.00037273926551466226,0.00010987387946526324,0.006746749027052005,0.00014028916749602303,0.00040285751224999146,0.002219776730919635,5.6400467939772024e-06,4.335621042548917e-05,5.09932340447727e-06,0.012320777597753645,0.00015103209075593423,0.0004767028504296376,0.00012311507439801024,0.0001259014254142897,0.0002637605585986898,0.00016097429131307716,0.00019900584603667974,0.0004861450096895573,0.0004854222173486544,0.028589151009641503,0.024189450265791362,0.018829918522548048,0.008738118160325012,0.03699394325497633,3.171074876938597e-05
110,0.0006829383603227308,0.0009896774048174727,0.0006972460992335118,0.0004386406431278913,0.0012836342688700667,0.01878267383403831,0.011830567985665601,0.0002213369800838444,0.0004973027200907172,0.0008003390407403603,0.0002262949835509653,0.00013878328424557718,0.02027322657802238,9.91692228728272e-05,0.001256650233516401,0.0001082651370764141,0.0004192441673402244,3.165511195987634e-05,9.423698349818846e-05,0.0002590189358467989,0.00012460206355293383,0.04640487615282778,0.0004618888196147229,0.0003235350110909621,5.397630887789331e-05,0.008149584743717197,0.00011501749975490907,0.00040173390097092155,0.0017133135958693564,6.779293027611218e-05,3.1800968717843945e-05,1.6298484292361156e-05,0.014563613375082957,0.00010347925056737199,0.0005173214880150679,0.00010561472764209523,0.00016963126164644038,0.00012629078782450673,3.706584621779682e-05,9.924929455231418e-05,0.00045866976150186144,0.0005076023458785169,0.027889329695707475,0.025003122319107184,0.017772416305658286,0.009301086297830911,0.03094039470032237,2.4025650031965352e-05
120,0.0009834915518117462,0.0010449127150528306,0.0021295992565217993,0.0009128638437906244,0.0017328964424763007,0.026536689104021717,0.019126599126188738,0.0002503935814641371,0.000679245233469855,0.0013775974345472395,0.0003504508261203018,0.0001916249989474149,0.03070972761243361,0.00015153866281402778,0.0017734791813796438,0.00011289946354870793,0.0008402172642921252,2.388444861095792e-05,0.00015061418298493266,0.0003478998097333041,0.00019130539954855335,0.050605769665699074,0.0007148465651345167,0.0004290009049363717,0.00011321640449361826,0.013874141767233434,0.00012939071206201602,0.00033850481967643165,0.0021771418145768036,2.9643740199149143e-05,0.00012524230818879942,1.836300661292114e-05,0.021056004539916476,0.00013300918944930733,0.0010168626870543645,9.340286338112709e-05,0.00025193978245701017,0.00018211069022564167,0.00010521636312355894,0.0001529130994776099,0.0007235463382425907,0.000721545922184158,0.03803985376172961,0.03712668534313979,0.02739451654708876,0.014034109034564507,0.040575834087365543,2.4722073466770338e-05
130,0.0027292801765572573,0.0008817330854782647,0.000769065197338579,0.0005096900727532334,0.001062213882710881,0.024014953270212608,0.01860619562676819,0.00020137733441769474,0.0008898800129072509,0.0016057171340624508,0.00035161091915457876,0.0001837461638011726,0.029135807910451138,0.00012863025550344473,0.0017488149355747743,9.363264149038346e-05,0.0009878778438756888,2.197871558432203e-05,0.00010032941247597572,0.00040687766660334516,0.00016185951248392285,0.037341727290211825,0.00036471759109958516,0.0004179956998968552,9.027169307230082e-05,0.014548401125877415,0.00011214298130969177,0.0003305023608720034,0.0020877078983913082,1.0195302978538101e-05,3.294625053093046e-05,5.117739460325695e-06,0.021357869991123355,0.00012435483331771027,0.0004232530079663336,7.035230940847796e-05,0.00028960859239914586,0.00016864490228990235,5.763295040907658e-05,0.0001267306848122749,0.0007826982328701802,0.0006845957229183113,0.0359157281917031,0.03537899026657111,0.02797137853437757,0.013944152804180014,0.03290051721948956,2.830262538722309e-05
140,0.0011731844482925106,0.0012129092861807651,0.0010510883442673151,0.0007947975644403487,0.0016389799139765163,0.03164983029652833,0.02613359659760494,0.00025441833783711263,0.001352804971867972,0.0026653816426945418,0.0005173482792673482,0.0002880031045217348,0.03991112724337078,0.0001283921136962713,0.0026064843757880084,0.0001252678783233241,0.0016667533065417859,0.00012568604773148428,0.00011792556277921976,0.0006534075854250818,0.00018844390180610416,0.04424572536329478,0.0006322109238445543,0.0006067084286965515,7.004476431398971e-05,0.02152575009299465,0.0001467509432280668,0.0004479851707137137,0.002793898447582559,4.073799316477327e-05,8.16936655887537e-05,2.5580039006714663e-05,0.03273874418767769,0.00012389809312551495,0.0006435550277902834,9.36892348255938e-05,0.0003894335512571372,0.00012974992863753926,0.00013048991843648986,0.00017505934035811244,0.0012215835771899385,0.000981357440117259,0.04172078972887944,0.04438157507151285,0.03752491421204559,0.020745410069017454,0.041424710626983254,2.999413113693934e-05
150,0.00137967222250967,0.001029282605197541,0.000898390785239725,0.00044829823540735666,0.001256280812356343,0.027100769148258805,0.024023132117275903,0.0002617240107324592,0.0014561541032967306,0.002869668502454751,0.0004933395104922025,0.000338038167635541,0.03444766002857165,9.824526842697289e-05,0.0025086924052430525,0.00012124368501752022,0.0017517865827833296,3.23309823937414e-05,0.0001257550856846346,0.0006953808593622614,0.00017426416755779843,0.03387925656663571,0.00039423681358144664,0.0006077860218488512,0.00010260191923226816,0.02061346153867641,0.00012897428336522198,0.0003639715370039783,0.00216327075136657,2.1786571562022284e-05,4.380004592486958e-05,5.52234295598064e-06,0.03137976107542419,0.0001220307554865396,0.0009431912378151181,0.00011504855416104398,0.0002918427400209112,0.00012236657045854482,6.784673423608172e-05,0.00016305227039002538,0.0012497295902163285,0.0010020404769063452,0.03473907643435864,0.03690705148147074,0.03403999651571363,0.020041756423329102,0.03437649338126497,2.558632478959397e-05
160,0.0013682008301594435,0.0015376595605458327,0.0012750077630935069,0.000868272103750774,0.0014447846645145297,0.035683865517642625,0.03132502706094333,0.0003119997100037838,0.002447655437002038,0.004279966742269803,0.0007857640431607249,0.0006155675604090381,0.043127211695090525,0.00015311027952144384,0.0038977899202934786,0.00014159544469755022,0.0031396822424561337,2.0438617382563956e-05,0.0001664684599625492,0.0010811092241738752,0.0002719906020607295,0.03257443111652611,0.0007028477522713257,0.0008009149535340778,6.524723374407789e-05,0.027647519513705997,0.00015336348723110467,0.0003911250249986588,0.0029295024314970513,2.887444646020053e-05,7.277350317463273e-05,6.33897134293094e-06,0.043363827760065844,0.00015145067665794617,0.0007150762036486495,0.00013795592241145976,0.00034895944466412364,0.0001766412185063982,0.00010801436139693091,0.00020294852540658507,0.0019714787655333494,0.001491123475162163,0.042597413640906974,0.04504862017263771,0.04292193650991689,0.028972806593103962,0.04204561760581183,3.40447161601011e-05
170,0.0015255731464912721,0.0014939534318932255,0.0011844536330053513,0.00067574724470549,0.002141519822064976,0.028636969882355538,0.02803878344968201,0.0003191322582895198,0.0025245940053701893,0.004427229739750123,0.000785859033953484,0.0005544604636638919,0.034879602019093355,0.00012658712397882173,0.0035753069750126833,0.00012360029290129441,0.0029858351805003786,0.00010668780996207536,0.00013830607449305573,0.0011972420857206077,0.00028133454332833366,0.02457063791953055,0.0005893476621633471,0.0007336637015018939,7.153248958662861e-05,0.02434058410310554,0.0001508205349658704,0.00031889893098043534,0.0033240767005013215,6.422306157739558e-06,3.9057523945476105e-05,4.779378792424039e-06,0.03960571166039842,0.00012692117237004535,0.000804907927493276,0.00010019010134568055,0.00029597050792531796,0.0001773484777804383,5.9999257520271166e-05,0.00017153639123394375,0.001951965277642128,0.0015449399571885744,0.03356351570702025,0.03545991382865662,0.036693932016523094,0.027594510357155135,0.034791252928312186,5.350632942926112e-05
180,0.0019379086834374934,0.001917804499166807,0.0023906720736214583,0.0008835311566809438,0.0023963324545123563,0.035575541401421606,0.03591942543210827,0.0003998395415558979,0.004044316863493046,0.006692718002227815,0.001187271906740064,0.0007126993087054029,0.04073506198682175,0.00016741100799451972,0.005924574233116208,0.00013788457057857292,0.004323421861918169,7.997430805963858e-05,0.00019270663083120393,0.0018094430060951862,0.0003475359627096868,0.026802235247413337,0.000814909543263657,0.0010855052616476405,0.00013857419608224002,0.03150085374756344,0.00019237623897038663,0.00043199740058622456,0.002877651240719319,3.845172132261699e-05,8.05514875204181e-05,6.946151452918558e-06,0.04901506599648197,0.00018786283454296084,0.0009602711596266594,0.00012434975783890776,0.000497205949759973,0.00010287836264385794,0.00011954938181120626,0.00024226789999061575,0.002792400972498064,0.0022629500437788275,0.04031523609549383,0.04146781465574642,0.04481562092711154,0.03559512593737827,0.041542125003127,4.3773557933627774e-05
190,0.002415026400162014,0.0018330714181438192,0.0013343093728164304,0.0011973486335798032,0.0019041588888332975,0.029251578806772312,0.029634900921951566,0.00039429124953830095,0.0038174614086309783,0.006468879575338678,0.0011499379226983643,0.0007906882095955404,0.03165447576731605,0.00012647773969442545,0.005885833401830964,0.00015182146959492114,0.004645810163462069,2.7481704362786125e-05,0.000153264286760798,0.0018657049114189001,0.00030166199766461064,0.01977450076614471,0.0005338903547268451,0.001004340606881536,8.422774524648054e-05,0.02616092877582605,0.0001943753801806074,0.00036615197463468746,0.003817818358878803,6.925804588006489e-05,4.794044142258614e-05,4.768521565468625e-06,0.041828815820279114,0.00012699933310042103,0.0011293174663765718,0.00010131094040086791,0.0004935412269674966,7.231190274579739e-05,0.0001658464420727358,0.00022456363844058677,0.002724794883336998,0.0020782929649547544,0.03178061452982407,0.032316794100487635,0.035778484766240425,0.031034525185432725,0.032823158456159615,3.823437500708642e-05
200,0.003068846949689383,0.002600212536622397,0.004226293202062869,0.0010863605895647878,0.002666031614855128,0.0350829556908979,0.03654330166397047,0.0004631475084560461,0.005843145732523446,0.009503688377124333,0.0017938892045976727,0.0011412440628798687,0.036569145530344946,0.0001667037357687093,0.007979886151099822,0.00016743308763978484,0.006312811647217864,1.924199431932747e-05,0.00018225698401010544,0.0029429700711566488,0.0005475792282589195,0.02054386806213743,0.0010139034747853183,0.0012763573937064026,0.00011768673775270915,0.03365920866274946,0.00025195548366692546,0.0004535382471796714,0.003827429731692803,5.372090547826561e-06,7.003910404907929e-05,7.092930166695556e-07,0.04944528890747271,0.00026884920497222104,0.0011988239237890699,0.00017851738602117227,0.0008681213000038002,0.000148305840136446,0.0001025012146691907,0.0003158241336238092,0.003911751032678398,0.003075694284101782,0.03720750237552337,0.036983083115834536,0.0416576221064482,0.03952138958097214,0.03866633419466861,3.5418489500461654e-05
210,0.0025778794928389506,0.0025606832502726514,0.00174767251005284,0.000942286508468126,0.0027763675673242363,0.028250423568060595,0.02935283997919635,0.00045015842427950696,0.005881278992947909,0.009097261536148421,0.001706159968266675,0.0010304539789352007,0.02819481874300637,0.0001254950694337862,0.007810299421455715,0.00014166971812978454,0.005888108465306259,4.9153877619180286e-05,0.00017545488684444298,0.003111210296991865,0.0004020082413858613,0.015101687834609395,0.0006265843496517401,0.0012349292628252636,0.00010510600115164455,0.02628570212957728,0.00022174797100231363,0.00044520276623710915,0.003020299033928827,0.0,3.041669855893721e-05,1.0768719940740108e-05,0.039279668269122915,0.00017045373574928419,0.0016290261156297072,9.3934528398928e-05,0.0007365173929581498,0.0001455175240287909,0.00010748528535978422,0.00023345157558727546,0.0037818756145116122,0.00294080706058979,0.028167702553082055,0.027755116081551054,0.03280118012882325,0.03254125788053717,0.02946384773812753,4.630046509509193e-05
220,0.0031063011813085265,0.0035761025792275343,0.002026803443654828,0.0013461715307559123,0.0035280832235093586,0.0334064158909379,0.0347451644558534,0.00059491052873818,0.007940327394001075,0.012405752174769956,0.0026695998034162597,0.0015530370703735932,0.031594819386369974,0.0001798253791489466,0.010971530079729138,0.00018239477818393884,0.007879830515204597,0.00016624566032550622,0.00020112358519988849,0.004358671014356408,0.0004734293913057733,0.01704565566351089,0.0009469062249333563,0.0018977999435046205,0.000224067785924959,0.030999801534343483,0.0002535112669474602,0.000516400913872312,0.004169559586405534,0.0014511516260282999,5.115902472928184e-05,2.3693355315019325e-05,0.04613313950371747,0.00020565347623847138,0.002017138500149046,0.0001224367026975932,0.0009669643149473867,0.0001174479036890841,0.00012543171896047193,0.00031271693625963557,0.005506263371694661,0.004276121061059401,0.03180361676597926,0.031426593289250404,0.03826083074557238,0.039953422062023985,0.033638099398521415,5.301913973491571e-05
230,0.003261604307956378,0.00339467589993169,0.001808458703023306,0.0013410927969277875,0.005897875628268586,0.025908622064157415,0.02775181542513781,0.0005405373353558127,0.00802591207147646,0.011317229425875716,0.002620287528348228,0.0014964154023612173,0.024555650513379396,0.00013667074553112585,0.009745834629676157,0.00018012027671206966,0.007142152083144475,6.898310362694788e-05,0.00019687832113397062,0.004236915076625906,0.000533189828373224,0.011622663973327802,0.0008176984799235689,0.001594158927582555,0.000132514910882475,0.024556607016740884,0.00025580919862657826,0.0005548527870900259,0.0035662846776825033,7.863651449533732e-05,2.3011163583261273e-05,6.4573013734197e-06,0.034032572935778944,0.00020352239243822835,0.001702716170448269,7.226301724287066e-05,0.0008678348246232674,0.00013962798316496605,9.245313048019303e-05,0.00029633949970442336,0.004998484808210425,0.004393691264512531,0.024077875863847645,0.024027370384730132,0.02982212567325915,0.03164742621053408,0.02562609313480741,5.339418857890028e-05
240,0.0021532481419646145,0.00462165709505224,0.0036342298259177206,0.0017558208302456983,0.004327284357701287,0.02968621450731348,0.032536503909943115,0.0006265982920041531,0.01065113462495643,0.014778874965047498,0.0038626634090541154,0.002073499189288796,0.027895514379718038,0.0002009782730124065,0.01365717773203232,0.00021661741605166431,0.009280054932779246,0.0001543089759416163,0.00026015899895607376,0.006237338323787893,0.0005850925232008073,0.013588228160921612,0.001076319595851325,0.002220025228679385,0.0001730730625419214,0.0283576660181197,0.00031989616659343367,0.0009304512189600748,0.0032739326111749733,4.0954086911668944e-05,3.4057391151756936e-05,4.117500247901548e-06,0.0385823763830098,0.00027319546018311124,0.0023048977057208973,0.00014596375997537957,0.0014386991800872816,0.00012976064468714593,0.00013230680043218592,0.0005783286013389693,0.0074136737538492495,0.006301075222097914,0.026772957246758194,0.027036314060704628,0.033036782512962284,0.03734594096213236,0.02933501547263949,7.393935083381179e-05
250,0.003375821951364057,0.004312130397821459,0.002391973467468272,0.0014612456989222956,0.003999892117845009,0.022838972444561147,0.025800543498568144,0.0005716181854869654,0.010442558259653992,0.01314140961718454,0.0037880387929330925,0.00206974754937313,0.02108674299007938,0.00015693366262835317,0.01173212194083317,0.00019816767168523604,0.008118235806671977,5.8933685864397014e-05,0.00021675279598077886,0.005609042928968104,0.0006297698435308764,0.010048374597801705,0.0012343160502481193,0.0020996190429346134,0.00019590325490445148,0.02224671110133954,0.000276718330639185,0.0005705770275038697,0.003872166847866117,0.0,2.0279868202458748e-05,5.429987810233316e-06,0.028954792149794337,0.0001874275792908688,0.0025672177684887857,7.838127273469448e-05,0.0010109157642097608,0.00016099364287074121,0.00012780384009405274,0.0004202454596401768,0.006388689282623932,0.0057411553209116605,0.02025378480448763,0.020354407357091188,0.0252433765888541,0.02911049810349196,0.021913385528384535,4.9540568895474853e-05
260,0.0035636165086852093,0.005955513334217653,0.003062440545122379,0.0019579047347104534,0.0057074358516867145,0.02662035444346428,0.029649530107037116,0.0008316479784681495,0.013037650158837552,0.016534599343214072,0.005663488585199482,0.003100685215470731,0.023664904020366702,0.00018462129882257293,0.015386172578971959,0.00025103489928869757,0.010628457171878792,0.00016733148495696155,0.00027656942406459654,0.007402296592768353,0.0007976199954162372,0.010856832721245506,0.0011275247759549617,0.0029458876071384817,0.0002043060908429714,0.026032718194405082,0.0004034165623270136,0.000662378325251432,0.003694912813830746,5.9084352276216355e-05,8.230199955993245e-05,2.938048074086759e-06,0.032555741326211377,0.0002621540531200408,0.0029069383701787084,0.00017370892779174543,0.001718039702086072,0.00018895610271438138,0.0001082977949882595,0.0005726174850569319,0.008926801425661027,0.008236977572098242,0.0230557529975179,0.02335457773848718,0.029335715508237797,0.03329480585780502,0.02465882153325547,6.051436580176809e-05
270,0.0021692918197764206,0.005441171172164231,0.0026930272010266256,0.001949766763576411,0.005470904352432173,0.01974776113088565,0.022125810539498,0.0007900925032548402,0.01179761048863646,0.013900848928615135,0.005228713672146864,0.003010720324025164,0.018574806059382137,0.00022102927668672982,0.013453545071747116,0.000242780337462187,0.008726677037603776,6.20471217974475e-05,0.00023192477768633823,0.006731922036158912,0.0008972613985461979,0.008175633871397327,0.00101760907009907,0.002654611120583336,0.00024085505295326514,0.02027223663956274,0.0003462650234088916,0.0005936701724105698,0.0036883597098112298,6.323335221661337e-05,4.4728065605392256e-05,4.1121403510501405e-06,0.024053455066867433,0.00025526924110694905,0.0027362800228781115,9.916432822082843e-05,0.001908237733976425,0.00017422367771513384,6.317226023755482e-05,0.0004469948085236869,0.007859857001521895,0.007731334982615138,0.018229389843528655,0.01768264516954884,0.02277045907325187,0.025906276244367272,0.01815259109105318,5.404508474539637e-05
280,0.0034717721482300993,0.007184355862829961,0.003536889515984722,0.0024124799766348536,0.007260634427695393,0.023522963800234442,0.026131282323085078,0.0010183928638696005,0.014897001214313279,0.017678215667803285,0.00746833193351641,0.004228763204449729,0.021169514659578025,0.00017047197965868865,0.01716095326576241,0.00029127347535544884,0.010888704268521225,9.442611684496073e-05,0.0003468032569952098,0.008604881463298538,0.0009314075712181687,0.009025052606858786,0.0014710953657605312,0.003618480834483014,0.0002885399710390298,0.023428318214957815,0.0004452056825442616,0.0006105171216044642,0.00671649850924486,3.63210369782256e-05,6.686707691364727e-05,1.678334880753461e-06,0.02778361788067842,0.00033752396386230556,0.004378234358192123,0.00016297586689154807,0.0020701647897916806,0.00020591532282189455,7.21244012067486e-05,0.0005885712128806659,0.010872910823054114,0.010884691536756358,0.02029820646889624,0.020098888875543633,0.024762514208995456,0.030223806242346257,0.020144787784515752,9.209179156016953e-05
290,0.002740889876474827,0.00648014472687751,0.0029203849963743036,0.0020580997552330227,0.006520850166510872,0.018085246416199265,0.020517213355319554,0.0008523420847735478,0.013248840434267741,0.015023756538030068,0.007183385100709008,0.003913555128427012,0.01592217457406448,0.00020109779099072508,0.014622837428896909,0.00025560005775300673,0.009332985199969413,9.998450483931541e-05,0.00031267647248223147,0.008021621705352923,0.0008274181342350037,0.006555871367238007,0.0011390257576720296,0.003243840131337838,0.0002347875878207296,0.018075345965507236,0.0003709880080298307,0.0006477560361401942,0.003725927460644858,3.437187138122659e-05,3.514059806982521e-05,1.45473097877296e-06,0.01899223406644745,0.00026443182720098894,0.003376076723646683,8.983847782028516e-05,0.002029243853674314,0.00016196451696510536,0.00010644312184705294,0.0005468090480513053,0.009181661513376392,0.009728381715470762,0.01566590529462749,0.015831346613868078,0.019365784223915983,0.02211423143563533,0.01518058246074868,5.787378423985272e-05
300,0.0041944915615990406,0.008442275362906645,0.004693210296449149,0.0024822925717564964,0.009198275907317779,0.020638027256221127,0.023235586480487104,0.0011261403157748744,0.016804802104291177,0.018745525068753197,0.009777542422072646,0.005633213247413049,0.018081992965209404,0.00020806798411032143,0.018420580585165516,0.00031962137847017596,0.011310332510879545,0.00017422314741374946,0.0003902924476994134,0.010365476630265278,0.001150864459041035,0.007257052482701716,0.0014604017362934805,0.004527583227887987,0.00031262782806502784,0.02073072034897289,0.0005097902212385988,0.0007546489224890477,0.005350994739246652,1.8562452858338763e-05,4.4284230106011846e-05,8.29148556262177e-06,0.022102587886182638,0.00025751849207776003,0.004690203409363168,0.00023605692059668637,0.0030485989303520983,0.00022286168366987972,0.00010470908967036059,0.0008776181482207739,0.012178786510039058,0.012950733855629531,0.017488544601195928,0.017960416648575117,0.020805089352345502,0.02565229811256151,0.016370944994422175,9.90231504281563e-05
310,0.004511435555774762,0.007344703964516619,0.0036568642724308215,0.0031153090410391345,0.008449439127143642,0.015831803591069876,0.017661914504972013,0.0009408037287285215,0.014144440516419955,0.015480988811129446,0.009070375897619781,0.005364804047998777,0.013959554785469702,0.00022477099414261852,0.015034547979426693,0.0002897215662581984,0.009274126706781164,9.578893755586896e-05,0.0003229611576572096,0.009556893750956157,0.0011251679463890872,0.0052892063359360406,0.001390237847455526,0.004031795145830737,0.000274243493539348,0.016041448675876525,0.0003347327565888898,0.0007770877556067311,0.003810574120668443,4.802035243515763e-05,2.7083276696457763e-05,4.2480618378717236e-07,0.01669467597110333,0.00026298640933404154,0.0039042426064627295,0.00013241510442241308,0.002594283209734161,0.0001766797962849822,5.8272492871561605e-05,0.0007375595361742075,0.010518115984900102,0.011190979541714474,0.013552887431841286,0.01349042173049623,0.016050182204487774,0.01965653330472758,0.012259707182590576,0.00010630799259198133
320,0.005841609940654094,0.009753974979789156,0.0048844300667445,0.0025852283375592034,0.011457101275196,0.018030224681068154,0.020071338701466674,0.001368591512672766,0.017896361351885492,0.018733674349484628,0.012210350862067856,0.007064352578276841,0.016509392047575237,0.00024309479910283679,0.018495120500737934,0.0003842984314854894,0.011700445341537509,9.175956792009424e-05,0.0004098619100556777,0.011840194958605797,0.0014537578209715388,0.006079010222449154,0.0019332255252569616,0.00557352439732928,0.00040778805345931257,0.019198103496918265,0.0004844487500911727,0.0009855767615599713,0.0051123979382126285,0.00013579763242418214,0.0001113282204704611,2.1523421689715e-06,0.0185882112645758,0.00024873633759554874,0.0060387530747530544,0.00021436311002487137,0.0031215078155636764,0.0002779014576596492,0.00013406554220401974,0.0007409472167831625,0.013646188562616148,0.014780076536831386,0.01560044243331391,0.01575145469083104,0.017719711786805044,0.022698411751823994,0.013895588687384075,0.00013591873620631952
330,0.004326754274675374,0.008484849194531111,0.004137765732408055,0.0026187642624799557,0.010282950862129546,0.013795068742727703,0.015328291534649941,0.0011423126652055533,0.015147961988010893,0.015139979298538187,0.010952534765618142,0.006503707767092746,0.012183682732239846,0.0002820245765045334,0.015228255870857394,0.00035522814580809896,0.009515542218984355,0.00017922754324919835,0.0003231272779452694,0.010337448930237846,0.0012402356167690706,0.004464829903267209,0.0014577210237957693,0.004862770625131938,0.00037023091463505187,0.01424489542711028,0.00042638560348985395,0.0007252581394254399,0.003953458051393155,0.00019040452226472003,5.833177884863938e-05,2.1610004638853115e-06,0.01507726708801256,0.0002709110183621311,0.0051550624795886,0.00019151090348711925,0.0030316608482616014,9.55464415029755e-05,0.00011907989950351839,0.0009559406077723797,0.011932235715533592,0.012660671726145465,0.011780272122639336,0.012605509307203968,0.013735783919246375,0.017013818324913006,0.010364149252976145,0.00011474366825177433
340,0.0052074833039511565,0.010609477673610762,0.005288976277693786,0.0031510429894023736,0.014383175703468929,0.015499559673951308,0.017271125330059756,0.0015640656105431144,0.01817665411006355,0.018142969111294573,0.014701060539143124,0.00879359449368936,0.01420623614242216,0.00026273807062169923,0.01839043378373113,0.0004453572073915038,0.011507905798581604,0.0001329322651699719,0.00045262072184733954,0.013347189916728152,0.001813022587303386,0.005247815935013725,0.001891392557599905,0.006379322526030871,0.000422339131366477,0.016945410132205414,0.00047592113014769863,0.0011087010927715339,0.005211779579185002,0.00017691595058349179,8.097049306179122e-05,6.786811339853903e-05,0.01555154372093117,0.0004732035831944483,0.00734885829739751,0.00019693200882315114,0.003837040436464809,0.00018957977680148945,0.00017803844701665483,0.0009027462641645903,0.015094713105954623,0.01646650004603601,0.013471393199318508,0.014695906815010297,0.01511935102553486,0.01928903712314107,0.011421804098990655,0.00010894521951307396
350,0.005961650061455611,0.009340978898977304,0.004872532289717982,0.002971374925047972,0.012396422544823638,0.011697883042249307,0.013884417072851608,0.0013388825676026478,0.0150690614154936,0.015126936537599424,0.012979527129482256,0.007533696646724377,0.010694928559684192,0.0003265544119975709,0.014681079652376456,0.0003336727648768892,0.009108049821837163,0.0002144688311177248,0.0004197535259527184,0.011545531584311885,0.0015084070682323271,0.003839662335959729,0.0018709003124872034,0.00576868434773625,0.0004302409464228023,0.012987717023294251,0.0004274015619505072,0.0009132775651211817,0.004647114882033456,0.0002582060962907081,5.830384514588117e-05,2.401096356177835e-06,0.011640626236999395,0.0002951104695184455,0.006653065447739326,0.00016813994211963647,0.003558707082627766,0.00018113552971143486,0.0001543433987815847,0.0008358699080915089,0.01304338421277298,0.01375835875784041,0.010316886389571461,0.011093667181877554,0.011339535999666276,0.014910845283914157,0.008733192968074564,9.60449961525906e-05
360,0.006811685658433555,0.011695774529635267,0.005991981606525676,0.004318837562491349,0.016282076031929264,0.013397366675602911,0.015454131051633459,0.0015444367774774966,0.018166210143948695,0.018673932062761474,0.016928102074340607,0.010384633606998733,0.012787392707377629,0.00032573417888950927,0.017899732485162814,0.0004767889266276441,0.010940319912627988,0.00024583217387391074,0.0005161457282884111,0.014421452604848178,0.002858118148107588,0.00430239569174296,0.002269294016138779,0.007522344827316214,0.00042680946462556784,0.015529471751362649,0.0005827777435912817,0.0012552940084818393,0.0064733240960868155,0.000352059932442439,0.00011760399235680508,2.0488549297635603e-06,0.013575593221896973,0.00037708959235247734,0.007917886019300038,0.00015785991145535774,0.0043595445045773685,0.0002719690525973977,0.00014134469823157657,0.0011199815318691875,0.016297443927196766,0.01732805036123399,0.012191435809871271,0.0128784160633535,0.012727823169147261,0.017162730066243165,0.009490679166194536,0.00010107849093682106
370,0.005784743835171377,0.010326077117131204,0.004621316288180215,0.0031456271967487603,0.014271481929297678,0.010789119827064292,0.012080951959943787,0.0015094506582180374,0.015128729318378645,0.014914705337891248,0.014300480051428782,0.008994919765305578,0.009341407356860825,0.0002638146265760301,0.013981345946409167,0.0004064905917015331,0.009024340805770699,0.0002555713560274744,0.00043615482675596855,0.012086443867357511,0.0014441671349345305,0.0033152019632268887,0.002223827963356645,0.006326176322553617,0.0004109506199667161,0.011997176585212618,0.00047361053109916103,0.0010235593352876317,0.005623504343135059,0.0002892890208441824,3.856092478533019e-05,2.6576842387823804e-06,0.009999204203859309,0.00038101022349132184,0.007858067752831061,0.00012937768926552838,0.003710663353814918,0.0001987912930433815,9.596043948468477e-05,0.0008470991840971172,0.013604031200152246,0.014190057993627382,0.009185511253794285,0.009716971665415505,0.009688182898849054,0.013412230089354106,0.007411926382964112,8.544040143056226e-05
380,0.008755853437271597,0.012500378894862477,0.007453891590469847,0.0038032004009697492,0.017285823649533676,0.011619205353207524,0.013813420116620869,0.0018410076848008508,0.01833337986360632,0.01792186994404449,0.018543730269700597,0.011487734117516012,0.010751391348005575,0.00035569712741910053,0.01589663690954161,0.0005099212417001405,0.01126405917527986,0.00019231283804255293,0.0005727678357150934,0.014331513571132782,0.0023645922043330813,0.0035868882260807157,0.0029925517631595334,0.008305173096888182,0.0006731307576527351,0.013770977573631177,0.0005877684213935958,0.0011261752787838648,0.0072060115782646966,0.00044273719051480354,6.767715429363529e-05,1.1745045767211825e-06,0.011626815458340935,0.00039413641060441273,0.010336584750903606,0.00015075578705635342,0.0050731690913402355,0.000222510197242781,0.000149661657255075,0.0011766212441291848,0.01694829778620219,0.017822695928172417,0.010570128586393014,0.011222454981517301,0.010551945132952045,0.015561360512494805,0.008482454831965091,0.00011514124111271173
390,0.006760183717033283,0.010353080523034564,0.005904109260303952,0.0034662901098788347,0.014266583521918112,0.009450109915380792,0.010777163511672402,0.0015879639387780255,0.014626281332690937,0.014309773031688768,0.015725993934409956,0.010154484551284471,0.008412873276223297,0.00028508763451745106,0.012670664280647531,0.0004889361296638824,0.008610165218168556,0.00018829085496889695,0.00043637236178008866,0.012079161322499365,0.002220327414155981,0.002908562891714361,0.0023134429808669304,0.007499029266116788,0.0005620257983055081,0.010783217281546366,0.000537420411432838,0.0011042192826415248,0.004424475217575695,0.0003227230453638817,7.990590861222841e-05,2.1068517623608385e-07,0.008488161799553556,0.0004555014742693633,0.008221857329305362,0.0001095675924985047,0.004183783750826698,0.00031420100409727727,0.0001910487756114354,0.0011192256195782875,0.014049310705999988,0.01421163991936239,0.008249676902177688,0.008799076076871111,0.008198288670630794,0.011855702465773946,0.006284445263842423,8.171377886399846e-05
400,0.010272908464762382,0.013595204103205577,0.006997921595030467,0.005798685766506818,0.018507834087469966,0.010438786204355947,0.012229457121397372,0.0021024533967463595,0.017715344515489263,0.01710207157439046,0.020142505783484123,0.012654782271873744,0.009617507673161857,0.00030296049009812816,0.015186146576840868,0.0007207355388129382,0.010747764101554029,0.0003050096162882263,0.0005972765886589691,0.01419057995384097,0.002679019535901161,0.00363704376925344,0.0035039856042297346,0.008967355728278193,0.0007406939348624673,0.012235153582825242,0.000705798097580282,0.0037265673631653212,0.006199191478740244,0.000474165865063311,4.992683806316979e-05,3.895682978204849e-06,0.009825937703937854,0.00040326565799829234,0.011521790719603752,0.00015639519193611813,0.006217077897931438,0.0002526587312061815,0.0002274285671876574,0.0012209435645332517,0.017476240248796827,0.017663682999109816,0.009420477842940263,0.010293931338594157,0.008963171601113597,0.012922580323365124,0.007281700031269201,0.00012666146108559223
410,0.00929441768067967,0.012495464115830374,0.006365807159273185,0.0038986608875664934,0.014936416230870034,0.007905891008998151,0.009404112301121245,0.0019782636011335107,0.014215859853644004,0.013880944951787808,0.016499864815279316,0.01072330295616874,0.007175428999486152,0.00027007456697160365,0.012329126675844822,0.0006873764170165851,0.008368262281319537,0.00019518621070674423,0.0005457900167983819,0.012283980051797056,0.0021837882891370146,0.0025387371721208893,0.0024474299048795004,0.00780263391241219,0.0007705731842899958,0.00951895044854767,0.0005950451607526349,0.0011989546047009396,0.004694998962555745,0.0012272655386195634,0.0001238394155613872,1.419273199602112e-06,0.007714221499154079,0.00047439192264016,0.01009662327859303,0.00010264773169286624,0.00507878508983785,0.00025959844493145983,0.0001589161273883526,0.0009879057514631006,0.014653141618398346,0.013945600319626193,0.007491614038326887,0.007696128344220375,0.00685972028695127,0.01023391512099426,0.005558137608744825,0.00011265056407213338
420,0.012532328004011006,0.013787521697241298,0.00844892397811414,0.0053441376606743,0.018492860379683316,0.00940896610998852,0.011235878894851654,0.0023188015645399973,0.017189709447124994,0.01654016832403102,0.02020258509711942,0.013867031782836567,0.008339910620242875,0.00029563949233892846,0.013976580846136158,0.0007431848585490626,0.010068737097831711,0.00042165081870530887,0.0006859345663887617,0.014247768018525899,0.0031816190803625856,0.0029623689717434235,0.003381815676487858,0.009965503243459524,0.000939509245833225,0.010917944214162426,0.0006703567467703014,0.001568317670846415,0.006002304626123639,0.0024848879268030317,4.617130691456632e-05,1.9652955121826477e-06,0.008928997875307924,0.0005078184147108241,0.01268335298390387,0.00014206840413855562,0.006366567598074882,0.0002847211516293329,0.00016673453399223203,0.0014772376160058062,0.017586337869847656,0.01693352160546875,0.008611594930426193,0.010063103474428911,0.007889337281679685,0.011830998018326232,0.0062133114158386136,0.00013520467694547487
430,0.012039790349484266,0.011092092744667117,0.006497368475065011,0.004289903347467734,0.01479787840025225,0.006666147730224855,0.008637290307245488,0.00218338172653037,0.013337886377767507,0.013316991717465847,0.016338052828113746,0.011325977620899383,0.0065441575058470935,0.00029174904802223934,0.010886035846301611,0.0008801312899374365,0.007944773372958775,0.0002822848579299112,0.0005675936304742712,0.0117163782803618,0.00283549852924679,0.002351246566364515,0.003252675030458635,0.008437187522006409,0.0008890441730970788,0.00814875403227508,0.0005712471598483355,0.001303569583524996,0.00534515004777275,0.0010768859001548609,7.764017494406268e-05,1.8476526479568893e-06,0.006626693956317834,0.00046775196485824514,0.010186827114023965,0.00015393404062854964,0.005278521490687579,0.00022167220216353956,0.0001557314966262965,0.001502892881310382,0.01466416289667001,0.01370505023105949,0.006697167304966753,0.007026387936238009,0.005855763093155146,0.009015038629783473,0.004731165689753983,9.658672272202601e-05
440,0.012961339094517875,0.014016741690405074,0.007614484680768999,0.006165184395257253,0.019065026497716974,0.008002947101136628,0.010082126362202334,0.00261668702695495,0.016086988001472256,0.016199110261153997,0.0199427425433402,0.014220156846515343,0.007695194599857035,0.000380574451848817,0.01275529002730818,0.0017569636365617903,0.009364686987717911,0.00044402840864404304,0.0007243809128820211,0.013806242744593395,0.0037811340375848834,0.0027909141038745555,0.004336795423921387,0.010654242373891712,0.001376819699152952,0.009630223711525781,0.0007136661284839074,0.0016808340285847342,0.005863013441300996,0.0010791851376218311,4.5417096940094714e-05,2.2159737649253854e-06,0.00761374384649575,0.0005271341167236649,0.014529620501560144,0.0002551170528021763,0.0064556109929259035,0.00023531373331282825,0.00012227179779355729,0.0022128974252384097,0.01784285726525171,0.01658237973439626,0.007935757214244216,0.008299484856975847,0.006739614204319647,0.010239036575820341,0.0053315226221286455,0.0001553353014415739
450,0.0141858166669031,0.011615585361429002,0.00760775706705227,0.004220991956239664,0.014902947829782217,0.00664101701321634,0.007781196215324016,0.0023783503728387425,0.012763934190976019,0.012670693020561806,0.016677482395521026,0.011971182457581086,0.005917843781079534,0.00030367521356946967,0.010226238355868845,0.0008015886739706327,0.007395883975333601,0.0004319772325473126,0.0005443615561173588,0.01139708400210426,0.0032823303849926684,0.0021178534700835787,0.00361016649424808,0.00887558902235305,0.0008819603513178058,0.0075269011561710794,0.0006158653554302956,0.0018009268655903563,0.006376095338118921,0.0011180171839389845,7.40118973302466e-05,5.187143252888789e-06,0.006059301723937187,0.0004257596494264095,0.012715216367451453,9.725714134681852e-05,0.005791885372602384,0.0003763562350258745,0.00010680359123499904,0.0018125821899206754,0.014298270724326352,0.013309579297551546,0.006041193591699885,0.006147040625278923,0.005127152420097928,0.008014263407455143,0.004109131233769048,0.00014206434234673523
460,0.012222397017073507,0.014127751627706733,0.008858261715544944,0.00653324549161398,0.018354845220076355,0.006442931228531659,0.009155201963318687,0.0030398291214244234,0.014936052710896729,0.015389259944758977,0.019961849152692144,0.014359420537712938,0.007064223515651206,0.0004012704353363109,0.011986714330044185,0.0008945448817165994,0.009462615134686849,0.0006142480393894334,0.0007858067497894063,0.013701017769242955,0.004153137845344771,0.002486573972456508,0.004382022301305057,0.011108365808124614,0.0013640058344679274,0.009073871469928043,0.0009428160066284062,0.0017531675199862582,0.007245097520537545,0.002776190941368282,0.0001713049840370838,5.79693459467581e-07,0.007431498976148223,0.0005562991820538465,0.016177066140712102,0.0001714273454636991,0.007233701548968419,0.0003620117310223884,0.0001747055586837499,0.0025891686819769074,0.01725794469495613,0.015560803749151975,0.007109932208704251,0.007104420664071462,0.005656447661387346,0.00947481260609846,0.004901250351199107,0.00015619984030503946
470,0.010617554651103011,0.011642304940479338,0.007671816153182225,0.005926638152594517,0.01463075291536276,0.005473987815123158,0.00717916565305301,0.0026274520167886657,0.012180855384629029,0.012684515488268754,0.015845018397971516,0.012244089573546599,0.005328401069961071,0.00036031183280141094,0.009119754339255796,0.0007565066588493082,0.0071819446072143465,0.0006464017442923249,0.0006979593869264582,0.011077072225841847,0.0041858999551435535,0.0018487987835558006,0.0034483995100402136,0.009412764214622373,0.001395704096445301,0.006901349204443443,0.0007771684486313966,0.0018646108063905902,0.0069201054899771025,0.0015313785905007894,6.140758989679313e-05,2.30805404416751e-06,0.005203292986021826,0.00047564582819618694,0.013113165787548836,0.0001479354977897406,0.005836368332790904,0.00033208180447096393,8.85548284702275e-05,0.0018453032459022965,0.01407056599869128,0.012694194937370012,0.005289354087996758,0.005616733717618611,0.0044222597625202436,0.007371106212360173,0.0037031105419369197,0.0001537350419222367
480,0.014828930583570259,0.014031697081594307,0.00998779666441507,0.007301471109239857,0.01763191556772818,0.006084746236541405,0.008515356968480306,0.0032111891691986756,0.014030142212590052,0.015049784186523398,0.019098275227252003,0.015194584026468238,0.006120993194789752,0.000463101764902702,0.010928746908282291,0.00109172105203763,0.00907748936634932,0.0007474240611093239,0.0007820914195805161,0.012951302786341694,0.0047595791844273405,0.00225282704226487,0.005589721701101537,0.011444558059267538,0.0017576385142678498,0.007914665572563522,0.0009185260157258099,0.002460552568832822,0.00686215734374581,0.0030429673156608726,0.00012033839148235852,3.031227819349684e-06,0.005892095285664439,0.0006084127564243299,0.01718463534089842,0.00015893028341172516,0.008434352299956602,0.0006437795393801235,0.0002687735338817176,0.002813678610859983,0.01690142196956332,0.015042718508172657,0.006285707904759567,0.006300100697894143,0.004926499934878719,0.00843592786567173,0.004331996820235042,0.00021449122940388554
490,0.014569511689756948,0.011917679898526034,0.008078269849304156,0.006794364678076916,0.014373524562837229,0.005194196225324124,0.006260157262419243,0.0028414191838495063,0.010946474845890779,0.011577371745101978,0.015352992781178387,0.012150920952414181,0.004821699204526544,0.0003782371451506269,0.00857060233230851,0.0008523767350327622,0.007340174866021469,0.0006274515191766879,0.0009963511077682168,0.01055317698312349,0.00456906795246993,0.0019059762938611659,0.004258966017674757,0.009427178824360227,0.0020834186517362826,0.0062432648881358,0.0008138903553317952,0.0024237928812763576,0.00731571530837732,0.003134362004972931,4.8731896334068686e-05,2.8679571152606645e-06,0.004515673221276556,0.0005535920796008348,0.014769200559494754,0.00015958752934984552,0.00659541278035787,0.0003787887782865882,0.00021729181915726976,0.0023063659800082086,0.01378155306568757,0.012208604319095142,0.0048978027155338385,0.005109722347945782,0.003916844134461857,0.006450602601733737,0.0032013082865612916,0.00017532215561669748
500,0.014706379231251883,0.01357451657250645,0.010970794393733415,0.00831383443267164,0.016958667224137358,0.00586810682541208,0.00770271129755337,0.0037256804346191973,0.013197859180151296,0.013487052980484542,0.018007015798764018,0.014743565630209076,0.005783332136231286,0.0005441227341600232,0.009873870404121469,0.0011681221173750105,0.0086447591059696,0.0007691811798300836,0.0008532447797202763,0.012937421655491483,0.005379698004060931,0.0020483644719210808,0.005065075854309875,0.011733065498167402,0.001925073558147688,0.007061079610877297,0.001005847242366291,0.0021539204045231642,0.00681571427801143,0.002151563322216448,6.454547583996513e-05,2.8000650884761724e-06,0.005274643626780078,0.0006643695420632856,0.019679017582247202,0.00021424339737185659,0.008744352894600215,0.00038352527221273555,0.00013337222003446212,0.0032542700465825977,0.016272815320972713,0.014350773865587717,0.005622002607636484,0.00551844975340924,0.004263228448291576,0.0076171705227495385,0.0038071507941350945,0.00023671879195485152
510,0.013398654062891504,0.010960459878057745,0.009736729802203546,0.00669408253641725,0.013493610672388091,0.004564783534302571,0.00614928106902447,0.0031365356295118703,0.010363784052853304,0.010656642983503294,0.014313372282288066,0.011980118556326093,0.004557670114706115,0.0003858973236064015,0.007844040964752722,0.0009455493288421311,0.00667171409338899,0.0006803614636332494,0.000737691391481711,0.010565696424938742,0.0050476921301709065,0.001621409227643864,0.004354919724365137,0.009839037473805516,0.0023925158163192336,0.00564147649353593,0.0008589830900604742,0.001870446365049599,0.006531402405924049,0.00206356562660559,2.761712079361462e-05,7.771850434540471e-07,0.004078467037798827,0.000687406213444011,0.014974971621873374,0.00018686675674222248,0.006628546630974213,0.0003231317598394746,0.0001282907644688993,0.0031594090218032456,0.013351200508645024,0.011050647855370056,0.004375717209713611,0.004302000706250487,0.0031822247214548143,0.005775796585344333,0.0028789582941126,0.00016451551567025835
520,0.015147715966730804,0.013352809910297015,0.010355652558103882,0.008391296549273439,0.015839554272679024,0.005295632099223813,0.006778164842617793,0.004013526135178505,0.012443578689756495,0.012671959871090802,0.01719784875250434,0.014089849050420145,0.005103724264929123,0.0005083105578885318,0.009355032194141084,0.0012529913331095642,0.008185996496983242,0.0009994683337250982,0.0009214544651827786,0.012603679434938148,0.0066158508713122085,0.001948205509070202,0.006466762735884613,0.01194780168605118,0.0031055564659593507,0.006552297115985621,0.001098966492297829,0.002822975417519624,0.008319181103295544,0.0024769961831664017,7.374497528166817e-05,6.713614389519045e-07,0.0048365670855863,0.0008097325720719715,0.01796141694834661,0.00020423330700359158,0.008988799273864546,0.00042443271998123097,0.00015176778686448592,0.0031837653115131957,0.0156278044452752,0.01369026573072458,0.005063675862455181,0.005067311657108723,0.0037530204019273605,0.006668381790558775,0.003513726363231923,0.0002699960621415857
530,0.01311540830071198,0.011228998853531525,0.009890786640204574,0.007893037912279572,0.012986742292907064,0.00459269095997138,0.0053014025172539335,0.0036841409822252883,0.01000701771365718,0.010332146640199685,0.01357129814382281,0.011651612910249489,0.004052556938282955,0.00044165260951692625,0.007271559707918178,0.0010676164558475298,0.0066043968861220735,0.0011082687004531342,0.0007645061315454539,0.009994294669078344,0.005892132282664621,0.0015057706583756242,0.004551505668277832,0.009803841396635532,0.0026595016645079347,0.005146866537962191,0.0009360426844750426,0.002619232653909058,0.007252256518864368,0.005233245993571151,5.8089686758068246e-05,1.3102886302901653e-06,0.0035367590594703193,0.0006820057144480536,0.014013665194654808,0.0003698182055387852,0.008021292637599296,0.000316922880697371,0.00019539911786193014,0.0029718632039451858,0.012314943210216785,0.010557492123668901,0.003996434913498565,0.003860764458505106,0.002913029225060095,0.0053092017999872634,0.0025907712889762058,0.00020887747760419827
540,0.0157759658877782,0.013380039561361802,0.01225196726331316,0.009347256791619648,0.015068386883988344,0.0043324357710467915,0.006317657139835435,0.004553197114735376,0.011376158822010683,0.011965832301359898,0.016046303655864617,0.013588450305743854,0.0046480503934421364,0.0005941489064066088,0.008647436620685811,0.0013019529810993776,0.007904058252085127,0.0013266117834021401,0.0010332460327046355,0.012241695582564941,0.007649090548196347,0.0018503264237012622,0.006764988483969713,0.012226186588639162,0.0037631923859615226,0.006004397055672641,0.0011148704188956402,0.0027244929195319374,0.008704658894457993,0.0030225075597047897,9.167220496293566e-05,1.528257768914059e-07,0.004142016686626183,0.0010580799581656507,0.018565724835541,0.00020995017301177763,0.00961321830990062,0.00041747586057658194,0.00018922171907656343,0.003754687961644215,0.014735234195250527,0.012933159271400213,0.0046111539634385605,0.004486886153220831,0.0032746711843287374,0.005991314371157519,0.002856379783779016,0.0002527366268022467
550,0.013402450741210728,0.011049987635547754,0.009057919775299145,0.007542045417716974,0.012186367088540236,0.0035808811793793245,0.004874009804862802,0.003934123734692013,0.008941385503858614,0.009490217121968363,0.012404645535576343,0.010826831747732153,0.004155213835108774,0.000468748616815978,0.006851917910028237,0.0012468936381852258,0.006194390445839725,0.0012682505561019458,0.0009099563922367763,0.009902184455256716,0.007147332362948628,0.002116996080717521,0.00547032880536173,0.009784495271387805,0.0027935216830201857,0.004625317824523675,0.0009817791518860453,0.002435887270634443,0.007213675104550835,0.0036041282013494456,0.00014382753175726023,4.792709817926258e-06,0.0035734952021706005,0.0008035123114820739,0.01557863761658138,0.00013491968090803596,0.007621070315407376,0.0005078400204897727,0.0002450988347249993,0.0030162631048212137,0.011859235938188729,0.010306575827914116,0.003644593988425228,0.003545037568930122,0.0024727421559175063,0.004651053003523982,0.002388777967751904,0.0002176887771892597
560,0.014435798103180054,0.012514967507120842,0.012676421190810796,0.009598164238242569,0.0143281764213448,0.004221243525288288,0.005543857043825095,0.005294999820173322,0.010782195886326831,0.01098408341669188,0.01498129087715804,0.012955533712626885,0.00442299905606779,0.0006682685320530409,0.008194057365008592,0.0016092989614285265,0.00770508625988515,0.0014958711610720938,0.0011463102235666678,0.011347282214042454,0.009659375466147892,0.0026090657318434147,0.007578635051260488,0.012120516010804697,0.0038559211263397694,0.0055365784321992914,0.0012840131078564246,0.0035578370490097896,0.008930732343953928,0.008573186623715815,0.00020299732168864584,2.2855149907410792e-07,0.003936731722288582,0.001034304649361375,0.019773603031606916,0.0006978836892050148,0.008645288266626406,0.0006338436181848208,0.0002856676294304982,0.0037930584673788784,0.014113529376263955,0.012245942449370313,0.0039686046821114955,0.00416498953577242,0.0029709073910948115,0.0054549112794421845,0.00273848512865223,0.00028923070999736593
570,0.013155604276460219,0.010272431941560236,0.009885549057747306,0.008133992126043045,0.011472427071325685,0.0036489997571055553,0.004409072457006423,0.0044745615136272884,0.008348733949245972,0.008802409190081937,0.011743654896820261,0.009958130812560546,0.0033599758466540583,0.0006145936338947946,0.006380870736743364,0.001305971929106295,0.006132345081372881,0.001240089288024235,0.0008412369043209432,0.009265689459698093,0.007519410666055563,0.0013454454122527498,0.0064007643950497635,0.009840360352259658,0.0034775603810224135,0.004157815277121669,0.001091707380956374,0.00321873387248354,0.009132906373130488,0.004567863093754791,9.405588093163604e-05,1.3473956084922155e-06,0.002956167941488558,0.000933288758305843,0.01407095443130684,0.0001772275408676111,0.006895410159198224,0.0005255536504895953,0.00015674168301590353,0.003665943858692541,0.010944423664544612,0.00986575933762313,0.0031506407603638,0.0032756577528807534,0.0022434113879782097,0.004210455600627736,0.0020924334657204265,0.0002371589208307976
580,0.013144043390978183,0.012368733060957265,0.01356233398575478,0.010997002638696437,0.013460502015956942,0.003602434052145845,0.005001447441293724,0.005611379182229773,0.009928386999297123,0.010586996631630614,0.013656032233433021,0.012024349948966605,0.003902545679760211,0.0007019714097395934,0.007562547105193337,0.0016160765170258875,0.007123692189837296,0.0016756859360097323,0.0011540771798073557,0.01089644072561462,0.009868220980554301,0.001732377018485522,0.008406371322228172,0.011571542991999025,0.005293196663616465,0.005237239677564591,0.0014500381180289376,0.0049509489752369564,0.00998794649300375,0.0034758419875673572,0.00016417257859948812,2.021780579001324e-06,0.003389894412902809,0.001048276157738529,0.018380615268992137,0.00018611327122030596,0.011351053640954704,0.0007861701201336887,0.00019538748981715766,0.004879612762047315,0.013353792404148057,0.011473941057404789,0.0036224813723063367,0.0037086935941554487,0.0026164612901311817,0.00470211677567096,0.002468570045583235,0.00031406415753945183
590,0.013117914108402667,0.009872931052737313,0.009343209686373964,0.00914293915832835,0.010659850357213209,0.0033950534106446596,0.004313660038985721,0.00495779973245817,0.0077225886803593035,0.00811248192012102,0.010960598376184436,0.009628134857567267,0.0029264672468098385,0.0005811321765634491,0.005852408809935308,0.0015352198150649502,0.005977616800217965,0.0012740785536136344,0.0008775969711720921,0.008435555767192845,0.008681915950050979,0.001237711927035623,0.006749662860360473,0.00962856331818857,0.004028600529617109,0.0038565929474767475,0.001240146539054362,0.003112164983282627,0.008024430801145786,0.0032893876589958904,6.952698616517881e-05,1.8439419501366844e-06,0.0026923653322899342,0.0008071673443096418,0.01514628116445001,0.00011167312680741166,0.00773037238433834,0.0005448768311403395,0.0002782721929552168,0.003937173145638986,0.010685559267431578,0.009020600045910047,0.0028853139281575695,0.003261279399710331,0.00197240262859187,0.003834703702335437,0.0019224497584955508,0.0002808855137929067
600,0.01589073947336834,0.011553447498420478,0.011308572494626726,0.011721700536727333,0.013029656747505343,0.00373626619697817,0.004972825765404728,0.006258737430419051,0.009133536442788458,0.00941852537629022,0.012812272042368816,0.011541032529579038,0.0036050153766651206,0.0007683491912792302,0.007087570572569756,0.0019524701233412367,0.0071026881927420335,0.002299244736949842,0.0010901352070983468,0.010620718340388257,0.01053171328340313,0.0014163703494506495,0.008727909637092923,0.011782159169786198,0.006393520320243386,0.004660130566793169,0.0016148909979066238,0.004351984743578978,0.009356132349760146,0.005451401274812214,0.00012559303134565246,2.7295618298922772e-06,0.0030900586504995628,0.0012478127233575993,0.017779001203888627,0.00027799155875568604,0.010757941499334595,0.0006885854859955248,0.0001911636025535634,0.005690887671284379,0.012558139752938744,0.010493141450568622,0.003288106564453419,0.0035492451245408953,0.002313430191552287,0.004307605941860459,0.002148858402603517,0.00034508365860558797
610,0.011595682038832312,0.009406646888617178,0.010788616280216788,0.009872732928771718,0.011218938062379544,0.002822597129019334,0.0035863775999947327,0.00532835097680325,0.007193618904122361,0.0074923556233735585,0.010373643046042626,0.008909535486241396,0.002742759830860663,0.0008713981286751817,0.005582864168637715,0.001587162401380681,0.005748518463723874,0.002193827415672191,0.000961320003221546,0.008294276696771474,0.009518081388611176,0.001052748279342367,0.006623280848225745,0.009456618479510988,0.004897940267161594,0.003576713568596831,0.0014206728525562246,0.0035494853230848794,0.008350790125513782,0.005748832708039425,0.00018810865811852117,2.6064766088635515e-05,0.0026161502706358304,0.001142181274479883,0.014328078221565926,0.0001135650561864295,0.007410001020573048,0.000646750028331092,0.00021688338408463727,0.004276142120064433,0.009871161664279133,0.008510619568675297,0.0026477619744830387,0.002771756290391869,0.0018095830973272192,0.003549445161045594,0.0016983043892359138,0.00030202559763601455
620,0.016695098318252933,0.011611106572513307,0.011896306063300372,0.012366005620233114,0.012226129081520301,0.0033163051511011857,0.004430703767256196,0.0067890948042494716,0.008838455047065532,0.008885504206967447,0.011872653824853138,0.011061927418249315,0.003260444180628118,0.0008925993066096831,0.006722317308695271,0.0021466774544924485,0.0068934130885790045,0.0019250008739226307,0.0012424514350922406,0.009945374481236216,0.012391614343146163,0.001227542177852028,0.00933548333041249,0.011604555190121867,0.006102064203171665,0.0044973343370706366,0.001765689298538758,0.004390549429174108,0.009084359955675306,0.006685551560207874,0.00021102050186975327,2.73904472432169e-07,0.0028746295391455937,0.0012123392350970965,0.0159452884653604,0.00028762490636299274,0.011679830084280913,0.0006780473228123273,0.00023796793626829128,0.005953839718645467,0.011965625601672372,0.009928411905494679,0.002985367844358795,0.0030628411564994685,0.002143083909127146,0.00414507891853779,0.002091831857747519,0.0003921803237382418
630,0.012215535876968053,0.009199269586010094,0.009627442002135281,0.010663700019610539,0.00971434350075767,0.002873376614673779,0.003320884652011026,0.005922787953068076,0.006800671622750812,0.007101829392765265,0.009277791370393876,0.008663484833810716,0.0025549362968130414,0.001072206811339301,0.0051625733969138336,0.0018705549900023008,0.0054491617503151036,0.0020377161185736008,0.0010458687124830564,0.008181744740904625,0.009797017249181202,0.0009531129415727941,0.008075387202486543,0.009317297871747385,0.005731681959780358,0.0032745701488139083,0.0015198455991592824,0.0038944529382387567,0.008925285054639761,0.004294569332055827,4.947989881903847e-05,5.88502930959253e-06,0.0024480077305193823,0.001192828686903319,0.01256442080504,0.00010977885012147196,0.008406346178478602,0.000777770880451982,0.0001251061337068432,0.005266160447456313,0.009251948617780646,0.008229780955597173,0.0023271250244588986,0.0024902751711745105,0.0016078730425276228,0.0030506772990832372,0.0015092341583609484,0.0003456329570785947
640,0.015292879250353242,0.010892569047184813,0.011234547632696526,0.014871092509170956,0.01155876650351543,0.0031744123312944343,0.003866030360023304,0.007662499764424904,0.007943869290332955,0.00837593063274862,0.010787268164081492,0.010348502089646135,0.002931607846186342,0.0010023507883857544,0.006255071522062832,0.00246876545224838,0.0068382592172091545,0.002753839622704748,0.001263198367319408,0.009465424613816012,0.013424932897456585,0.0010869735569171528,0.01075424365581601,0.011359376460012163,0.00653040331522532,0.0038413212702382003,0.0019461598933317745,0.005665775128497923,0.009621857319675103,0.005777538601377047,0.00013293028393680835,1.0580986117688256e-06,0.0025729361828610913,0.001306634785060327,0.014479507702644053,0.0002352060218375127,0.010774447165756363,0.0008049660711437847,0.000208851312158064,0.006802697393440362,0.011015465300396004,0.00937561121810542,0.002684765795972533,0.0029349307407414184,0.0018745150238750714,0.003517899138030357,0.0016997469656584473,0.00041001445697395986
650,0.011982159484511534,0.008547223812089071,0.008766231174227122,0.010700897888720074,0.009057356656906927,0.0026774612738848626,0.003102491121547706,0.0065977002236684,0.006353347313317957,0.006692519724521131,0.008656413136624878,0.008215504257650157,0.002247642709654129,0.0008079266309424886,0.004984833001286507,0.0021633761782158907,0.005738534701991321,0.0021993267111695956,0.0010432732097085846,0.007655015440958337,0.010821955582573374,0.0008812605314480062,0.009816049475939809,0.008908588345587174,0.006704407867611485,0.0029527708314316995,0.001713949206686888,0.003904015817847612,0.007908556394599246,0.0032039312258485254,0.00015974974232943858,1.0499900498654145e-06,0.0020412391444929283,0.001265068464130539,0.012127903347991735,0.0002423852600580165,0.008372933059409539,0.0007853021201155485,0.0002821050872133373,0.005623498090550634,0.008673971481252235,0.007510628678673297,0.002115260914958939,0.002277960938464966,0.0015243238794115511,0.0027241905213129095,0.0014217473894520714,0.00034397279325885114
660,0.015208986219063822,0.010171908402107103,0.010546483476548617,0.015257373348903775,0.01043191679608672,0.003007754477987932,0.0035267862070608095,0.00821621054408047,0.007536902277936818,0.008005848483243936,0.010085936006609104,0.00977048655032755,0.0026820846457167678,0.001081497918416919,0.005907821481316039,0.0027480196399231054,0.006543973912776388,0.0034987153198831056,0.0013313948732298498,0.009778591291416238,0.013563043225885349,0.0010044107453714046,0.013054366406799278,0.01097513761553358,0.00827681691674882,0.0034758403773202393,0.0021388068419591283,0.004826445625523853,0.010222661423665869,0.005204401800235515,0.00017441183253274667,1.2712575865517127e-06,0.0023257550212030225,0.0014174307690228668,0.014981266952531736,0.00028336571795328075,0.009368206186803035,0.0009095097078965189,0.0005620560791325772,0.00691898057469525,0.010149635621324149,0.008925093283074063,0.0025799728000040394,0.0027254296672399583,0.001725694970798219,0.0032167044765081644,0.0016257252726970318,0.00043885995909318627
670,0.01312965669206141,0.008228739320001297,0.008717974727665615,0.011316692937164825,0.008505606660644306,0.0025594040419930878,0.002699681696167598,0.006801204147710864,0.00586247917400381,0.006257303294794255,0.008130904675366276,0.007769529731554331,0.0021990270876655173,0.0010662800906438773,0.004714542445777497,0.002049766431260618,0.005319678582314897,0.003115799632928489,0.001190664485308867,0.007446820039080116,0.012087730968390878,0.0008149477650987801,0.011073734369531924,0.008832362537533084,0.007238283449778835,0.002891329539676658,0.0018297604101480882,0.0042224391318448585,0.009378328124299094,0.003374930529642014,7.876993803339463e-05,5.9215865547841775e-06,0.001770675202950661,0.001365383501622702,0.011025764646085115,0.00017893403299980214,0.009351823038154074,0.0010778352719081426,0.000341479337327089,0.0060959571970633005,0.008038280509783783,0.007123582212104661,0.0020332198477161193,0.002197427608553425,0.0013829713312063896,0.002584102961990682,0.0012857972105982322,0.00034645848626163573
680,0.014644927280742159,0.010121132022806907,0.009951017135959446,0.014409474737295352,0.009747421327765916,0.0028009949370953816,0.0033109821240023345,0.008695739333670162,0.0070667042343175645,0.007536679694678039,0.009529589280773576,0.009217260424075474,0.0025922724024463055,0.0012229198761484845,0.0057059128246636495,0.0027350485752750775,0.006295362852813224,0.003634823806764137,0.0014802884729347913,0.008662956159073965,0.015013104594478079,0.0009328873490082039,0.011270387412425184,0.010681698188214897,0.00911543282680722,0.003214106469574821,0.002450737713511715,0.005750406974035902,0.010312816423190478,0.00316910123572388,0.0001526701005526084,7.2772281584324055e-06,0.002132498009474071,0.0018194791940353086,0.013350931801500194,0.00023554520768772122,0.01034329811459057,0.0011581070563017732,0.00036964391527157154,0.007450347130340614,0.00949534896947676,0.008381821385686558,0.002243299638614048,0.0023908083244748636,0.001586488351163758,0.0030340376630732927,0.0016290751316743698,0.00047439356069730893
690,0.010806149222784287,0.007957550495598764,0.008040492653666124,0.011104704359162937,0.008176139355624548,0.002406014244942058,0.0027103801760255276,0.007375825830234315,0.005701056400360315,0.0059798737866447686,0.007446922880337912,0.0073199788553818266,0.0019661597912342533,0.0014262479739515735,0.004532877601887854,0.0022902277871163774,0.005190363665557394,0.002911262034579415,0.001231095875104783,0.007042251302617328,0.013106976306686781,0.0007651997527615067,0.009515018557570466,0.008584051904901822,0.008092751047054913,0.0024207086348050086,0.002087955060460683,0.004809649216275041,0.00894330061921442,0.0058388789723708544,0.00024329323978973581,2.861910052146256e-06,0.0018252851543682086,0.0017243590668881146,0.010472607483338628,0.00016676089930304467,0.00848439360322024,0.0011494484882195852,0.00016145540166553746,0.006799090896115621,0.0077295550314050694,0.0065742395405647995,0.0017817700020970038,0.0019991897113203977,0.0012412679236799183,0.0021695749480898376,0.0011358244509618119,0.00044504237043577167
700,0.014017008213091152,0.009332537033877654,0.009395855868538068,0.014058583646023472,0.009419114719893242,0.0026516565283914444,0.0031220566192415315,0.00944677665428892,0.006687423308979344,0.007120186162106394,0.008804022362326578,0.008879113203831635,0.002351301661750249,0.0012247621220935895,0.005480955145350749,0.0032259179822339257,0.006382834313248131,0.003953465323442505,0.0014229590146041125,0.008352154469889135,0.015767565491478723,0.0009157624068995837,0.011778487949299603,0.01043563476355707,0.008925118510968229,0.0028636257356110606,0.002769439781225594,0.0062240420693780866,0.011675144431581758,0.005386581794493386,0.00026756141999711644,1.1457810269277436e-06,0.0020345270128199777,0.00189297806283858,0.014337132493842773,0.00027836947517010524,0.009987414614030927,0.0012238564502684468,0.00026029378223140485,0.007577244911554035,0.009167383331415755,0.007744603290757514,0.002075681666709343,0.0021930304397850577,0.0014255459942416383,0.0026166613730124913,0.001331379664226499,0.0005135975227490538
710,0.011794652389977409,0.007918124339566452,0.007919166109262975,0.011827742670942911,0.007806600027964594,0.002116474302659402,0.002457267487967863,0.008041265097365196,0.005427763982157029,0.005686044482342802,0.0071829002470630956,0.006924530330553576,0.0018433097604839623,0.0012420254657898241,0.0041841103123469925,0.0024991989561377404,0.005220233168096359,0.003820185889852952,0.001346725444050863,0.006918135886472804,0.013641186822439453,0.0006374902642642127,0.009594887989274579,0.008329355583598697,0.009307324847179325,0.0022998673663720795,0.002377580288959404,0.005775934158797744,0.008865289999313254,0.0032031360008599494,0.00013848598704094075,1.8741772657087254e-06,0.0014903948809219328,0.0017577988944388427,0.009606855324574125,0.00019739794924714005,0.007641485740167234,0.0010904694943944045,0.000257026301650345,0.007598661100300957,0.00700688951517459,0.006219097167449696,0.001619479034520154,0.0017272841049075997,0.0011494808673352742,0.0020774724638439887,0.0013063459472564412,0.0004383974978940486
720,0.012353084108647362,0.008756972572030515,0.009533193438965512,0.013269174738144854,0.009125531229786907,0.0026754588358993735,0.002960735087477643,0.009734977494778212,0.006084702331104264,0.006669479206020096,0.00826817773296344,0.008217119674941735,0.0022183929811030473,0.0013639150265360297,0.0053061290403966154,0.003197568680372829,0.006464825628240922,0.0042508557009052475,0.0016834563370064874,0.00743746717109739,0.01616236622376704,0.0008583980248908901,0.012069424800060487,0.009873519126550536,0.01180026672061387,0.002718131358757479,0.002965367401366619,0.006377143808015824,0.009739122057835559,0.0037720027895628222,0.00022167255385488311,1.516850808948244e-06,0.0018135332841256728,0.002305678202552219,0.01121829385187097,0.0002912902261214746,0.010948937698480142,0.0014009048786598984,0.0005131804999427558,0.008425738554903577,0.008519209934907726,0.007426641239818324,0.0019119550777737867,0.002144809957320946,0.0014550382369987159,0.0025101494661977732,0.0014196151571406162,0.0005512894044116595
730,0.010160581024775059,0.007511516592242759,0.007755220448630039,0.012860488055809218,0.0071370677527597135,0.002134741236440924,0.0023235574888955317,0.008140464082020408,0.005068040043742,0.005275769524984647,0.006599234069468118,0.006777842947787064,0.0017170791666768007,0.001073184414752979,0.004084262958386721,0.002873810439576765,0.005110202779086745,0.00352250374318652,0.0014713386881042307,0.006473553999169957,0.014256694683465555,0.0007064161919901461,0.008648972015425358,0.008031795163729627,0.009483393810098452,0.0021464264841065477,0.002608335025368063,0.005811196600481134,0.009453980824719165,0.0027686146946021197,8.372972214535195e-05,4.992950066964726e-07,0.0015174543904024698,0.001787626288612208,0.009292825041008923,0.00020159023940957907,0.008320999937595212,0.0010232005645935051,0.00025320212842580385,0.008722406279681679,0.006520804777276601,0.005857290821872556,0.0016011608952552394,0.0016305277787792268,0.0013710850795038993,0.0018725803760120774,0.000945452900392882,0.0004670678877623269
740,0.01179739684601959,0.008934236541385122,0.009607006509432416,0.013554702125148468,0.008647896289111662,0.0025451347667448704,0.0030639544861521617,0.010376075363637735,0.005954120361426489,0.0063430223718317445,0.007749206961732896,0.008047301054230353,0.002003121364525116,0.001414428212190527,0.004884770119548278,0.003755071357082421,0.006042938156957959,0.004780069637183702,0.0016928562542305003,0.007566799360715746,0.01781412795802703,0.0006996390102420991,0.012898193529535565,0.009671521796307245,0.012905648643167763,0.0027103950359107375,0.0033992600600231417,0.007392554479657896,0.010693920486815204,0.004801559837272592,0.0001834002773313877,3.249334391226178e-06,0.0018508226658086322,0.0027070857836615806,0.011070016687516854,0.0002181211484067666,0.009818660795845615,0.0011563389081166728,0.0004184599007319341,0.009970880965546661,0.007878144855345588,0.0069806431889828935,0.0017795522835101717,0.0019593045207705433,0.0015219315889108097,0.0023219485726458673,0.0012241449829602806,0.0006239822665626142
750,0.009536225410917951,0.007196425459138704,0.007668266092416428,0.0121599941235222,0.006907137220868824,0.0018002635223625717,0.002101901362217765,0.009521101530777797,0.004559050290926224,0.004931118209557171,0.006223246794488315,0.006444073270658724,0.0015484974625097402,0.0013143457646654102,0.003917250668894968,0.0030394177435801003,0.004891695295030459,0.003254515576237437,0.001478134267908984,0.005909674113879513,0.014284209759001297,0.000550818143428505,0.010390421078537822,0.007565085604021878,0.008311355660380758,0.0020079731544254387,0.0028182351083109202,0.0062512018748659024,0.009999804051937993,0.0036957908469076547,8.670310961672561e-05,3.1488706835754425e-06,0.0012268294662230667,0.0022431777709318117,0.008437295319108284,0.00021939104145149197,0.008893611973053672,0.0008658589514287165,0.00017861403523289135,0.008461887076351567,0.00622071512810464,0.005827890305537034,0.0014372587219133428,0.0015924829768245146,0.0012695312024746798,0.0017868563976859786,0.0010958604362045115,0.000532134597007461
760,0.012068227470095253,0.008454725411788952,0.008555762215823961,0.01463843194201601,0.007967137918518247,0.0021002655415209544,0.0024496466437954633,0.010810551844230323,0.00564026467648292,0.005818059157701621,0.007183374059673778,0.007630609863233426,0.0018992086112649019,0.001830455392226416,0.004786377170082605,0.003899354702741423,0.005726667765228829,0.005071055865289494,0.0018290134824167185,0.007132175722850822,0.017749771394004896,0.0006864678378223248,0.012302476875426707,0.009059209345030676,0.011570937192934271,0.0023724721715823955,0.00363753637921095,0.008376801860162389,0.009065453979884777,0.006407365436079191,0.0002742003300193171,5.291180225107129e-07,0.0015202510940286918,0.002992083884561421,0.01137633362948587,0.0002985938716088369,0.010382125438178508,0.001350477292420839,0.0003979058780910234,0.009959359270839047,0.007344883336998316,0.0064621415748368286,0.0017036348382933005,0.0017312149278018829,0.0015659015253726041,0.0021022756517440895,0.0011864491521977054,0.0006841754494673231
770,0.009400806031010492,0.006894557306087721,0.007680876878002661,0.01304517486894653,0.00664949277321827,0.001989285408236284,0.002235682926399378,0.008912777948199757,0.00428077765229794,0.004798147158227637,0.0058660715461411935,0.006166204299489321,0.001451802416272202,0.001637788834579022,0.0039987285030700925,0.003314871537368183,0.004591159483552742,0.0035842960285908704,0.0015378909362724384,0.005791695162307553,0.014040190305800082,0.0004911334778026482,0.008739014518376336,0.007579980857889755,0.01064258230792525,0.0018973015590958281,0.0032544487302273236,0.007072216062741624,0.009918842289041923,0.005674137743487465,0.00017654100143187228,5.065377391085025e-06,0.001126249759771817,0.0026026674930396954,0.008283117528171282,0.00025439173496332205,0.009051272527604137,0.0012425002333741283,0.0003211535150648377,0.00918263154253899,0.005730833765881427,0.00513356102576513,0.0017346528277484502,0.0014074468352564596,0.0012444790258822453,0.001983213920952894,0.0008163589779199418,0.0005645227915292832
780,0.010393466560963165,0.00790859068515342,0.008536549120795104,0.015791224540940018,0.0076252530936241495,0.0022451732454312084,0.0025210713107497477,0.011614384892121531,0.0053418997606243,0.00549303161278309,0.006796542776499497,0.007229905688231383,0.0018295072732238014,0.0019263660364035899,0.004437351627399452,0.004207684561267062,0.005437494155440301,0.005311048961808538,0.002013341104402753,0.006867181070732383,0.018579482704013474,0.0006016379058175155,0.013338415871877708,0.0088049746879756,0.011567822683531894,0.0021481741395298873,0.00403570298128606,0.007950229381181376,0.010793711048850492,0.0036776476159182934,0.00016785361987406972,5.6153852679909655e-06,0.0013595857667569682,0.003166309338588834,0.009932870259158351,0.0003515995828647815,0.009123091364984128,0.0019503596061922067,0.0005091513824291002,0.010833265491862927,0.006799577902414268,0.006388339097398436,0.0015902451577029227,0.0016671633904438916,0.0013971073091115327,0.0020314791452096513,0.001037903687286165,0.0007733599175967275
790,0.00881874541362954,0.006273984484140456,0.007290583347231269,0.01271238069452959,0.00632926745542955,0.00153569030086575,0.001941394429549899,0.008783423284683543,0.00410253072675169,0.004421064746535783,0.0054041870016741465,0.005786900220104985,0.0014237663040043585,0.0019404080576318266,0.0038115869697104908,0.0035972276549298098,0.004487024737501771,0.004109277464775286,0.0017462243157704113,0.0053427792995769385,0.014412407150027545,0.00045724618126912955,0.009287392841696988,0.006954938635059579,0.009610967019095935,0.0017005089756106282,0.0035402174091102977,0.00730167734090613,0.007606598714729307,0.003792527373642974,9.52415114264844e-05,6.927323097312333e-06,0.001140486801009552,0.0032704509179993894,0.007882466312163312,0.00030952880090431406,0.00920787546549817,0.001583772121987771,0.00021000103508494048,0.009733566280304312,0.005578657001147512,0.004897758942510351,0.0011668900426937202,0.0013014823295135834,0.0009276998493126719,0.0014918539003111856,0.0009108799201766992,0.0006587175594978007
800,0.009677667949787552,0.007236719798934136,0.00913480075747714,0.013977332474065652,0.007047079117323107,0.002177090353924583,0.0023112256110152008,0.010996469063079675,0.004806279876297188,0.005134490261511322,0.00660327097210773,0.006947384147289745,0.0016405472629557698,0.0020818499847014157,0.004406300314171761,0.004386425953807821,0.005366813726089699,0.00474092455123542,0.0022191703690092237,0.006699916115140185,0.018468486996494695,0.0005664972184420776,0.011291614499599228,0.00840210330762114,0.012717908961168293,0.0021985675297008533,0.004556538705743537,0.00957375020954335,0.00986394319648257,0.004938109475935971,0.00010212561728400714,2.485342940021749e-06,0.0012860326977224303,0.003490828245948631,0.009344193716528804,0.0002912022021119049,0.009087317977056586,0.0020991776734998516,0.0003755567760383649,0.010974563402217996,0.006387321334345368,0.005646819440790983,0.0014564691492068434,0.0015359811566235753,0.0011258658097765138,0.0017501605946222188,0.0008516372124418222,0.0008319846621464753
810,0.008151555132592333,0.0059709471484967695,0.007308840316168589,0.01147570329451979,0.005528881736391997,0.0016207265524974177,0.0018238551212973115,0.009041707518501288,0.0038140181032160644,0.004210133315651419,0.005282598979718634,0.00556146808118397,0.0014032883868006591,0.0019593082909463294,0.0035203371134932978,0.0037932899335792808,0.004368571985304059,0.004566254516813487,0.0017808616268879325,0.005411707021100204,0.014421767271280026,0.000411396800526004,0.009316769208284746,0.00695417323330345,0.009678766391864416,0.0020800334561440316,0.0037512223878487542,0.0068804016286695855,0.008667702797383261,0.003469069609539647,0.00017837841832441217,1.3693849289082452e-06,0.0010436246456718091,0.002816252986906292,0.007211393632565545,0.0002713381172856785,0.008463536754131888,0.0016983481243822679,0.00037879664001309014,0.009085610200001959,0.0049851544852038765,0.004469539575491385,0.0011437598608745035,0.0012125884227103712,0.0009101103259273335,0.0013243758508884704,0.0007020077763340314,0.0006920685359357551
820,0.01078618411865134,0.006991735154234916,0.00889316031788602,0.01277353830455606,0.006806336339316707,0.0019817620313997346,0.0023594023690187375,0.01104780552765398,0.004515763554340442,0.005026343261575669,0.006081974192999498,0.006561463402754933,0.0016180878863799456,0.00222349220125088,0.004319187643661421,0.004802371161783801,0.005287986456781715,0.005098463704031092,0.002435533571637883,0.006325871588457346,0.018051778227597237,0.0005106906343944356,0.012270273693722269,0.008355519948602803,0.011258200980760033,0.001999405086221414,0.004849518749729385,0.009486515556833615,0.011153221776572625,0.004664219295495575,0.00031326095770954415,2.6007868722059044e-06,0.0011658831559406089,0.004670454437158493,0.007946550572175321,0.00027415840655229133,0.009584821212588811,0.0019806645944798647,0.0007683521284518943,0.011401263954973885,0.005981475713859993,0.00536798896079832,0.0014059558325988724,0.0013526244596930826,0.0011394160891337192,0.0016438986817651116,0.0009107407221224256,0.0008954587796227245
830,0.008376041873955698,0.005488984165586122,0.007537126316546726,0.012376560131760065,0.0051864821009690735,0.0014734370941550843,0.0018453530449349495,0.009179852637898164,0.003687953868269519,0.0039165075927095686,0.004794454548808582,0.005597652246245931,0.0012403827592354817,0.002197363067571942,0.003460918796329977,0.003994216422666916,0.00429949555551281,0.005191054260189546,0.0023120455137379038,0.005076822074175167,0.013674301858158409,0.00038586604787414736,0.009204684690218352,0.006699030106963035,0.009493476599729718,0.0016026697937295297,0.0041763970616884956,0.007838496392591838,0.008460466210258772,0.0026908425550943647,0.00017840014453766856,3.939661619036908e-06,0.0009899458545458838,0.0033491580326276945,0.00648024619529824,0.00016890751148308415,0.008031187749485373,0.0015080246537380758,0.00036863808939875415,0.00999467628876705,0.004739189125354848,0.00410961816925626,0.001103760909253622,0.0011015523209812685,0.0009875035663840025,0.0013095012899758075,0.000617097438305709,0.0007768201816819642
840,0.009210858214699724,0.006610520365571516,0.008753162755639813,0.015950624801088876,0.006322698338330621,0.0018335399197225498,0.0020937150528861134,0.011180423577290577,0.004339353870852576,0.004816754141461243,0.005788312733255973,0.006400379386734375,0.0015185382074963687,0.002551563090738937,0.004155885008377681,0.005074399915273568,0.005217844884296334,0.005590874094552907,0.002484809165017633,0.006185320317347763,0.018157961737946593,0.00044961193041501423,0.010508662469191814,0.007811496200803848,0.012512131504918223,0.0018629262807783051,0.005321236084889834,0.01016164077823411,0.010418732737937277,0.0044100411866470025,0.00014280329598945928,1.3773972875348356e-05,0.001074203829332631,0.004350700370911598,0.007092080039325709,0.00030982221426954635,0.009378169764503327,0.002024038876867815,0.0005884212171485224,0.011514354401421154,0.005653096669157237,0.005079290636933141,0.001290030733777345,0.0012893036243401608,0.001219838774274143,0.0016306684159281973,0.0007878157755348805,0.0009965917115877547
850,0.007099503706074659,0.005563628039444212,0.0070028050567130925,0.009496542430573122,0.0049012519552911965,0.001505308096012632,0.001566827687367382,0.009446581741519548,0.0034862260116468274,0.003699556905164164,0.004671132116286563,0.00509550576382466,0.001178111454776444,0.002166043396256051,0.0032592133489173394,0.004281156232082251,0.004120563224244151,0.0049161079517246065,0.002255987520105461,0.004761230037709719,0.015522079052981818,0.00041466297201939807,0.009286025970528394,0.006410364563055061,0.010405201681416265,0.0014606517494059439,0.004505494079047704,0.00828564494671463,0.008282911532850384,0.005105534589155805,0.00010895385573601345,2.139698309732283e-06,0.0008578882465058345,0.0037715152824877507,0.006324452376900699,0.00023401358992120865,0.007817958178039354,0.001791251988052239,0.0004066327256927508,0.01024353256114572,0.004411312482558774,0.004057606304584767,0.001000328254760529,0.0010771760073339087,0.0010268832683318259,0.001210386164914548,0.0006393290620205362,0.0008863562972142472
860,0.008477003686203115,0.00623281518094596,0.007818564483195812,0.012273327297162013,0.006146878854098003,0.001960773321677984,0.0017004244590132916,0.011320679172392675,0.004165977221143375,0.004407718498550397,0.005398771373582231,0.005982164569246861,0.0014233588081324835,0.0026101581953462683,0.003799508037501888,0.005495553005670764,0.005051759424555126,0.0062285375358587585,0.002934400762344685,0.005376573575389115,0.0171991240361133,0.00042699170053924856,0.011537942432942608,0.0077127911501138425,0.012853895231020259,0.0017828196770404646,0.005689096138503053,0.009805937937245263,0.009440607378126338,0.0031147925552540584,0.00018958293687520436,5.675031299619446e-06,0.0010209452849834506,0.00585775260413523,0.006970881966695213,0.0004255773078140697,0.009453255141914174,0.0023273930955532225,0.0009975249023554198,0.011880229874916905,0.0053584264000026945,0.0046848509610040575,0.0012179547252322179,0.0013732131997541523,0.0013983408448347168,0.001442437764979682,0.0007305135266828746,0.0011643892161452402
870,0.007263973098950351,0.004976112728450662,0.008372901057813166,0.010514617187238503,0.004865494418510661,0.001532848234297639,0.0014564047396647243,0.009213017725781592,0.0031528225125199024,0.003475917097332647,0.004086322302725902,0.004701494176061055,0.0011514242803848302,0.0023762954894564433,0.0031424431017242566,0.004831051267161347,0.004049996136327056,0.004489452737183848,0.0024563626226125047,0.004633849107273231,0.01425995259083754,0.0003418427362091625,0.00870072480978973,0.006221487344401794,0.010506294403052372,0.0013788077128646195,0.004905998829485266,0.008711031541984238,0.007468049347271502,0.0042766767698128655,0.0003889457734605323,1.8395440860534784e-06,0.0007858335420014704,0.0039021355688555756,0.006064660014979803,0.00030645500249014055,0.007474548067790582,0.0018697899156195107,0.0004149831153449701,0.010611132708210446,0.0041822814212436775,0.0037489950507911965,0.0009336595250563025,0.001043859496155816,0.001248022793663652,0.0011104947218888016,0.0005684822407213592,0.0010366269536353793
880,0.008795859579103876,0.006152185662075123,0.008078491855789799,0.012942911792579437,0.005896959116484371,0.0016431026141274163,0.0016951188973200386,0.011120666035309026,0.003920237853197883,0.004146320419688798,0.005046834870598686,0.005723761448351681,0.001384812868916086,0.0028485324813802533,0.0037345608761438264,0.005761291316986439,0.004873074067665471,0.006175044052994816,0.0031837606391046922,0.005679333058222159,0.01671325796684691,0.000384412547916039,0.009665781308965766,0.007667215664690749,0.01232995417720271,0.0016414842561800244,0.006257349547184221,0.010341030508306986,0.008834063404680617,0.004555152459562388,0.0002057596545169575,3.7368101381990345e-07,0.0009180827963221212,0.0051857021959850255,0.006229893506940009,0.00024752586221688633,0.010196399304995593,0.0024409146386664233,0.0005844589608923084,0.012826025344048258,0.004949332678432379,0.004345538274953135,0.0011243025855915607,0.0011781057084248089,0.0015725771826017062,0.0013363416660651791,0.0007270962065324755,0.0012682119949688404
890,0.006631354285922762,0.0048154646652250966,0.006354567910687205,0.010530153313948947,0.004452604328459408,0.0013555671146740472,0.0013017310353761512,0.00902371615459556,0.0031312667021981618,0.0033256014136016808,0.004153943472823661,0.00467055566381588,0.001074067703009071,0.0025814011563934274,0.0032601565304795667,0.004870261904520961,0.003903622142366784,0.004771863166669778,0.003300331170135798,0.004401289198019504,0.012861150762673452,0.00035962730714089996,0.007627451724104356,0.006004226442366562,0.008616819912322,0.0013272198347761745,0.005197365245489662,0.008011210337418707,0.007099933998873366,0.0025154997669882737,0.00017959508626676967,1.0839223199324004e-05,0.000810079374698647,0.0045644733023590955,0.005053079983481063,0.0002647867836667718,0.007611485101417221,0.0021504518276578375,0.0005017864695713465,0.009952494393691952,0.004055502507504339,0.003643521438684274,0.0009159695763360678,0.0009342460249150804,0.0012901130366493759,0.0010725875381742977,0.0004920652010375939,0.0010610785472049548
900,0.007858367497042612,0.005787027747693469,0.007894347009970923,0.012219013695151396,0.005374718696739304,0.0015914614466085713,0.0016625399732755656,0.011093637633725133,0.0036379376761867433,0.003977997301552114,0.004762491359882914,0.005257942726555834,0.00126919770243537,0.003477744564857569,0.003879002072148574,0.006136857304948188,0.004822090794941933,0.006512103962316272,0.0032066711903234245,0.005385949202073164,0.01651650294614131,0.00038594771417123174,0.009300260694582651,0.007058257851694931,0.010941766416481924,0.001665950377755861,0.006682498974868128,0.010542369014530048,0.010068877154861232,0.003976397221001569,0.00016655935831293942,3.239439197038964e-06,0.0008295209445252736,0.005731174079516831,0.006320954527989403,0.0005230421858234727,0.008614981333444377,0.0024710931775687225,0.0005335499273729039,0.012637610227055663,0.004708730999485768,0.004078458659789018,0.0010990034471892673,0.0010861798765955323,0.0018289411457585415,0.0012468558435901687,0.0006183985204603318,0.0013730154790752539
910,0.006131947355551312,0.004509179472380065,0.0058514746551651745,0.01087790947250071,0.004295200626455425,0.0013337135153378196,0.001195208050142902,0.008914896831048215,0.00289961512315813,0.0032039095360668047,0.003756220601372159,0.004190343171358513,0.0010690435567571855,0.0031542859963532527,0.003239997801139686,0.005377469997887675,0.0038886316059879855,0.005937979728355854,0.00308595272114931,0.004336446064470559,0.013945877848106613,0.0003071519073643309,0.00766366461101833,0.005515407443868038,0.009591915955673385,0.0012724260880911534,0.005573081637050119,0.007827624889404949,0.007897940573427888,0.0040017882362618105,0.0002665930516348319,1.0007477154587683e-05,0.0006550218496354214,0.005589682043026751,0.00521949891663765,0.00020010908874188644,0.007013987544223421,0.002423100277800298,0.0003885729186555317,0.01037679790878854,0.003735156508375579,0.0032809271369159754,0.0008687892739868766,0.0008749869818710071,0.0015522068156924665,0.000992301206904563,0.0005082088497825677,0.0011724867440100991
920,0.00978619871145565,0.005618947802896399,0.007282370469265507,0.012572365601492413,0.005488035915653745,0.001574704160206978,0.0014802250014965088,0.010850013502182499,0.0036071414530195215,0.003691311214199496,0.0045951827177294,0.004971901003111791,0.0013310015732387484,0.0038615400411245626,0.003829122340542223,0.006562970979408424,0.004645098728348658,0.006134606318675753,0.0035143320466802875,0.005156727634955634,0.016121738618818972,0.0003229544959801606,0.009238314266380596,0.006847063851110021,0.01380231344613218,0.0015459429175407244,0.006979533640064285,0.009333556413040933,0.008417262260098812,0.003254017434504006,0.00035410313488679464,3.8685719946668945e-05,0.0007678864694033911,0.006331116213090447,0.006337190553881996,0.0004526593614250106,0.00881530690064275,0.0029393909750098893,0.0016098112278938096,0.012639778501784823,0.004447197963078712,0.004165070367262857,0.00106430204702808,0.001033157520686301,0.0019531289244835003,0.0011678051603668086,0.0005440806951195166,0.0015157372351763696
930,0.005320301600206893,0.004321397025132171,0.005636773272503538,0.008746133799591186,0.00399196701655921,0.001204961243720985,0.0011252654193249576,0.008973109301544404,0.002856629868231254,0.002986683488369549,0.00356898906791646,0.003987679991102551,0.0009799986161898803,0.003360973413691575,0.0029913795535511686,0.005353179018743804,0.003725672413418784,0.005693447589414842,0.0028366352796503325,0.004017069136192425,0.012255877753332353,0.00027008800538088723,0.008211588392857738,0.0054269607350779445,0.010667323537081294,0.0012049551467505969,0.006043402638335315,0.009607676952678128,0.007035050321036958,0.002937548142175285,0.0002616487862466292,7.794125426916707e-07,0.0006041459927883385,0.005814120765515514,0.0051531301572797,0.0003535243745407054,0.00612820206415205,0.002405178756438106,0.00038269348851745915,0.010437497665747818,0.003534620292168233,0.0031338682547801173,0.0007703759134368019,0.0008753122540087675,0.001662496534679903,0.0010647099437264248,0.0004284805116746103,0.001297928265998774
940,0.006360813836547211,0.0056231616347732875,0.007776073395246089,0.010504503994258483,0.004768476674651927,0.001486125349584162,0.0013572232258885345,0.010809387297126289,0.003379680982198559,0.0036505823690465137,0.004210938652973498,0.004689743272450887,0.0012439208897645252,0.004210898841045103,0.003693238083072301,0.006894868665204767,0.004427947212982403,0.006274452405988869,0.003722296543550808,0.004823775740251406,0.01422934241902766,0.00032596606078264445,0.009175908967730809,0.006383433348474293,0.011052731294480455,0.001513610742112795,0.007579224270656798,0.01003122966994045,0.00931034470961675,0.0027696000820879637,0.00036610531583857115,2.055601895688531e-05,0.0007714398750478626,0.0072710619689582865,0.005499566044132533,0.000382201423205049,0.008929776336815022,0.0025546054953634097,0.00045284548262968004,0.013262596519929006,0.0041692068452944,0.0039043604608323523,0.000999994747370538,0.0009558528358258765,0.002094172085769512,0.001136060542533558,0.0005257160535290481,0.0015773271946727951
950,0.005032659826916324,0.004394707162618179,0.0054928960447705195,0.011588793671548024,0.0037900844198708395,0.001235167022319875,0.0011976407598788276,0.008722428095750747,0.0026912651256800076,0.00280124313063236,0.003462511355868303,0.003730264728683211,0.0012284716670592642,0.0032417406690519322,0.0029482613285710985,0.005804053721065469,0.003682958982786064,0.005427173104877308,0.0031746722517321324,0.0039248745953932625,0.011527275505915464,0.000337059866786583,0.007279658227489715,0.00525535734892929,0.008710103865637047,0.001170462881321534,0.006356798761339436,0.007729461876070107,0.0064846517854747435,0.0030785795651492804,0.000292288954427632,9.860398985781456e-07,0.0005117043780597618,0.005642980993402932,0.004911766621670712,0.0002977582303446553,0.006713071282087017,0.0026932754636935395,0.0006765240053782207,0.010365950567414123,0.0032950061112582926,0.0029962915375257807,0.0007291549252424056,0.0008430528289323585,0.0017737882157073724,0.0008666572832007834,0.00048598261029282033,0.0013111508224188848
960,0.006325797614791627,0.00504978058542425,0.006940470266355052,0.010767898327793467,0.0046886992136683835,0.0016086301269575235,0.0013383258372078831,0.010801259756246169,0.00317701487616633,0.0033676204685420008,0.004200845642223301,0.00461557279476996,0.0012674915245600707,0.004547743721170921,0.003499786093029102,0.0072774074737570965,0.004330346131685589,0.006573800222413079,0.004132549784921514,0.00439360035045142,0.016706254730058465,0.0003519373310487741,0.009196511601488955,0.006191696074655231,0.011725061441213274,0.00148422845721293,0.007834378486559681,0.01047162572640059,0.00966407755550343,0.003243813487775592,0.00030636133312826684,5.828579301092793e-07,0.0006735821043913895,0.007515239424521923,0.005351710163252915,0.0004227358927851602,0.007746133935463504,0.002939864624402504,0.0008487949421877379,0.012600829126374759,0.003929572111205493,0.0036149458283221358,0.0008512839720939551,0.000945334913719687,0.002225969560459281,0.0010706710504413274,0.0005128543275096681,0.0016362427386584358
970,0.005036049718272774,0.003823074078439159,0.006959661569336239,0.008604496253902506,0.0037118710927208595,0.0011557972611990065,0.0011179294916439694,0.008378022829188321,0.00259049654896142,0.002706997878497419,0.003260467539334743,0.0035428450423502407,0.0010570810829045611,0.004349770386456289,0.002716899082269944,0.006075437862290731,0.0035493655693578955,0.005765167414306785,0.0032698194933039526,0.003797397359715386,0.011503296768324832,0.0002520313735888627,0.006986394557241517,0.005064073203901271,0.00840347806324239,0.001180020526632464,0.0064274794937127094,0.008005802563294862,0.006919832491971719,0.0026471872963465,0.0007004313891725548,5.745138873452207e-06,0.000526365318525778,0.007229068912666448,0.0040343195273365275,0.0002869148460191306,0.006064530658663691,0.0026072963112793975,0.0007438620126555076,0.010498883711497521,0.003136285707617437,0.0026447070197393617,0.0006981527950239579,0.0007382546229890259,0.0018455183506659624,0.0008102033644406913,0.0003863431702997295,0.0013865876849159765
980,0.005970664460550683,0.004760430105299146,0.0064762220168069,0.010730373397365978,0.004478361188369756,0.0015513136476151678,0.0012182311841729488,0.010334647042198991,0.003016506938995032,0.0032002679787935867,0.003803074093741909,0.0044418856540584944,0.0014599013122904407,0.0051490535725827215,0.0035696926824996932,0.0072378340715264855,0.004172203141613667,0.007704165823444435,0.004193519551395508,0.004395760989685461,0.013130948976783081,0.000278199763877955,0.008972552520230838,0.006426173114982389,0.010225719641548638,0.0014461034485859332,0.008116461226690557,0.009918864932037379,0.007811149093632051,0.0031599172514808135,0.0004315043214850371,2.88311859356484e-06,0.0006350908513029537,0.008542684451110328,0.004816937970809948,0.00038307110041959757,0.007397248361809454,0.0034781639442942706,0.0005280018965108463,0.013838559911494606,0.003726127168004316,0.0032585590065596207,0.0008460581991276446,0.0008359492490058727,0.002342142435924536,0.0010198688092105392,0.00048264953742896665,0.0018234379266156874
990,0.004479025482494016,0.0042953055359855,0.005812437606771202,0.007661115732466904,0.00353372653916353,0.0009126373753403613,0.0009482098111052279,0.00851978552347261,0.002407733748889922,0.002567720153929266,0.0032141997481852334,0.0034733945717523623,0.0010557905066870725,0.0042201357030552545,0.0030996551564560965,0.006086390326115238,0.0034440250143543735,0.005857573306412269,0.003638007514913963,0.0037874846276801095,0.010285253686232359,0.000291796775329193,0.007362597978675461,0.004802806189132014,0.00862612765332326,0.001090633526036121,0.006847040662656506,0.007545485645980978,0.006267240551170717,0.0029946617194798126,0.00025070498225491356,1.6003547337897728e-05,0.00048317486426097865,0.006737369389053099,0.004088322221299488,0.0004078657034351874,0.006136351297775634,0.0029820365660245866,0.0003846222904440901,0.010470180926114896,0.0029322600137913564,0.0027322253731111483,0.0006331504694670645,0.0006618865942518129,0.0019378280805694354,0.0008061503115442117,0.000360772218518382,0.0015580277543256955
1000,0.005076752821767939,0.004499930868323992,0.006593886816199943,0.011090592163168647,0.004038657769210691,0.0011957104934680384,0.001105559143317569,0.010120165038538954,0.0029567568663216755,0.003007730476876787,0.0037161323934470874,0.004619811245533786,0.0013097993590294977,0.005831711651955568,0.0033317063163160483,0.007645519402439751,0.004177549631652382,0.007285525028802514,0.004509035710440937,0.004236425405199542,0.012794679002711414,0.0002565989749224608,0.008341913011221438,0.005810939786544555,0.009605590758282509,0.001308950362804405,0.00845162387659269,0.009042287489537386,0.007658889927608543,0.003124616176987936,0.000760215720564621,1.4041404165892765e-05,0.0005772914502940054,0.008033821053364481,0.0049604866600780504,0.00043485151746233214,0.00691356981555288,0.003586916845332504,0.000624995778474683,0.01212556518741428,0.003580527256114551,0.003220723347049745,0.0007972375985824438,0.0009171364107234583,0.0023002901111064335,0.0009131318123556919,0.00042975245566997657,0.001910376127250172
1010,0.004646529506112003,0.0038023809133422033,0.005215482596925551,0.007802274826009235,0.0032726709485780764,0.0009994194449513682,0.0008186210215655063,0.008400441021273497,0.002384410807031753,0.002463096170766745,0.002978769453795632,0.0034995357606948416,0.0011546035497576174,0.004773604981559647,0.002767325249674546,0.006267672681311305,0.0034320245656577503,0.005796881618763611,0.004383216899449636,0.0035253415210548286,0.008980582290931852,0.0001996488492089778,0.005965986810307937,0.00470701947990069,0.009640495553905927,0.0010271426219205476,0.006950417558578825,0.008383327830571188,0.006147627108651712,0.0022489870270668956,0.0004398999510362539,1.0093024908844686e-05,0.0004670617520342161,0.007764983331722315,0.003931798798398795,0.0003059421159277145,0.007752521075237018,0.0033282528399267456,0.00048067430078135794,0.01007394164943941,0.0028413359974416535,0.0025104793873737315,0.0006798211136186133,0.0008486909921276237,0.0020199271091285455,0.0007361955255946157,0.00032902864858173246,0.0016066405254164756
1020,0.004656899861749654,0.004253103709046713,0.012759645020863838,0.00931731996941174,0.0040054772455155535,0.00106782431437196,0.0010615654163494952,0.010037536230303328,0.002823132305255197,0.0029795552988936946,0.0036279935810128974,0.0043265280535895005,0.0010968951272985463,0.006040743827237612,0.0033682740997394256,0.007980270181143815,0.004125922325740516,0.007725291391104042,0.004712856758905963,0.004201192779463739,0.01028954812388565,0.00024001665998780148,0.007414074801426222,0.005661697523353974,0.010554109177570868,0.0013120828852495453,0.00874416835795311,0.009087666042728482,0.008750585913329877,0.003441828831805978,0.0006201188899979569,2.3669041110458228e-05,0.0005011947710396902,0.00893533099224758,0.004117656575030127,0.0007813820910293605,0.00597249098357477,0.004029166069389782,0.0005479047486444996,0.012040415646330124,0.0033004353568016173,0.0029142429196365636,0.0008248524429983341,0.0008709308460485022,0.002644253864159022,0.0008739013792748482,0.00041908266351661544,0.00223566807592964
1030,0.004142566561757484,0.003510832467300385,0.005527521565514227,0.008265320813247079,0.0030169159770484866,0.0010141065296470982,0.0008805387845307183,0.007935496299363184,0.00217926292964142,0.0022598663415774986,0.002892103155795286,0.003209638624167184,0.0008138185663314528,0.005108437727342251,0.0028714197136531974,0.0066123476354461455,0.0032684011696522478,0.005771826400056832,0.004132936047178058,0.0033674771069354967,0.008893284867932472,0.0002910401611062051,0.00589239762673633,0.0046311417494482345,0.007852504376601455,0.0010543012807155978,0.007167593849382704,0.00844654066688333,0.006108059676225909,0.002025429402153441,0.0004988959312615884,1.8706717733516643e-06,0.00040753323749804685,0.007683516884010747,0.003716751525761496,0.00035784341927692475,0.006257224089308999,0.0030187090309885265,0.0005120947312621278,0.010185872367293007,0.002641856337952308,0.0023736289877347876,0.0006565491769986176,0.0009092434850488729,0.002139820931434153,0.0006913823184750132,0.00033865738497992215,0.0017734070050788061
1040,0.004741183408523338,0.004272826171208078,0.005948842205157761,0.009301178279387706,0.003903392655377282,0.0010199819248816538,0.0010634639076640242,0.009319886466920403,0.0025448267602245674,0.002739479051987222,0.003512272032428979,0.0037545707175300064,0.0010108981874040047,0.006252347278327522,0.003210434761809719,0.007737724063761244,0.003930335796637893,0.0070116460785637335,0.005221680449458412,0.004132091133549309,0.010175383835994744,0.00022973946357804232,0.0065550217046425234,0.005532801912712543,0.00898876350038088,0.0011760440650323634,0.009019776566399521,0.009378883523787927,0.007067928726385711,0.004225691611170299,0.0003456702603985668,3.98172820447376e-06,0.0005006443251081866,0.009603827124530699,0.004389856200414495,0.00040936680621171586,0.006026551950825632,0.004077073240761353,0.0003779259901607526,0.012391658249268344,0.0031715002912695205,0.0028766325453677506,0.0006769575945554391,0.0007453598466807739,0.002747902680630078,0.0008435429469061137,0.00038613999498274054,0.002274464784585502
1050,0.003575093324861606,0.003333484801192019,0.004906894262885176,0.007842487657748457,0.002930283767425333,0.0008201479164050754,0.0008049505737538268,0.007528615241539336,0.0020230449481862924,0.002169876878547852,0.0027031405711737382,0.003099883167604366,0.0007263289459567445,0.005016873245658447,0.002696051651496965,0.0065965796375571425,0.003147082099911231,0.0056604074970577015,0.0042788597579318625,0.00373076275702439,0.007926014697313088,0.00017321202767280215,0.005793355202456742,0.00442178395074105,0.006814388086202766,0.0009897253119722186,0.007467412501195077,0.008066573237260689,0.0060981753054065255,0.0022461389114828106,0.0003392051600824172,2.0937966493523952e-05,0.0003673691616060647,0.00861566138404109,0.0030064463242372966,0.00031434195374758464,0.00606886202227879,0.003161502535207302,0.00045246175715218907,0.010018974890433746,0.0025205803734560718,0.0022831435585094918,0.0005809624071651834,0.0006552350014263853,0.002279416477296743,0.000644285509643949,0.0002960321377970578,0.0019366505367959543
1060,0.004627283058946623,0.004077121792612397,0.005773492493578338,0.008383912675850659,0.003621340900699796,0.00118155509334755,0.0011048347565776125,0.009148556560478189,0.0025530561831921717,0.002557524293044752,0.0033773838004861347,0.0035179905788633842,0.000835656634415261,0.006451992076439686,0.0031582999926156536,0.008307832452567082,0.004000902561184279,0.00731841738991728,0.005426299802219676,0.0038694753646323363,0.009159991693681162,0.00022289337255578879,0.007272578202798545,0.0053608957169013005,0.008237543014534346,0.0011435780328780635,0.009385275351486524,0.008901963332015369,0.006741644274888391,0.0033341838927273644,0.0005342631026982302,2.4817061610818265e-06,0.0005035160114159444,0.009716320789191399,0.0041553966637014736,0.0004508026416498206,0.005295850548611885,0.004251251911068139,0.0006080697058027782,0.012111962744663819,0.0029867234716736113,0.002636141342909968,0.0007184095200115476,0.0008682845290145268,0.002830587734291474,0.002821333383413864,0.00035850799351268633,0.0024738099065215063
1070,0.0031010346460971457,0.004510197612030313,0.00468490344027781,0.007476043301181787,0.0027002393095875528,0.0008164714338482176,0.000731904940274997,0.007373101239768491,0.0019494725187573813,0.00203997629744009,0.002658405969347445,0.002904779956849648,0.0006668980439862133,0.005823265218071355,0.002583813540551914,0.006892599339094466,0.0031060786535877425,0.005314509566161169,0.0048239826866336415,0.003136442509800978,0.007421593893303724,0.00020503033792685263,0.0056000636020414355,0.004327842430875641,0.007323038800689014,0.0009176311793412756,0.007621171600117285,0.008039689596472789,0.005778518830799397,0.0025791004785746096,0.0005461597563284758,6.143012233963516e-07,0.00046727359422331154,0.008121834110497514,0.0027586319684856676,0.000325174775191961,0.004708622863550393,0.00338241604105869,0.0005269844425932565,0.009649725661029136,0.002412082073685749,0.0021427911035515894,0.0005855726048887363,0.0006360598511447408,0.002246020044059623,0.0005932872992477892,0.00029792350521596435,0.0021019196964887654
1080,0.003906182657689522,0.003984272977832195,0.006336125709344687,0.008747582009968497,0.0033503343482406914,0.0012582062862782676,0.0009926362885932757,0.008711640780980308,0.0022540211441653404,0.002474228858988834,0.0032149621264562244,0.0033099152051432068,0.0008197153905036674,0.0070492335477915155,0.0031762559379981113,0.008456193423643213,0.003785904694740016,0.006552080036502913,0.005408780267114674,0.0036209297435691955,0.00896807516262041,0.00021296638044352692,0.0066961828083673776,0.005150260227542525,0.007386289108345488,0.001101357466837572,0.00947531164716694,0.00938249351986526,0.006847038783321104,0.0024645448614702727,0.00048402278641521834,2.5871568940233626e-05,0.00046226715741773237,0.010390617114442398,0.004016454184283886,0.0005610298273933676,0.0055473687257918845,0.004342439063591122,0.0007042481711269465,0.010982196127113215,0.002858435543534484,0.0027348203654917287,0.0006595788576099622,0.0006425917391822528,0.002576079206287736,0.0007692969693219316,0.0004140893490133916,0.002617015018441741
1090,0.0033529496764038184,0.0032867295032759057,0.00524342408804787,0.0055941838934337905,0.002735355961874739,0.0007356309193171019,0.000748483014639359,0.006947047936713307,0.0017258001970530948,0.0019581682387907933,0.0024149851005438173,0.0026608606442872548,0.0006646534167640238,0.005531365356839566,0.002498149193599495,0.006606555007105053,0.003027602281920371,0.006370270889793213,0.00496435606800705,0.002828793499662603,0.006780807165485362,0.00017013945334249652,0.005087683881793601,0.004102806309476508,0.006472109024336188,0.0008606166487148074,0.007944037511884093,0.0065770148508334505,0.004690539995134484,0.0027068334923646452,0.0004391891934882951,4.422478783103803e-07,0.00029879782161671456,0.008501848247714048,0.0032134161175118078,0.00036256972176408657,0.004038187593433765,0.0034230362986977267,0.0007134561290811344,0.008791287792568516,0.002272269978099574,0.0020528645919125066,0.0005107852847599493,0.0004840513048369344,0.0020607089887948373,0.0005894531303033751,0.00032537038435900373,0.002225768339167914
1100,0.003744479416160693,0.0038631987993968,0.005514522609078867,0.006969382473211864,0.0032165080088655935,0.0008772819549618088,0.0008245832687333628,0.0086437951873566,0.002068250198588294,0.002295062492964812,0.002952090464981172,0.0031723459501498867,0.0007743963916553427,0.0070210314776058295,0.0029385973767265634,0.008252833605433423,0.0036686668462960446,0.007227285679777279,0.005949067458852175,0.0033459483337448604,0.007800133066622642,0.0002162687946922937,0.006183047683467381,0.004978419591424431,0.006907582060257335,0.001047777186386714,0.00980499260368149,0.007960818402175215,0.006808281129788906,0.0032558326219779294,0.0006183125105529261,2.82186542482379e-06,0.00040903031292767846,0.010296810532081516,0.003576379074676524,0.00045011957533555987,0.005315359702199365,0.004526403630398717,0.0007556354079876182,0.010897408628231544,0.0027115799557288806,0.002388730522205679,0.00062874597840138,0.0006126973538958403,0.00221887493400206,0.0006434467329726752,0.0003260639200571744,0.002809842360799765
1110,0.002681330841298545,0.0030510639696621953,0.004230135412467746,0.006015640249323213,0.0025815376605039897,0.0009210749609488205,0.0007138628050482229,0.006619722866571014,0.0017061983727512707,0.0018323075506505033,0.0023421391711586806,0.002708117642161521,0.0006464121110608655,0.005818556626995352,0.0026768961352918678,0.006752959411759161,0.0029290282590028307,0.007875563610847765,0.004883505888646309,0.002904574465067476,0.006612022956556259,0.00016673589031400752,0.005242089458488575,0.004123737631135804,0.0057210061250232295,0.0008807256880059355,0.007978824724674153,0.006099591967107123,0.0051259453202434834,0.0026279549528727846,0.0003910842535939106,9.577273228045047e-07,0.0002835166089398277,0.008722371525083992,0.0027067290470454445,0.00040386706609380174,0.004654160110074003,0.0040073074714020995,0.0006119651008015506,0.00833723912882501,0.0021589714011686877,0.0019038624681823194,0.0005429169736651707,0.0005229972285775732,0.002032391548628976,0.0005411911682211125,0.00028255526406228927,0.002430437755324042
1120,0.003900669338387392,0.0038110974744647546,0.00564830058471966,0.006745052686264862,0.0030679225426539915,0.0010244531275200573,0.0008148640213214461,0.00825755055937169,0.0020089673583412087,0.00228116453432647,0.0027763292279848356,0.0031055077337951292,0.000775776356678851,0.007139837116851631,0.0030330283838206425,0.00821229723626455,0.003451683685805168,0.0075580633180167426,0.00599131313709493,0.0033764897922247596,0.007142004428761191,0.00023262997010484795,0.006104518066891313,0.004856924497526997,0.007409147930472715,0.0010118230863181876,0.009977240225868019,0.007358470701693755,0.006305848458961565,0.003685681981427875,0.0005157896139408023,1.0240168631975964e-06,0.0003666300772952248,0.010675909707193653,0.0035033056619152726,0.00046038786946522923,0.005691802766075108,0.004490747046937489,0.0006533580331802973,0.011059090310283595,0.0025528547015377886,0.0023506885110903273,0.0006303451867568439,0.0006215069204342684,0.002321914073505931,0.0006527215724522536,0.0003281493571183023,0.0030974802873344844
1130,0.0028587252119381093,0.0032880734787202777,0.0038571440865451177,0.005438117087940402,0.002305502543333523,0.0008026985579243967,0.0007083969778285509,0.006594525747814304,0.0016103166854334883,0.001754695860151137,0.002286906373727736,0.002403826851149983,0.0006899432437245106,0.006539978171969643,0.002401238012843472,0.006788274260729715,0.0029270097790372062,0.006385649712124438,0.005144776314882741,0.003011648405226468,0.005793630894302591,0.00016656727343002732,0.0045165849778605344,0.00384392828970317,0.005542072140651228,0.0008435901648031542,0.008085981326045582,0.006629396796414573,0.004930842745729574,0.0023993839530313497,0.00040372580596437506,2.8203681251434533e-07,0.0002763885274919391,0.00849045345042928,0.0031322320011389912,0.00044997052134602186,0.004494757280724951,0.003580982297060331,0.0006617156903604992,0.008184886995836962,0.002035188442114719,0.0019239820833485326,0.0005051830608860852,0.0005013878069807725,0.001842099793151594,0.0005421875636161381,0.00029277483998322684,0.0025256404490894783
1140,0.00308592657829972,0.003612315606603549,0.004964018710845534,0.0065693379220331406,0.0029054801696046482,0.0009220384888781617,0.0007873912510248808,0.007590410256717095,0.0019910567178557815,0.002110960054013904,0.002685106622868167,0.0031447999992691962,0.0008372048395290912,0.007932381992619393,0.0029629170930514036,0.008518495755009264,0.003405915089135084,0.007648327107107791,0.006269693953001518,0.003221871966740501,0.006455588121086029,0.0001896926066844269,0.005497033117384752,0.004770804759216667,0.007151869617499432,0.0009504587621808105,0.009925758319985914,0.007807126429178833,0.006457383085975005,0.0024572279272003852,0.0007365310443704118,1.991680811153427e-06,0.0003653717003159836,0.010365881280643505,0.0028398878492358437,0.00048223190768004317,0.0056959053097321724,0.00477851798628488,0.0006056786890964421,0.009826634997257083,0.002474563285576847,0.002416801513645777,0.0005829865709768147,0.0005593040871898052,0.0020685520311664006,0.0006915175793686925,0.0002951759668295593,0.0031938168496980137
1150,0.0027883402197258693,0.002744943768450386,0.003971079040779084,0.005582108332546054,0.002379508266762189,0.0009085318562107214,0.0006299135719968332,0.0063100842507431846,0.001547810813817592,0.0016714786636864486,0.0021792036459470196,0.002357937380280198,0.0007671644544751338,0.0064499486468652415,0.0026073322702408063,0.006785813446241394,0.002833892758098182,0.005410505327456363,0.005648225065478368,0.0026129317693523437,0.006046778218556671,0.0001762364562514933,0.0044452511858291905,0.003864724760936723,0.007518728354849835,0.0007531428997464599,0.00842715041446244,0.005546799585278235,0.004787555653393535,0.0028378165561079916,0.0006990750527164063,1.442716301080862e-06,0.00028129033230351274,0.00887318172826886,0.002966381867121475,0.00046905530027419127,0.003978669180097155,0.004478494315817224,0.0006363462036781956,0.007635271126094973,0.0020078937793395926,0.0018014312494308243,0.0004834207897234225,0.0004466655077142393,0.001712456224288734,0.0004503838468148569,0.0002339298522862436,0.002723351477557276
1160,0.0026557954676886797,0.0033294981082288926,0.004831803633623598,0.00530239663849748,0.0027994436966204753,0.0009978684977891992,0.000768141916560322,0.007531631696440474,0.0018989292469317898,0.0020329491666470165,0.0024916130294740015,0.0029295031396029156,0.0009149940857452718,0.007962162832708206,0.0029955329040109967,0.008353845123585528,0.0032624975523032522,0.00827071513795208,0.006661530291085165,0.003287747147503133,0.00583872383799424,0.00024090303288282366,0.005207755343030405,0.004945075862960121,0.007055886286370113,0.0009503279309831864,0.009964053756137774,0.007430444095986565,0.005932295036371806,0.002948901707637184,0.0004360792412478813,9.714752562330515e-07,0.00033095400494078205,0.010025795422888886,0.002943915630098124,0.0006711349531769778,0.0045501479261571545,0.005023583324739776,0.0007698550532387341,0.009467065423661736,0.002391576578093508,0.0022726786795553293,0.0005723367845854214,0.0005304547498418332,0.001603146821453139,0.0005713155196785504,0.0002900050520784765,0.0032895886822407504
1170,0.0028043649141460793,0.0028507773469999714,0.003415360714139131,0.004214674959692477,0.0022011871075703427,0.0007491082812650906,0.0006095848811305534,0.005850197036899108,0.0014759581768901573,0.0016401545625970365,0.002070559874627849,0.0023257959647469064,0.000782832713529251,0.006973247534164458,0.0021854197720290462,0.0067164697557126445,0.0026816244032754604,0.0063717445089359025,0.0059385096238399855,0.0022638762967223756,0.0045754701702367265,0.00017020670794009544,0.004519755945813015,0.003586306678427841,0.005500649983592895,0.0007567292056622656,0.008289647918419876,0.005468630535217702,0.003867961296314833,0.002138264913032488,0.0007177658036063981,1.168982695884748e-06,0.00022622704719530464,0.008271630076337508,0.0024375382096303673,0.00029171156771394817,0.003084485827392681,0.004048589980906829,0.0005260193148771428,0.007415429950229641,0.001893366533370033,0.0016533427778778315,0.0004304036188846208,0.00042940408696605234,0.0011517031629727193,0.000464174013186371,0.00019340445288457416,0.002896686152256809
1180,0.0031410679070602763,0.0035078899652980166,0.0044694999450802944,0.005996704970050638,0.0026968903359193713,0.0009024571795026401,0.0006997268480397857,0.007061263594800721,0.0017111682658258259,0.001961665764835248,0.0025122416005912305,0.0028304314950237143,0.0008896204989967769,0.008256579426630573,0.0028319535153998278,0.008766441522940344,0.0031233399395065313,0.007016041083024386,0.00714631809943525,0.0030940705992427266,0.0056661541867694945,0.00020218600221506527,0.005952666580424275,0.004424589920836512,0.006582320326028235,0.0008206826947866767,0.009955242536604703,0.007298217159666006,0.004879429273272709,0.0037729579239241012,0.0004763937818174768,9.505402843388882e-06,0.0003026608262413954,0.010105861645193724,0.002861163329183009,0.0004613420497289647,0.005184780980634992,0.005776668713317837,0.0006488768754261124,0.00990589041171509,0.002270436757854752,0.002028018240496374,0.0005099673497761595,0.0005203176494700577,0.001004156485249472,0.0005404863793998126,0.00022616524546243829,0.0035386329996597065
1190,0.0027302835843987664,0.00266750670159344,0.003816550268745695,0.005397130163474844,0.0021341380127947247,0.0006743288105042296,0.0005564239324526729,0.005804093127975994,0.0014365968597934045,0.0015875795041123003,0.0019929846632722797,0.0021928930427667975,0.0008482336169061439,0.006590880908740505,0.002213710481421933,0.0070213512148755925,0.002640211407949015,0.005772938077655703,0.005363266494451633,0.0022972743315662516,0.004307636475957818,0.00018391682454396217,0.00409655185297693,0.0035094748298162793,0.004990022792850969,0.0007354445192463087,0.00824500172331832,0.005388721467047895,0.0037287380730209557,0.0031261245113412676,0.0005206066257942176,9.020549983265282e-07,0.00021544758846174026,0.008111223513526515,0.0022756670116464454,0.0004157561756530143,0.003981813202355204,0.004463573288344899,0.00042743093727388315,0.008023845849989305,0.0018067456538880284,0.0015705297248777884,0.0004233305022976978,0.0004387781418339231,0.0006672911840050346,0.0004101922657365756,0.00017815268518814407,0.0030011664406816695
1200,0.0023613386568151038,0.0032012696696503986,0.003990678263652599,0.005876596342732359,0.002692682732198057,0.000862797760458441,0.0007583059138644838,0.006871952989826219,0.0017017862207456924,0.0019502859629444385,0.0023477170103107727,0.002599468080557132,0.0009247480481552673,0.008452148989536877,0.0026729733654658515,0.008435984056343625,0.0032033186914879512,0.007341507783100473,0.006896549511731125,0.0029255086372403836,0.005103192174969914,0.00018188413439653144,0.005757837114664096,0.0043803669001336075,0.007200200750274068,0.0007915486866094226,0.009955266218849426,0.006781675455946679,0.006412708171878867,0.002849390537191724,0.0005661727024823561,8.262371872403843e-07,0.0002560755256988106,0.010648291927980908,0.002447553327181859,0.0005914896556648626,0.004565030232089237,0.005570624797900663,0.0014475694797005348,0.008859526780008089,0.0022659973123041414,0.001937351565499575,0.0005383080632173241,0.0005254109528269521,0.000611234118266284,0.0005178557201478935,0.00025058476487447445,0.0038080718080371915
1210,0.0021017868792606205,0.002590645679759157,0.003468393705149382,0.004619952491958448,0.0020835449902096978,0.0006445909624478038,0.0005459339321736596,0.005414881958715308,0.0013314782234619665,0.0015121193689010691,0.0018714268759226563,0.002170410810518112,0.0007964750664850261,0.008076181195725196,0.002150158470780139,0.006962841444416513,0.002495983746648442,0.006163945743411403,0.005708757444620243,0.002273928695314193,0.003884607400467013,0.0001419559338286799,0.004049704859885116,0.0033672720862672396,0.004862164308698114,0.0006878379619404968,0.008134056015741338,0.0050197825754415065,0.004055643393399718,0.002441928489920171,0.0007986804292626729,6.41797090253445e-07,0.00022869481533318475,0.007722477600308012,0.0026219739884140213,0.0004193229085207781,0.0041483112521353135,0.004978222286754749,0.0005846115789799468,0.007035699400138839,0.0018151094823243249,0.0015531658294744319,0.0005070706704907908,0.00040387815290195654,0.000424998121136905,0.0004228428192962272,0.0001673192284283074,0.0034201999932779413
1220,0.0034992031490864916,0.0033756723063904518,0.0037966786452763002,0.005620702996279859,0.002460679585164051,0.0011241800725662915,0.0007132076315125479,0.006625124589113922,0.001630151099627907,0.0018004952934951774,0.0024536496767425284,0.0025857592351742563,0.0009502725826507537,0.008467505410476797,0.002585147669775701,0.008251784965280012,0.003058238988790482,0.006617609922339348,0.006851413601170565,0.0027269406451524295,0.004883484497381424,0.00019573932877521878,0.005428467699422502,0.004264339492259074,0.006754228770641953,0.0008131990494316324,0.010060872025396234,0.006079673813750438,0.004902597243240109,0.002691434651960859,0.00054382574027579,8.593138983605513e-07,0.0003269876574226378,0.009609688808878874,0.0026380319323331667,0.0006662196924826064,0.0036228667574753986,0.005814314195586062,0.0007604857561633284,0.008033819913743445,0.0020819635312342632,0.0019176186302213912,0.0004999588326506221,0.0005695479839575842,0.00037935561995673385,0.0005078571553219001,0.00020398485106565146,0.004172442638589156
1230,0.002342976293315486,0.0024517508496337778,0.0032161630113919652,0.0031421323537573595,0.0018333485023792019,0.0008725120305974962,0.000499632650414296,0.005259709222688444,0.0012740362815401906,0.0015415856609034284,0.0018300134187189652,0.00204237915890878,0.0006840510128309931,0.007551298471675893,0.002239612726163011,0.0066907617066215685,0.002540969301146664,0.005852683402289661,0.006226205920939253,0.002373989122421207,0.0035654373108312855,0.00019620856303513324,0.004247751829987521,0.0033560406676628354,0.004434544008236669,0.0006716666483132421,0.00809382673734271,0.0060348882024150435,0.004017392571607472,0.003385691998237418,0.00040788482393059705,8.734701862473718e-07,0.00030938907167112317,0.007465190997411366,0.001919989467753661,0.00047986112768896627,0.003693685633621454,0.004858731904010634,0.0005523263126692256,0.007139702985152341,0.001674855411177634,0.00153593955741345,0.00045811356722969313,0.0003365642249589375,0.0003173064218892704,0.0004781169448025109,0.00015673558387622598,0.003267133579195121
1240,0.0026920157788540753,0.0029882624901664124,0.00688610796043691,0.004785047046756555,0.0023244722343326134,0.00098784026911137,0.0006794236921420757,0.006297254487561425,0.0015548099991817563,0.001949326615925954,0.002191370572407419,0.0025178574706109756,0.000869296771854443,0.009195729048471503,0.0025098544310366475,0.008309558995148597,0.003069826169720993,0.007129014857349512,0.007075071034128643,0.002631259471310553,0.004272979622513106,0.00014707528974591312,0.004844737953518993,0.004015519441112088,0.005833320691928897,0.0007579759985539876,0.009792924164176722,0.006490798217017523,0.004221956773194032,0.002731939263878985,0.0008755819129560185,3.810763804609851e-06,0.00026021267903879135,0.009801581921841206,0.0025262655594456293,0.0006957159512626786,0.0037785724328568194,0.006077498230715914,0.0007690701602165934,0.00811793504853479,0.0019444391688925966,0.001777570698186525,0.0005466456964760702,0.0005418790151059586,0.0005470214509945854,0.0004936565914859173,0.00019075422644851178,0.004259186940984084
1250,0.002095129132636553,0.0022727714771888564,0.0033194171382615037,0.0033999737859639555,0.00203973188855902,0.0005984274291539817,0.0004887223311131651,0.005025380388376605,0.001204896530527677,0.0015921717536126778,0.0017308653018662545,0.002020100934596538,0.0006547363028959885,0.007290582072991688,0.0022344667688533027,0.006810159396117596,0.002399564261922341,0.006358027663081396,0.006009453559449202,0.0021989565022847634,0.003499530502007937,0.00018851666538307598,0.004407040480880991,0.003303078181988106,0.004326265215661658,0.000625440832308212,0.00801050565598775,0.0048746589281346755,0.0035724046709424244,0.0018901763259714357,0.0005160906771816407,6.398778242995589e-06,0.00020239909792387918,0.007956149661021154,0.001957543500631854,0.00035278614651378093,0.003136310845289825,0.0047156147750937365,0.001018826026872961,0.006030570783900441,0.0015727367359460905,0.0014817040331615296,0.00037761604654079677,0.00041102853179237703,0.0003176035863456913,0.00036973541417622006,0.00020434527742688822,0.0034475109868379564
1260,0.0026561127615196433,0.00304587820356887,0.0038919562016970027,0.003985100765935332,0.002346882876847688,0.0006655191258868531,0.0006637944434519424,0.005972457112970957,0.0015125084661702602,0.0017062872009866706,0.002165101224795223,0.0023560255029418877,0.0008162473299908282,0.008963923482447898,0.0024774149672407244,0.008344944760560098,0.002977776757177757,0.006951792765715553,0.007452188419505032,0.002763530168617649,0.004051107871947053,0.00017825681638936416,0.005054062963564332,0.003764695974069153,0.005029986876892957,0.0006787706356519162,0.009755664959778006,0.006268642668414519,0.0038883025274416816,0.0025638140069192093,0.0008304565680225095,6.555314118667161e-06,0.00024780487147038513,0.009935686843235779,0.0023406935113537844,0.0007322787775310055,0.0040113381838696146,0.006297693761243654,0.0008329851618139888,0.007397530742878274,0.001862680390533489,0.0018014484314965995,0.00042218513586525085,0.00046455731244046677,0.0002634109126792898,0.00044510930848322324,0.0001992537008159547,0.00439096480440567
1270,0.001993454087247738,0.002205823367828615,0.0030708556805305806,0.003176408094235752,0.0017612528760762246,0.0006032996005519946,0.0005193493420009696,0.004701961538903449,0.0011349962118492798,0.0014656869732064131,0.0016319167608361018,0.0018589332125861142,0.0005745479692033882,0.007625640442488973,0.002024642422472375,0.0068453748641585785,0.0023060957370226254,0.006237146574008154,0.005758441893774354,0.0021012160253210533,0.0030911540882401283,0.00016930448217563924,0.003509928192976175,0.0031301352902161107,0.004142055174652669,0.0005699610240591968,0.008036249235343159,0.004545662838125939,0.003201492532852007,0.002007567093035044,0.0007818674439469828,2.1709484183355664e-06,0.00020873395283815696,0.007624140288595354,0.001694160261903085,0.00048309806393420895,0.0031707167186650113,0.0048762912228961204,0.0006351601431114052,0.005817363733009193,0.0014964618334800024,0.0012904238518377017,0.0003439779876040506,0.0003858302871678976,0.00019573383033267929,0.00033864633428592366,0.00018062230254468518,0.003490231858481402
1280,0.002528425045817975,0.0027029256615745136,0.0031895835232490424,0.0044424853074772576,0.0021436153040648165,0.0007237241520005028,0.0008056237225634293,0.006218949352435367,0.0014631962658335478,0.001534296690378784,0.002039925362940654,0.0023244115338957546,0.0007669922065239879,0.008899812369798817,0.002310237856081564,0.008527476196264363,0.0027659180118911834,0.007591494898166177,0.007092450663219464,0.002481026888223359,0.0033246278992134556,0.00015533207264113667,0.004552538126785227,0.003743613240737586,0.005072595124203015,0.000723647890980107,0.00955160048788616,0.005968713364321449,0.0038355459508739444,0.002693673383178698,0.0007356061284346401,2.715693265672637e-06,0.0002561309570221236,0.010566249461616573,0.0019455508757931248,0.0006074266960108199,0.003895155300610004,0.005796853464356958,0.0010653977996922398,0.006850087126351187,0.0018107578399542633,0.0017456676056300286,0.00039798986212663263,0.000435974845217411,0.000245783742242722,0.00044179621224040016,0.00018788514709890402,0.0044355721343540735
1290,0.0020178206263179,0.002163983796675258,0.0034226201900193144,0.002649290937632469,0.0018359389905765978,0.0006416033442199545,0.00045655700636223866,0.0047152270503694445,0.0011508765337245564,0.0012128927042122073,0.0015860545658962313,0.0018005204310643376,0.0006056871564562181,0.00866338405104773,0.0018519337801929632,0.006711895015835702,0.0022443931295088753,0.005415716547031137,0.006242928600050441,0.0019831117811091774,0.003031269941704957,0.00015812399246812865,0.0034909099609526464,0.003097205745202298,0.0036207040920485873,0.0005758078583622585,0.007761115059283993,0.004774111512390754,0.0029987794190065894,0.002282792732831256,0.0005790222057511316,2.5245833792005608e-06,0.0001787271298180554,0.007646072708140772,0.001772380775284948,0.0005178393800311736,0.002771034916059002,0.005374733267880846,0.0006090813456979818,0.006071511391424165,0.0015043139699727256,0.0012597210850509703,0.0003524196842308949,0.00033835607413280937,0.00017154986844957767,0.0003946433099210749,0.0002083325336379603,0.0035857520929624322
1300,0.002043114639663186,0.00278255350107587,0.0031286985850625705,0.002923599692965689,0.001947824989262181,0.0007172448978139757,0.0005171986928718131,0.00552076644510937,0.0013602747893451993,0.0014702832702211414,0.0019069029695450218,0.002050474557197696,0.0006681297631913757,0.010659371843245368,0.0021611121468689963,0.00813256093014579,0.0027560760328837622,0.007319026781292076,0.0072406461811559235,0.00251629089701046,0.0034904373505059566,0.00019074263243360647,0.004494849237124147,0.0036573570529846067,0.005250675328092093,0.0006335255035329295,0.009528838022374066,0.0059139036963783195,0.004116930869663102,0.0038899597222432974,0.0010012463304309418,1.1685743414264744e-06,0.00024064456250894248,0.009558095688660891,0.002211889743693141,0.000616092953166321,0.0036831653207476736,0.006161374894197227,0.0006095537350168628,0.006368292503045904,0.001754586700644319,0.0015716364667747388,0.00039203204121165725,0.00041844234823907813,0.00020541537368187998,0.0004268980204539593,0.00016724289911982054,0.004527378398056787
1310,0.0019886919678701975,0.002138261886194832,0.002442975712036243,0.002732425925653084,0.0016729762944526119,0.0004996555916931368,0.00046740735208587313,0.004397151629620868,0.0011405937640796646,0.0012043402633301395,0.0015775354000730915,0.0017528364400717813,0.0005315740192585747,0.00869705742180198,0.0018375749209814038,0.006627054194652455,0.00216879633727398,0.0056805617317986935,0.006241556767994206,0.001975474679640944,0.0026912960994280783,0.00011318265554591836,0.004095002082974216,0.0031035391846643283,0.004650300982466776,0.0005438403049896549,0.007605235853583943,0.005041947951356332,0.003082178581815701,0.002448030977332505,0.0010107065444317216,7.079505124937789e-07,0.00017479515831436883,0.007769115107962174,0.00184099815180016,0.0005185224463454345,0.002657109602936546,0.005267532050825657,0.0006859776057782266,0.005024753889628749,0.0013889150636831563,0.0012742287539474935,0.00031256150908125544,0.0003329922263521773,0.00016820921747244988,0.0003311870142604456,0.00014749039433520486,0.0037426966635301256
1320,0.002166924319653076,0.0026948686781593156,0.003148618559637734,0.002792808014737857,0.0018766282141799663,0.0008040943301765968,0.0005962174930774272,0.005537738921447342,0.0012748722196208007,0.0013573433674140985,0.0017864177222737603,0.002173670162530319,0.0005764051398578232,0.011183010805390624,0.0022618831668272717,0.008128215025174941,0.002596586777040067,0.007538525861212665,0.007571588354152123,0.002485792081149882,0.0032168223453799823,0.00015001303462103233,0.004385697593853392,0.0036056933116840667,0.004262828814534654,0.0006419271218145395,0.009325759835847056,0.005407208256959918,0.0036357609422170683,0.0030454653593749866,0.0012774175383670882,1.5061473602660381e-06,0.00023438640907692338,0.009443148295668398,0.002069276649270614,0.0007248730241925423,0.002897857026501293,0.006330495589089666,0.0007780644528480873,0.006674900474449344,0.0016914506233649605,0.0015098580156474842,0.0004598378987838105,0.0004174327379458485,0.00018534422385638958,0.00039192790769785045,0.0001693535153511754,0.004764753836990973
1330,0.0015381238802493922,0.0020761509608402907,0.0026182273594011493,0.0021232406579047786,0.0015365404792223028,0.0005155347565111854,0.00045456141496985847,0.00431060149944358,0.0011267337541892635,0.0011518883956811257,0.0014401328281383116,0.0018560699905859968,0.0004579139954947696,0.0077280414195735414,0.001859357967500044,0.006453746302322354,0.0021199963458278506,0.005386624572126465,0.006203981720239366,0.0017934740638551687,0.002455228097545823,0.00011492679144365073,0.00395436261971117,0.002898801364588854,0.003347355278656015,0.000541102109791172,0.007759276035047119,0.004515995890362416,0.0030686657564943883,0.002008012246153649,0.0008804578959597012,8.959296814524233e-07,0.00017616525734059742,0.007832283795305794,0.0016447265666320063,0.0003726173690431013,0.0029497865448517135,0.005829140921821849,0.0006105508398561007,0.006219944715956756,0.0013134559168902864,0.0012357028925235874,0.00031214242360230894,0.00035179375845893914,0.00015638258526372832,0.00031384632899508574,0.00012953875448028365,0.0038609150687461138
1340,0.002489994525488174,0.002594745974581292,0.003881563437962718,0.0026055504139485134,0.0018114212284649574,0.000714282540617982,0.0005348388203368256,0.005004921534652178,0.0011913537819744997,0.0013616726576576588,0.0016235919603365472,0.0022077301147924943,0.0005610295447081501,0.009611869487439464,0.0022374922469764434,0.008109369015961961,0.0025425757779655037,0.007345659031011207,0.007717284102104353,0.0024177375750615957,0.0030299320592052773,0.00014234985361461655,0.004558290241006194,0.0034964140597276957,0.004590668250078066,0.0006763201865737855,0.009350707211012384,0.0046200089023405765,0.0031759240234617435,0.002711989489165576,0.0007819171038629973,5.301802049919764e-07,0.00020761845116900552,0.008298894465328553,0.0018593100287563715,0.0007464799844082485,0.0029342556154165382,0.006347705564757975,0.000686320633099014,0.005885431645561877,0.0016649216487190884,0.0014860000500538598,0.0003611207926580749,0.0004067327446638556,0.0001815649170890379,0.00039766623176434044,0.0001563468111535387,0.004729491673752852
1350,0.0018685081156751666,0.002041652804518462,0.0026546684301163924,0.0023455509483295734,0.0014844990862658753,0.0005302639429266746,0.00040913352993151377,0.004047697736834657,0.0010047211761582853,0.0010893835788511144,0.0013869661992283063,0.0016931531048382594,0.0004567186622620322,0.007844733885586727,0.0017396093340887942,0.006372998562703621,0.0020323462205951866,0.005114488850547707,0.005948676851688359,0.0018280102733304817,0.002423557125477316,0.0001332662128055794,0.0032947395978228013,0.002835518138509544,0.004566715361942782,0.000528191491008692,0.0073919594336496214,0.0035191983584950738,0.0026961386681780327,0.002055972092339676,0.0008374368899673106,6.735126198460332e-07,0.0001638584293146606,0.006769350833686817,0.0015044617621130737,0.0006159755878202281,0.003524023742531812,0.005425475905978341,0.000658770888021875,0.004752315143016865,0.0012554707540046754,0.0012631202981995358,0.0003223650919143482,0.00031209822941271573,0.00015041480455923073,0.0003155557084302638,0.00012504530193191223,0.003885458291933591
1360,0.0016626413695545086,0.0025187504135724867,0.0029387536495559348,0.002708177685232977,0.0018394245528800298,0.0006223488243835146,0.0005704468300279026,0.004758573420167229,0.0012496394876710107,0.0012837143018600064,0.0016061908819787743,0.0019928174024449715,0.0004900258320278094,0.010278071640081824,0.00202698181537936,0.008015910028833383,0.0024945377859960354,0.007209373266639325,0.00755485582658445,0.0024379458644449323,0.002676231859339722,0.0001439701022734385,0.00394699147202368,0.0034510316756242456,0.004227257354390438,0.0006306449251179717,0.009053754743145232,0.005147025009678286,0.0032308208122404604,0.002402124021741987,0.0009039035838080902,1.009860575310776e-06,0.00016606042789076483,0.008279447631095083,0.002295968356619454,0.000649802627871129,0.0032763504613395923,0.0058241601019646694,0.0007628317141961713,0.0063821137625121515,0.0014848802404509203,0.0015330655649842375,0.00035823595630920445,0.000396702924148455,0.000193059910032344,0.000335177608450138,0.0002757252161887646,0.004737416773079421
1370,0.0016861970466122075,0.0018823056867119485,0.002268566463514093,0.0022965717306969225,0.001510444291491647,0.0005390423519808016,0.0003939348478495689,0.003902884350374524,0.0009790895903882654,0.001018720738494929,0.0013320461688542192,0.0015802626086529542,0.00038973064599881496,0.008187583277411313,0.0016508381234537379,0.006199236287615302,0.0019949703985826517,0.005756879691609554,0.006042086709672066,0.0017554902704773072,0.0020684667952442426,0.00012786123835520973,0.00339429500463122,0.003180101713142715,0.003104691438068868,0.0005241470008531348,0.007246603869644341,0.0037545953727097354,0.0028540720459083674,0.0022709075767519933,0.0007795179091705424,2.515463462965783e-07,0.00015160660291185606,0.006497867500971935,0.001747252611449543,0.0006314877656133292,0.002290514805916101,0.005151097885429364,0.0006149186241737542,0.0046886235647799175,0.0012185033952502482,0.001224341626866092,0.0003252315974571609,0.00032487739236719977,0.00013974207546347183,0.00028562263178953445,0.0001556121811492428,0.003990159794958993
1380,0.00390749522362274,0.002215626825915968,0.0030624602941655807,0.00219492707158168,0.0018422817870444733,0.0006488568690812874,0.0005091294748105116,0.004721796372533633,0.001126008594582043,0.0012872004604173482,0.0016322068347987427,0.001937326653460751,0.00044463311555960875,0.00939444482529085,0.002093865755069453,0.0075056282602564365,0.0024467158168022985,0.006525056298991488,0.007871039363386968,0.0020818670565866254,0.002500111712683099,0.00014564725045689573,0.0037774258546876315,0.003375431298461326,0.0055330650121792856,0.0006927906149748651,0.008652443347819066,0.004956309819411796,0.003940240109993269,0.002790556853661907,0.0009145494283037182,1.8356894080928867e-06,0.00018005812612783837,0.008127161634783121,0.001878192033821605,0.000755188493088343,0.0026636661055136463,0.006379052153067401,0.0007001318432774974,0.005893456251302644,0.0015548594986674901,0.0014880585616234383,0.00037669173109263745,0.00039060146087944466,0.00016690729193873,0.0003354066767518452,0.00015458395251852653,0.0048695701645793945
1390,0.0017444950422038897,0.0019464690924307375,0.0027459975398998245,0.002090471684633549,0.0015066169513475434,0.00044410177101802386,0.0003703897589027679,0.0037695985178176888,0.0009066171841441599,0.0010369116889236626,0.0012554154289969566,0.0014364941808224139,0.00037292289357063267,0.007644278093910961,0.0016173116568722903,0.0060953648926355825,0.0019460648218804588,0.006101872768646541,0.006371569283485121,0.001777935380852798,0.0019308873725693212,0.00010222015613729192,0.003273391299587092,0.0025509267466602217,0.0029309834082456346,0.0005077851705975253,0.007170481300375375,0.0035207172643446118,0.002455101011560013,0.002113262866516658,0.0013819082091512903,7.649840184993344e-07,0.0001413881177642228,0.006180845355988171,0.0013657398917073685,0.0006868607358999679,0.0033354742953784875,0.0046488645020938005,0.0006707012619584138,0.005026032972794667,0.0012008704119504975,0.0012720986782398802,0.00028748033220155436,0.00033534392263592804,0.00015907465265567236,0.0002647641289405066,0.00012625936550766869,0.004020863193012744
1400,0.0025970554302641165,0.0024590482623761635,0.0027813551372449577,0.0021892670541011237,0.0017269532034959966,0.0005392777206426922,0.0004126272848088041,0.004350987636030265,0.0011642146596198802,0.0012156922923831158,0.0014670863965368834,0.0018621989390850597,0.00044055419401218214,0.009887902666437364,0.0019207232450289032,0.007601613872890033,0.0023157968924530765,0.005842054139400789,0.007448200953270628,0.0021534867731285096,0.0023008076701930237,0.00016315538364183564,0.004335966426838929,0.00311123639518806,0.0035873810909246686,0.0005928417227304,0.008575210740101933,0.004118148150168743,0.00258341583354174,0.0028679313806753734,0.0009480947015715746,1.2629042212876911e-06,0.00015435582466810836,0.007916478830410476,0.0023912754366626136,0.0007215973573830889,0.0031230897362184424,0.006501384432167205,0.0007443285879520022,0.0054657849480258085,0.0013723902255806141,0.0013633258555765322,0.0003304096382402816,0.0003685602608251028,0.00033768915121310233,0.0003160221993829936,0.00013442739331357006,0.004848221134536468
1410,0.00227842191423634,0.0018493999005438917,0.002182755508801686,0.0026473214286479403,0.0013320732131348995,0.0004801215966312491,0.000340851680029898,0.0035122824826180022,0.0009346458698276548,0.0009337613885128307,0.001220082898333175,0.0015795512627716402,0.00036101382784089965,0.008123636688263559,0.0015178921604450447,0.005834491840817849,0.0018149135711497883,0.004938323037296728,0.006278794216453956,0.0017105689062403037,0.001749259963559519,0.00010534546661238147,0.003030699698093656,0.002591544288814641,0.0031313028043545724,0.0004910594517481042,0.006895776431775071,0.0034292318412538158,0.002167808047329459,0.0015637840087852654,0.0006872404739811789,3.212932877697204e-06,0.00023275741569181045,0.007611095966512656,0.00178103104069666,0.0005435283069839915,0.0027420306350790192,0.005363472842954158,0.0008683780230901487,0.0037924895439178327,0.0010989255755066603,0.001062667395994313,0.0002958996817221371,0.0002914888939398315,0.00021045378071277976,0.0002859260140175336,0.00011798175288543345,0.003986416782575838
1420,0.0023974287961524114,0.00212316132830407,0.002950154295494973,0.002754126229866955,0.0017766077661977222,0.0005212866533677812,0.000497025899708381,0.0042626892815855015,0.0011209588409403946,0.0011481279103798538,0.0015116057224844972,0.0018518374885408808,0.000393977582475843,0.00914353426572555,0.0020089206556506544,0.007138712959093113,0.002213148420414755,0.006222299584149479,0.007240375493432834,0.0020301398823928778,0.0020425619652869775,0.00020059815319175327,0.0035835844755283453,0.0030770634622424727,0.003696688510045573,0.000840101180062035,0.008479025659281344,0.004129540395289787,0.0026603114236150123,0.0023997556342760106,0.0011721664501189127,2.6293943568241356e-06,0.00016978227600607885,0.0084000381547347,0.0016408911593531307,0.0012840754731472431,0.003058495843970128,0.0073907029593948395,0.0011667885360856609,0.00517648537884111,0.0013472263108690432,0.0012963446582509146,0.0003888366624713963,0.0003494499425792395,0.00014570803679374644,0.0002966058163562802,0.000175799541288848,0.005038391888903508
1430,0.0013337622458909982,0.0017684420185129883,0.0022289274098032273,0.0017789065033609421,0.0013783729833700808,0.0005068084733958076,0.0003109199930559803,0.0033916703593302937,0.0009128320681799309,0.0009517859172078819,0.0011617477286773555,0.001492107116162231,0.00033194247161256,0.007906072538798603,0.0015799561800233775,0.005927945093086311,0.0017876203647291043,0.004563015509324418,0.006111791477727106,0.0016573219299287208,0.001821415280293314,0.00019406938644150426,0.0028952106227097406,0.002530476310299503,0.0029463033998332285,0.0020902208240063842,0.00685500566686363,0.00335350314854156,0.002111420712479156,0.0020311385989464246,0.00106801408751256,7.413266835500132e-06,0.00012097886313061278,0.006437481854231692,0.001213886469214841,0.0007415518135258068,0.001986027511048779,0.005789733720998287,0.000700326613027436,0.003686435049504547,0.0010960324689288446,0.0011277211992619964,0.000265523527934154,0.0002888418033692622,0.00013306068020797404,0.0002485107821298639,9.51424243545929e-05,0.004054236501773889
1440,0.0024077286420498487,0.0020699451757733214,0.0023796725375598523,0.0020103059563510305,0.0016396767406014936,0.0007201631484464124,0.0004221921464568014,0.00402268403509077,0.001041054206208874,0.0011429701283955998,0.0014468945475047445,0.001975122272109844,0.00038939736310040135,0.009229504948364258,0.0020023341527252896,0.0074448381135907345,0.0021865615741813857,0.005597983660592198,0.0073312621189330395,0.0019175925943482955,0.0018937937459852317,0.0002212378419215598,0.003452319389195123,0.003091773123335838,0.003396762072589975,0.003130518811648485,0.00837199143944753,0.004323242857310271,0.002411693176813755,0.002099164910469184,0.001402011163902947,2.2169563539677327e-06,0.00020823872337987615,0.007568969184990174,0.0016355460422098054,0.0007710093417416684,0.0030329382762163044,0.006552034912238083,0.0010097590589616392,0.004627764668390976,0.0013696702589824205,0.0012060996111302993,0.00039378989342516693,0.0003894239447992887,0.00015959629990083704,0.00030305823837616433,0.00013895877297684318,0.0049435720075793905
1450,0.0016730307085837562,0.0017093045067904495,0.0020170950864176894,0.0019947826835788464,0.001290013101054118,0.0005422416817137244,0.00031224949135375766,0.0032879691610409587,0.0009265520494615248,0.0008923357680702105,0.001103240749673775,0.001395356105041754,0.0002897792803899512,0.00797210756304381,0.0014638760484347124,0.005808882962844389,0.001836434783572355,0.004495195789231171,0.0063567317148093185,0.0015436659337817833,0.0015555771174828122,0.00021142427522191515,0.003381168495997898,0.0023573625140777157,0.0025187424038843687,0.0011807105763934425,0.00658114637116477,0.0032182934529621054,0.0020927059504814265,0.0017099800723100675,0.0009833997981131982,9.315109665833353e-06,0.00010863529573922432,0.006365201329704277,0.0016503055824867254,0.0007653241643769275,0.0023644146437018488,0.005103345025172129,0.0006023370797299579,0.003731694303300756,0.0010428684241272693,0.0011143267780931538,0.0002811422500429347,0.0002651886497451814,0.00012945510035360693,0.0002612135304814293,9.64511869479327e-05,0.004063776237651894
1460,0.00199008589119597,0.0020840272051883043,0.0024697125115232857,0.0016509298376120847,0.0014504257343167014,0.0005853799057162941,0.0005035497481915608,0.004041305539772432,0.0009775048873279925,0.0010467517130146058,0.001360583317585825,0.0018084658533183656,0.00040107397290233937,0.009550463773017808,0.0018098845980226476,0.0070063088166659035,0.0021766489172094345,0.005255797477160334,0.007526973253143319,0.0018666188529509844,0.001677963197273364,0.00028826238609537476,0.0035130342264313346,0.0029137961456252993,0.0029943001778558694,0.0006646529684235236,0.008188075686656457,0.004054196167159767,0.002436451907310413,0.00257986545043862,0.0017073048088369002,9.630359307620624e-07,0.0001551024287321109,0.00693962120658522,0.0014473426336147819,0.0011229657152585725,0.0026107636519085865,0.006665256405962297,0.0010192112058560485,0.00445559370868125,0.0013640515131290159,0.0013037381178356217,0.00033110662079870645,0.00036048951842598093,0.00017213552034689455,0.0003133502397762097,0.0001450097709891621,0.004888757264860737
1470,0.001605946114596156,0.0016900766955074732,0.0017830505374426642,0.0018431904768153543,0.001225851865697484,0.0004072002151024177,0.00025666876841745097,0.003122309132750198,0.0008314057208113389,0.0008692639459209515,0.0011298600919868182,0.0014819883132054313,0.0003113725087063394,0.008425547744941088,0.0016188689423304572,0.005751228595727737,0.0018042398204570493,0.004855419957357008,0.005724684136719071,0.0014628548162539297,0.0015146811944521652,0.00022697273753681752,0.002755342797723185,0.0023788702051879807,0.002548974412912626,0.0004269801739739803,0.006593917396702043,0.003080360015342303,0.0023134784007335903,0.0019402495690021024,0.0010125470650690124,9.324093463915374e-07,0.00010797892871317315,0.006080671452326687,0.0013089596505466072,0.0007817400553349439,0.0023193659396800754,0.005834261050323915,0.0006462460302963445,0.0035644109133245606,0.0010363216611371268,0.0010660859598188974,0.00025363327118113155,0.0002971229477219413,9.853763447123638e-05,0.00023578289116512046,0.0001557859807676336,0.00384227406070829
1480,0.0014986791044257416,0.0019872352459043333,0.0026318419411831967,0.0017650785222237365,0.0014347911335370676,0.0006218007000891286,0.000376540158470613,0.0038212623362689955,0.0010179798263567185,0.0010556721762919603,0.001355990468417485,0.0016565149252937596,0.0003952370414817652,0.008625691478454014,0.0019497276866872603,0.006839102465812656,0.0021317728542960775,0.005901604603202101,0.007149027438780267,0.001985927870941327,0.0017853042507076037,0.0001896367746930868,0.003510471478270422,0.0028275314678539863,0.0030467877389695275,0.0005588385386073807,0.007792727815091397,0.003380381374335344,0.002622636546981803,0.0026277604685005784,0.0013170740850494903,1.4329157940822941e-06,0.00015195874220995682,0.007491613399008365,0.00134941216688815,0.0008239270289880433,0.002649144145972172,0.006307363924408712,0.0011467432404035451,0.00448357638814465,0.001213294315360023,0.0011987587820480397,0.00032845668652072344,0.00034810326371519166,0.00014202212456984134,0.0002832970196358006,0.0001126212817396229,0.004891803830759428
1490,0.0014269706986279435,0.0015995990684175916,0.0019150402031715098,0.002371644442997694,0.001231024164936823,0.0004826613327546146,0.0002857223548603499,0.0028948303905337006,0.0008024487923435812,0.0008152446568102285,0.0010005232353460108,0.0014763211625050507,0.0003136552781545735,0.006809992234827534,0.0013437911250834406,0.005381937523855375,0.0017296655751894083,0.006152636916807607,0.005909959962302252,0.0015746345371507272,0.0013018105717240939,0.00013847791035284925,0.0025146392740893757,0.002254981535269521,0.004094380481482867,0.0004577480135158151,0.006124869556357088,0.0028064253905030903,0.0020167399358948387,0.0018295663518421359,0.0011012148451130653,1.155506998761717e-06,0.00014728618244479782,0.005370633077063894,0.0011462418987038345,0.0006906974090637454,0.00208464170603433,0.005435900479035707,0.0008110401343171731,0.00314156153476652,0.00099230945365346,0.0009501938436537886,0.0003020245910237916,0.0003122264914492018,0.00010996115866301392,0.0002437550886733371,9.346967230988992e-05,0.003937357088028012
1500,0.001939923634859767,0.0019994128078734815,0.0022964262344576485,0.0017723567077097104,0.0014030039568393392,0.0005090976040444173,0.00039076548786904486,0.0035485592483944692,0.0009524312992070847,0.0009852678601502717,0.0012784137487595814,0.0017454899110827754,0.0004111603626000107,0.00807700440933147,0.0017071375564781971,0.006729809809653015,0.0019577528250605144,0.005731831859464894,0.006860771372794033,0.0018249809704017257,0.0014964702843878683,0.00017245317162989415,0.003148269016700381,0.0028716783068228665,0.0029913605145164626,0.0005553412107415357,0.007549824234348195,0.0040451838119527055,0.0021873187655369773,0.002113262866516658,0.0025754780830724916,1.0649884271777209e-06,0.0001294065727750917,0.007205536235513338,0.0014577218889328754,0.0007741300862942791,0.00274168109908013,0.005808780427569179,0.0008420957348932072,0.004075095310842323,0.0011617954480120324,0.0012202875768320823,0.0003873479538625621,0.00029232126766096995,0.00012025653088467721,0.00023673966307482145,0.00012983884584871235,0.004856963757065471
1510,0.0010239099044329694,0.001564200456972586,0.0017061416342035924,0.0015175645153014967,0.0010856438357812442,0.00029031701973877903,0.0003006337685458835,0.0029847609554819444,0.0007632108902918786,0.0008641428929764984,0.0010301583596180775,0.0013814082410640118,0.00029287582571404407,0.006906453675074365,0.0015753524159979604,0.0054164155028729,0.001636510912728581,0.004269610182124737,0.005916616505074279,0.0013962724387933385,0.001178485041561507,0.00010540861120679383,0.002834971971787212,0.0023098121295524856,0.0028636676740022107,0.0004164105809799574,0.005999355416932012,0.0027487963156235633,0.0018763486958184358,0.0016603174073985026,0.0014449700950003195,1.4040587456976216e-06,0.00012388234725174387,0.005180126483598226,0.0010758795846428277,0.0006678311186844621,0.0021962157589580727,0.00512144228974787,0.0008522077733284534,0.0029954775060643314,0.000919924445838751,0.0010078320007858123,0.000252058624046144,0.00026215111657881064,9.092112751574522e-05,0.00021883645162221958,0.00013215881341994203,0.003944822248702088
1520,0.0024216190608720377,0.0018309302342401192,0.0022682675038601155,0.001859329310408664,0.0013669602780972136,0.000604133615571982,0.0003333798458385608,0.003548274616226756,0.0009746166930356691,0.0009732900595434519,0.0012304205282983789,0.0017108987991472223,0.0003956444923214957,0.00797649932715983,0.0016575299114339167,0.006275975639762209,0.0019634099174564456,0.005070542499222242,0.007148506049907543,0.0018066587784448895,0.001472504018868915,0.0001179251722099385,0.0032406848755284203,0.0029221122899071644,0.0032348178085823505,0.0004877331579391389,0.007062076062613972,0.003734043665041478,0.002272807457383073,0.002445779280489852,0.0013475652734824494,9.560939049714102e-07,0.00011416231431374685,0.007433205848477629,0.0015244654178170358,0.0009927371272338704,0.0029551160679687958,0.0061705542622903,0.0009193321152830464,0.003317237540414577,0.0011188339190371813,0.0011810772686521,0.0005567819113516737,0.0003848127964706171,0.00013923540306768096,0.0002803725199839946,0.00012287213367389278,0.00521942894288469
1530,0.0010852398188538604,0.0016063676136349504,0.0018158577842088775,0.0017230747084202647,0.001110297778191408,0.00045601254802221896,0.000257901166637377,0.0028722584534096036,0.0007704317608928898,0.0007841123390071867,0.001030973048556403,0.0013393768485832603,0.0002872956675790737,0.00694587195613308,0.0015362117599825775,0.004956739468768785,0.0015919173809507798,0.004641176416383904,0.005739815131466024,0.0013756532949597991,0.0011534583128669446,0.00011236641958839222,0.002601264057998056,0.0022055860375220383,0.0021965256496290953,0.0004558007190365351,0.005566367472526531,0.0032335637363692243,0.0015187478022436684,0.00216028054396622,0.0011585875668336729,8.44422572448838e-06,0.0001004400538925154,0.005000931340666926,0.0011295061801096281,0.0007057002212548032,0.002104705793063345,0.004894298472655166,0.0009091212384672344,0.002645012697088589,0.0009213198011588508,0.000930547652785344,0.00028581228034131687,0.0002942255213711517,9.402185434854444e-05,0.0002211261798565126,9.381109552378556e-05,0.0040423863555720824
1540,0.0012263026898915374,0.0019306893211433578,0.0020902959365453545,0.0017023213109915586,0.0012915741723622271,0.0004614051768702048,0.0004139987814101503,0.0032972687911182797,0.0009275758683461642,0.0009233087688190156,0.0012337993312056845,0.0017584667088147762,0.000350839670494396,0.008239708912598736,0.0019437819447872273,0.006512439028806598,0.00200934364444218,0.006751387948871916,0.0068544667675110955,0.0016953507615786747,0.001326160437717886,0.00015965061845695972,0.0033986564383679083,0.002590192929169877,0.0026430129650257526,0.0005131631396275326,0.006713431481160508,0.0031267728324095557,0.0020994997995774202,0.002442563805536044,0.0015399664105914819,2.055384106644119e-06,9.268095772923819e-05,0.006422525372479804,0.0012327525266406611,0.0009940480981497283,0.002336931024490229,0.007060837233982534,0.0010545139497852218,0.0032314494523688975,0.0011382202940346448,0.0010713349140970636,0.00026433902832023515,0.0003117233058948306,0.00010940023159488119,0.00024984540932431907,9.388805827051713e-05,0.0047760103752919674
1550,0.001159576068431178,0.0015088286557036357,0.001613160414806152,0.0009972628024068216,0.001052411044985024,0.00032987218690547974,0.0002752242909070515,0.0026074580882046237,0.0007321715574465172,0.0006904528999865401,0.0009950686656301814,0.0012919862697462962,0.000288004113269905,0.006725424770747238,0.0015967602121566985,0.004994437921428049,0.0016846670411426394,0.00396954956245607,0.0056631676360799285,0.0013469687069425959,0.0009910773329536934,8.351820046830614e-05,0.002608638452410411,0.002172554688431874,0.0025998791570351876,0.00041618362048260777,0.005643958185245611,0.0028212245694221177,0.0018756207011374137,0.002264480948719316,0.0015713390625337,5.273217237840607e-07,9.265474601821422e-05,0.005099832817272295,0.0014294427373434115,0.000931439554276461,0.0020447855935012077,0.004935430957465401,0.0008935789031232517,0.003058063065265119,0.0008637487437230761,0.000889684196335141,0.00023255773586227155,0.00025407524949975385,8.681004153111476e-05,0.00019738582431980348,8.983207400989461e-05,0.003970013690245048
1560,0.0014735478058655648,0.0016944467704431583,0.002056261525094705,0.001318228497193691,0.001259472678468732,0.00043139106133840814,0.0004250072087484181,0.0031334615119274515,0.0008896860383250098,0.0008809219498353886,0.0012226462581509873,0.0014892759500366765,0.00033473158248894727,0.007916512925986935,0.002555927849825227,0.006086639652655648,0.0018950322716008569,0.004968157361694334,0.0071682312047744124,0.0016686262966585912,0.001285821038750472,0.00010988974234347905,0.0030645229955062396,0.0025196634534061704,0.002514953050028424,0.0004979078277490239,0.006714994123058762,0.00303534155925992,0.0016806793912680338,0.0022425517552843426,0.001573589277478111,1.1964377272960139e-05,0.00010319894390283392,0.006194083042531798,0.0014409768675490112,0.001205602655442596,0.002441108967746757,0.006229423952409492,0.0010383393395067368,0.0032402259919148218,0.0011197093611421205,0.001090849653821519,0.0003252164076038264,0.0002822521418173887,0.00011551594141889382,0.00024032574762718157,0.00010732407523850223,0.004748023543631474
1570,0.001044563834489547,0.0014850791923325369,0.0016969317700569132,0.0013935340085985078,0.0010685575979363926,0.00031370753233058926,0.0003476281903073484,0.002567371201617692,0.0007667295661215192,0.0007314841030732663,0.0009802189492307404,0.001407273617265429,0.0003218480661932406,0.006223998269579963,0.0017553139894375363,0.005032413046119252,0.0015043275531805246,0.004530396451008045,0.005267174235547999,0.001416480967741952,0.0010229161723653195,0.00014247384760685648,0.0027532854563997494,0.0021004363990128555,0.003538248324738521,0.00040309312026373103,0.005178391175108548,0.002772933651895632,0.001755387541627286,0.002040166995691726,0.0016123953980987633,8.324986222672472e-07,0.00010220912953654333,0.005126290039289462,0.001075880913612779,0.0009554818454235954,0.0015549451239652483,0.00501415748750575,0.0010883864442073831,0.0026346129353601,0.0008519113869349232,0.0008734285441742882,0.00024297684244709383,0.00024745962612594553,9.644120220952509e-05,0.00019236175733717095,7.928374363995549e-05,0.003803561286039443
1580,0.0014993760660886276,0.0017199743329628498,0.0018038285738948476,0.0013828866630730102,0.00122336744296498,0.0004186859652214269,0.0007582845787262708,0.0030900000083689395,0.0008656507658663824,0.0008639653190490196,0.0011263813983294377,0.0015673179934031231,0.00033184943520286913,0.007596013098058102,0.00247102206436914,0.006336665845999792,0.0018827856758344965,0.005966436458918314,0.006798198914857381,0.0017367277575411864,0.0011950698631454676,0.00014085749544456207,0.0031101632891895165,0.002394352115303304,0.002849328251855484,0.0004847884474830192,0.006065403163406158,0.003586555470303994,0.001788870689393028,0.002062251776624464,0.001848925578076262,7.270070538798835e-07,9.649046468141929e-05,0.006291349070679306,0.0011051541347256656,0.001145873083508988,0.0020184875139146858,0.006340733702883876,0.001331823922035518,0.003080895594936044,0.0010325563598566488,0.0010798026698331552,0.00030626307501439024,0.00033610150503763785,0.00011384678219585749,0.00025032797245382727,0.00010752202468997232,0.0047357582190677
1590,0.0008789228951610659,0.001365119387866061,0.0014982570764538355,0.0011114557616947029,0.0009773518128001664,0.00040239701033105755,0.0003760699454638555,0.002524148325611671,0.0006779715696785261,0.0006939590377636561,0.0009338170562918373,0.0013889872453586017,0.00030367448883479435,0.006346476776772946,0.0027416270698550206,0.004639486587526526,0.001538823071516632,0.00501710072229313,0.00559056220792963,0.0012992686250566687,0.0009941731033938693,8.29243316961746e-05,0.0028444221056305764,0.001979689797314776,0.0023240436440803767,0.0003809087057763782,0.005021123260581139,0.002840969442967091,0.0017524421580839735,0.0017910411586455743,0.0013379964284153877,3.1207808882801133e-06,0.00010466099876773676,0.004799928242670807,0.0009045049225385876,0.0008047025852980234,0.001665032748027736,0.005959896015912494,0.0010993386088774392,0.002703544179318707,0.0008283358630003146,0.0008140087903191609,0.0003259898543392062,0.0002777942987724327,7.586193381898963e-05,0.00018828125443579778,7.635298324126964e-05,0.0037724919901472947
1600,0.001294241536500963,0.001638802920911733,0.001895163812691687,0.0012629379958753026,0.0011206455412797215,0.0004371589969453883,0.00039024991669443294,0.003183276199070033,0.0008764925594809273,0.0009010231978617463,0.0010666016863921635,0.0015744682151995935,0.0003726545920561416,0.007306437131282547,0.00252646945917298,0.0055606633203741105,0.0018030390469567239,0.004926703975083944,0.006785864592091626,0.0015917481222846631,0.0011569306050385748,0.00012960067710644313,0.0036088829556843796,0.0024104564998570525,0.0024714930672186343,0.0004663110850132735,0.0058625706765550855,0.0030963189055011734,0.0018144069458543854,0.0026544394024923187,0.002119717996359078,1.363631654328529e-06,0.00011137527894159112,0.005858389743738292,0.0010036128566418942,0.0011998904840482539,0.0018233058914422337,0.006172444573440915,0.002146167874573665,0.003054912104557788,0.0010131718346452921,0.0010295211059116996,0.00042753726781489295,0.0002992464023644366,0.00012990574535345407,0.0002467654392100136,9.546824915171273e-05,0.004710691097223746
1610,0.0008489047292214311,0.0013708397242588528,0.001528389349368514,0.0009846345221738975,0.0009680009017471448,0.0003000613625348049,0.00024346248585681507,0.0024524217526841006,0.0006754731847566654,0.0006495395484612856,0.0008690364308454917,0.0012345177555407965,0.0002806879209481029,0.006167861777948068,0.0027936953729970214,0.004560814028021971,0.0014422801704251174,0.004243055491307854,0.005761526922768217,0.0012596785464959435,0.0008858673183612212,0.00010639650651819149,0.0026460602032161674,0.0019228606222584097,0.0019165613156083624,0.0008693918281139498,0.004878115797138078,0.0023240333471763147,0.00152715084211401,0.0023596097379777314,0.0014189451952639227,1.0389898600009641e-06,7.453708244838873e-05,0.004521162626550923,0.0008764915649393439,0.0010454869820353324,0.0016814987763465372,0.0045957750491324445,0.000977774668309405,0.002389944019224441,0.0008702503719322061,0.0008574639028264928,0.00032812060457931987,0.00023770600652062594,8.625965750335114e-05,0.00017351673223840443,7.481333240773514e-05,0.0037970807184014017
1620,0.0010291493205134982,0.001547087273334399,0.0017770420612990565,0.0014318530267674009,0.001182522540984364,0.0004108370017520743,0.0003267251306414602,0.003090993727613346,0.0008693643143087374,0.0007855377529973083,0.0011747292755168845,0.0016174013715384186,0.00045649777959526843,0.007828911612776204,0.003039831608500879,0.005543367052201506,0.0017634763420854595,0.004330959273801963,0.006693561671650761,0.001582391181692227,0.001115755914351784,7.449482191378426e-05,0.0028930309880830186,0.0022833615726109845,0.0039147788100984725,0.0004248596450532775,0.005710644329179599,0.002629920949795022,0.001858630318945839,0.0037038986842911803,0.001442378468133308,1.8235748924974345e-06,9.847267161508478e-05,0.005226516173581198,0.0011914189032215389,0.0010083244188484708,0.002139430572994219,0.00847624950059994,0.0012993903981539478,0.0035767422298805863,0.0009854432120494476,0.0011046400131759686,0.0003192354157261374,0.00027710406240043445,0.0001350666569153682,0.00022080394066863,7.901841219520495e-05,0.004586130635562374
1630,0.0007532419951424158,0.001339406161155805,0.001609585837986726,0.0009239253717711714,0.0009799066736181136,0.0003941571023210858,0.0007935093958955851,0.0023246982252199066,0.0006678872006232083,0.0006495237889905152,0.0009263295007064317,0.0013115516722430325,0.0002774144443298786,0.005567601061907044,0.002104553354824353,0.004485178216823487,0.001353266688512908,0.0039055006823244427,0.00525942755554125,0.0011935609256729,0.0008622391471096347,7.174587030192494e-05,0.002533991918774104,0.0018313406992817144,0.0021345013093966034,0.00037152278214249763,0.004595858559648093,0.0022081651080801917,0.0015747768992050507,0.0020864845294013457,0.0019998234403760997,1.736323156579628e-06,8.058726099293894e-05,0.003927566329337808,0.0010909952888666428,0.0016709503844337121,0.0013828581016668189,0.005432878553046627,0.0009006458473337112,0.0020636584573431485,0.0007470710597445104,0.0008785670661462095,0.00018548865413410562,0.0002020866769023133,7.10286029184551e-05,0.00017201629110134498,8.151210020504478e-05,0.0036933677212582757
1640,0.0012761530762229465,0.0015869863458761425,0.0018621250254189765,0.0011124298045717504,0.0010815626122770003,0.000302419860778827,0.0010247441596649197,0.002805767019915737,0.0008795974998424943,0.000774775326220998,0.0010022715634295121,0.0016136256108946012,0.0003403812252222492,0.007873445322916919,0.003724480875096793,0.005363483093688608,0.0016971480982864344,0.004239930975531625,0.006534139637472842,0.0016667912266361104,0.000992546003664478,8.723882088547581e-05,0.003414498291230846,0.002238187669854618,0.0024127274077035995,0.000437317809764087,0.005485487933473265,0.003512161573641332,0.0016585884387480324,0.00263339187154468,0.0019799563702255123,3.762305742228043e-07,9.442597016314575e-05,0.005643289191164413,0.0012871578984988063,0.0010657876659490246,0.002008842842770081,0.005662450626980202,0.001221047900005129,0.0029842164021727903,0.0009325140078707542,0.0010416644057862276,0.0002687149933562677,0.0002769875001049321,0.00011196303011575108,0.00021410303643053404,8.133537093477227e-05,0.004447925754783044
1650,0.0008975591618822847,0.0012228717799999313,0.0016070940535359202,0.0009052757355710444,0.0008738664235192141,0.00034873656413881985,0.0002959487737861647,0.0023566384815651995,0.0006980408188417229,0.0005924042330630098,0.0008797874042095988,0.0012614414654580908,0.0002553146944567607,0.005712979631015615,0.002584788894511683,0.004449845673711356,0.0013240674482510007,0.003489005683978017,0.0050364540109878965,0.0013117518925150808,0.0007652151936168655,8.921749384816829e-05,0.0020983875014330636,0.001833883821455287,0.0019550243819869586,0.00032293384482089035,0.004331833142947792,0.0020870307872062586,0.0012656487021051076,0.0017464653405359339,0.00169433736326759,5.513874131916553e-06,0.00010507780794303603,0.0040642016580745444,0.0010083400027579583,0.0009477768104525952,0.00170769055374783,0.00501532982333272,0.0010883486530618726,0.0022750652434363316,0.0007547760354758263,0.0007911856688521072,0.00020406877975076822,0.0001942286087204934,7.100975606752982e-05,0.00019160914981169392,6.419579890956206e-05,0.0038128536615873294
1660,0.0009277834332163917,0.0015583763689675453,0.0016556065566575543,0.0011287214572088197,0.001067815037597968,0.0003989430654357828,0.00030425032646280926,0.0027688930741446615,0.00084399777581842,0.0008276655741211427,0.0010057619807095851,0.00160376920521849,0.00040857925519717736,0.0070680717867432,0.002402395017109363,0.005059922890346537,0.0016586556086760746,0.0050638465806616,0.006630534012262171,0.0015405793747518036,0.0010129766054043584,9.968796716102726e-05,0.002503474869516752,0.002205353380562208,0.0030406763066983503,0.0004029115885389271,0.005303319257735085,0.002808531823214214,0.0019087145099756472,0.001927767994181408,0.001961386665380806,9.667111208865253e-07,9.368344825086003e-05,0.004937699309793002,0.0017420616548205453,0.0011445973221969582,0.002194205026098484,0.006348084912914051,0.0014639751973688723,0.0026444139349844813,0.0008814974825267718,0.0009459217648822231,0.00021591022300900732,0.00024159853935350835,8.811238692042459e-05,0.0001942523068046474,7.582247871132975e-05,0.004563685615461612
1670,0.0007167152377983972,0.0011950171614875727,0.0016380339942173806,0.0007555559191474487,0.0008450433631242753,0.0003920800841463095,0.00022182831972239936,0.002244605852348214,0.0006866532792795235,0.0007186438804990664,0.0008101780173979274,0.0012543336579126138,0.00025476381623810204,0.005324743808511738,0.0023859337801041386,0.004286131363107537,0.001347390597286233,0.0040966132040227,0.004689910579447595,0.001107065882380897,0.0007922037454780027,4.6645493698036653e-05,0.0023346559988998883,0.0019368033263143397,0.0022366206125954105,0.0003144086841154554,0.004234461449226262,0.0025410428463710803,0.0014054582375708838,0.0016704781353775375,0.0014778915155732426,9.874010801057245e-07,0.0001926098832567861,0.0038579684588832867,0.0013185308921344317,0.000982797456073261,0.0013893155089865022,0.00504581484125377,0.0009857486000121162,0.0023869303162751946,0.0007209935562278366,0.0007577312692987471,0.00019550324720097684,0.00021637940924099197,6.471220212246084e-05,0.00017392354926745236,6.0142031682795996e-05,0.0037694717806656774
1680,0.001037184718984827,0.001484020290805895,0.00166775834723973,0.0011604606872038742,0.0009807240616617986,0.0004083273382856795,0.0002636987804552433,0.002618031376343307,0.0007961836186013033,0.0007473704677244714,0.000977994614642249,0.0014974637445762378,0.00037546964144752494,0.006854483621893631,0.0015560851095499754,0.0050483309896190934,0.0015937416379760321,0.004210661723136103,0.005988858988637063,0.0015362648041114797,0.0008551954603589905,8.426472650165433e-05,0.0024597847752363317,0.0021423531043316063,0.002618061102600868,0.00039157429054609294,0.005060286851997225,0.0034557896798957364,0.001646346148447554,0.00199328329636524,0.0020054008696934883,1.4785153752561871e-06,9.020395103747259e-05,0.004424881942208151,0.0009860677953474678,0.001310509670047751,0.003053308657677336,0.006370738641782548,0.0013083105620000175,0.0026314579961670276,0.000878068390147843,0.000980654726990286,0.00020501554528724563,0.0002598352930546049,8.37510203535809e-05,0.00019699348816290242,7.960758894256057e-05,0.004353773701697876
1690,0.0009417524975180503,0.0011924782603853214,0.0013656674484125656,0.0006561064270439686,0.0007610226710399689,0.0002965817556389152,0.00021955369160110732,0.002167920167678268,0.000638698387858228,0.0005856067771800172,0.0008057475164081582,0.001134210252961861,0.00030174378068905956,0.005507714507424265,0.0019803794258083365,0.003954666169688725,0.0012746959895457988,0.003145914646686607,0.005019622274704164,0.0011873180941173085,0.0007122732718438267,5.4964834044360165e-05,0.0021128029598381963,0.001736877252683806,0.0018039389787322035,0.00032153082462660983,0.003983264781480905,0.001959094331223611,0.0013786940660304606,0.001906015997618889,0.0018624516977007364,2.3395988096025905e-06,7.21232416831891e-05,0.0037070963938881218,0.0010955403660994059,0.0010911209759031809,0.0017646342921235508,0.005283871883265906,0.0009358468458711256,0.002137111250347061,0.0006626679504858089,0.0007806482248628745,0.00015467019241343415,0.0001885733310280868,7.27418936290541e-05,0.00014748617107601287,6.738737750550488e-05,0.003500218563245848
1700,0.0010916372218217525,0.0014407254753023378,0.001743876607749262,0.0008867032230004784,0.000931122991071337,0.0005153928135702838,0.0002482963226043821,0.00245626902918805,0.0008128019290905626,0.0007136677199566422,0.0009570524537577973,0.0013113003395495595,0.00039377754969179305,0.006861421327582711,0.0025908589420707904,0.0049520387717812454,0.0014949862340739495,0.004137028778655406,0.00570013381749562,0.0015738981134889641,0.0008303237898528516,6.515166376067887e-05,0.0025078914975761625,0.0020313079285616633,0.0023726958392162557,0.00037568778919313303,0.00487087498652867,0.002603002111545368,0.001635073749794893,0.0020377337801016806,0.0018073571246272982,6.005260663372532e-06,7.650790232726512e-05,0.004561807317636281,0.0011279592590865473,0.0015210631009384462,0.0017741258160521474,0.005639241806742081,0.001208305016440115,0.002384891342332635,0.0008503907805421958,0.000901226540947967,0.00020536542682422082,0.00025166084840585524,8.530420613255719e-05,0.00018289086912698949,6.853041681807391e-05,0.004330008330473226
1710,0.0007626252144170691,0.0012229525261016566,0.001133623681814274,0.0007476293238870179,0.0007666713971557756,0.0004927757697157599,0.00023388317679239008,0.0020545992136788084,0.0006718670151009081,0.0005575677937489652,0.0008908057584421289,0.0010500187380716771,0.0003123895146484786,0.005406590673823724,0.0036404477747626032,0.003951194830885569,0.0012735956255536904,0.004163217834647412,0.004861188272440059,0.0012198223109123755,0.0006555209636317909,4.697952486611136e-05,0.0019195373332218178,0.0016129277439792546,0.0018681954181194516,0.0003231801503656813,0.003980870064052864,0.0022374232237879575,0.0009084682484964367,0.0016460768294780776,0.001913151368206883,2.4520324037806064e-06,6.0022884594088676e-05,0.0036945517818778263,0.0018114126227487645,0.0009119158289539041,0.0015647465457897672,0.004758976198222159,0.0011323171973577181,0.0015713009543939715,0.0006893620904778639,0.0007482146568775888,0.0001650220517153588,0.00015976736007541366,7.096170592779456e-05,0.000150021119354023,8.372683784787295e-05,0.0035589488023661303
1720,0.000756653581803547,0.001365520266987469,0.0016880508296297583,0.0010564751831099205,0.0009543049816641043,0.0003957886442039362,0.0002635427147591812,0.0025575856141808614,0.000736620336266401,0.0006848458869680018,0.0008781186733538511,0.0014000715227805072,0.00037243735699304915,0.0062801732096387985,0.00202207683286267,0.004631840690182817,0.001526094354838395,0.004321157305870391,0.005528474786474854,0.0013845663210937944,0.0008586252800703134,6.201984133248846e-05,0.0022255205892534637,0.0021427364876707464,0.004191258492758962,0.00041917183437479785,0.004682142404154378,0.0025943597809362324,0.0015140273557202057,0.0021458454816735886,0.00220886064935002,2.276984459333962e-06,6.927755223636496e-05,0.004317007169239652,0.0014058694683507938,0.0013594005522696779,0.0029377834065805837,0.0055027750582110815,0.0015733950986776737,0.0023024809886815563,0.0008349807468668477,0.0009986149068025127,0.00017881500494436488,0.0002389356396288,6.650022712806556e-05,0.0001796974389924567,8.508168307351497e-05,0.004329450315335695
1730,0.0006789626957398864,0.0011738877989502354,0.0014805932598140423,0.0006296901557039816,0.0007724840704675555,0.000326154404566382,0.00015740157810198078,0.0019712774243745438,0.0005601089828999453,0.0005202274070462797,0.0007242496905944295,0.0011535424068216487,0.00030464614740783436,0.004932189542147867,0.0019583191310023063,0.0037487830130278838,0.001266210545042447,0.003128175817758444,0.0046076803127068,0.001237856784971431,0.0005676063416258808,4.249860723608517e-05,0.002760508336985024,0.001637328513534529,0.002083660982244609,0.0003229567654932141,0.0037651999285721115,0.001703981323432594,0.0012550605263013817,0.0015069124564772607,0.0015947661279135834,1.5543331863423305e-06,5.427414072631417e-05,0.0034437803018524957,0.001091328860324369,0.0010513493810726737,0.002088311834022665,0.004488751718500728,0.0009214135352973159,0.0018551161809839023,0.000630677955081928,0.0008018034348284348,0.00016706289862014376,0.0001823112138777183,6.208922430036914e-05,0.00015930121013888528,5.2828116170097836e-05,0.0035178494690784714
1740,0.0009315041779692311,0.0013679806901369194,0.0013312550811351337,0.0008541413409567737,0.0009329314123519513,0.0004064275483026505,0.0002523629343423523,0.0024075072659540966,0.0006670149564534616,0.0007347557864286747,0.0009163448134875459,0.0013051609213335616,0.0003944014700481666,0.005576372370096414,0.002154390731999653,0.004569559130200357,0.0014366600199294385,0.003891599172416967,0.005818752972305806,0.0015052339137704932,0.000676511123182069,7.084289726416208e-05,0.002873190252426765,0.0018929847046013407,0.0022737217201677148,0.00038746099253221994,0.004570496865778602,0.0022276103519507464,0.001118371461707265,0.0021235532507438305,0.0027167232991969935,1.7399983467040908e-06,6.326991400970612e-05,0.004490124296701738,0.0008899075165957017,0.001309148232033073,0.0019356979306726552,0.005889875204572602,0.0014834231022508033,0.0019577969194883287,0.0008283795590587993,0.0009861662499240855,0.0002072067974855559,0.0002605331197544314,7.826434750451019e-05,0.00019562854661521679,7.407783142585281e-05,0.004226960396269524
1750,0.0008103603085420535,0.0011372735244857522,0.0012015379173774111,0.0007329944010701469,0.0007138701916341993,0.0002789864445297386,0.00017505329709877838,0.0019653798869263537,0.0005559936299658052,0.0005360763106604075,0.0008435383741998997,0.0009769830634981317,0.0002865746128878971,0.0048684831811560345,0.00201806765716897,0.003464192258265926,0.0011893154944405558,0.0031429304755906345,0.004399933061199915,0.0011153550805333597,0.0005334911805915947,5.686979383301762e-05,0.0021255907268438305,0.001527335605104258,0.001900272001987462,0.00029853524754572,0.003564559140826446,0.0017096020873250018,0.0012336710749850867,0.0014533644259965117,0.0015261237090024144,7.022335500779475e-07,7.577397441859382e-05,0.003402352892173375,0.0007714364903048632,0.0009910259404878356,0.0016291080146161397,0.003988237189522073,0.0012809308770776757,0.0016225299260454204,0.0006508582993829042,0.000842513003359437,0.00015045889568575285,0.00022017046374195426,8.36509547713167e-05,0.00015222420105112978,6.27836275227743e-05,0.003449088718060011
1760,0.001050852760934033,0.0013318016410489917,0.001536597460323847,0.0008535614855197044,0.0008681347029636028,0.00035465646690569197,0.0003034468149189289,0.0023776791152270668,0.000655793873253999,0.0006558753724149617,0.0008642947396603962,0.001312836413587634,0.00037743984278362704,0.005721257964800648,0.0028541404492476124,0.004410359063692988,0.001365484688272418,0.004980836395571158,0.005602163400008239,0.0013501532481709037,0.0006992827664841252,8.810613831117827e-05,0.00231216485351134,0.0018944695821577597,0.002347853383392177,0.00038674683022395695,0.004327590905914432,0.0031015723522927123,0.0014507782102451427,0.0018977698602373498,0.002833060963695426,1.1235192328636132e-06,6.882464824588514e-05,0.004609790967916914,0.0010727299258587201,0.001400136890245069,0.001739819037934378,0.006069761242899899,0.001430745152420389,0.001837292564861626,0.0007916275976199509,0.001024491848532815,0.00017839329342297754,0.00021618114214275253,8.132075624726234e-05,0.00016433936016750674,9.14248544762037e-05,0.004161516134198559
1770,0.0007879138039361851,0.0010490893199801945,0.0013769298510491954,0.0006404331916587492,0.0007055991270562746,0.0002912312285106883,0.0001950357539504361,0.0018579744615529817,0.0005512691557906065,0.0005482000370771753,0.0007002260680401979,0.0010503275947212657,0.0002991918541155968,0.004612423512878934,0.001514686729021367,0.003403796488139179,0.001192416479065777,0.0031116520782988144,0.004250300247937644,0.0011618659603838304,0.00053364185670078,4.538014648321098e-05,0.0017405129241094286,0.0015465937459305332,0.0017527121497568022,0.00031069342649715645,0.0035505300812851675,0.0017364992655981917,0.0014133890024108154,0.0016046170831986728,0.0019746334479776983,1.3210266725153096e-06,4.686009380815584e-05,0.0033672209403745137,0.0007184903274530263,0.0010156362799100596,0.0014998373504496716,0.005232966361214389,0.0013078701498042606,0.0013872482470170184,0.0006266398720101938,0.0007627721204016257,0.00014724873902038343,0.00017047547549164314,6.055726455399434e-05,0.00010820752146483418,4.588484121033232e-05,0.0032656390588845863
1780,0.0008036862904394751,0.001313055519793404,0.001548195596694898,0.0008422086016052604,0.0009097070568237364,0.000264097672547925,0.00024239992877652172,0.0022196942798723357,0.0006519896237338368,0.0006253130221381174,0.0008295603194315178,0.0011892666871543545,0.0003751908024113168,0.005622016911920901,0.002289454699395103,0.004546320078263865,0.0013670876820772438,0.0046173325938646,0.005611177054975707,0.0012434137411387245,0.0006326754991487245,5.9650878197063104e-05,0.0018534177813253033,0.0017551536352016003,0.001962622517039178,0.0003801163381341467,0.004234628516387596,0.002263161593320323,0.001390664510215874,0.002335243007077775,0.0019337602333529386,3.2954204782684846e-07,7.290443661173969e-05,0.003937764637716826,0.0013433108658426484,0.0015603534978499724,0.001655775449253034,0.005325038659434882,0.0012351934164708204,0.0019310953124337179,0.0007466316738845443,0.0010473410767308769,0.00017641629539322555,0.00018082771572861382,6.456590577468439e-05,0.00018228903771534894,7.856455369287428e-05,0.004019428113385647
1790,0.0007390397063154335,0.0010161361619017352,0.0011613649584986216,0.0006999026511270513,0.0006720083270344764,0.00021824930069915587,0.0001688847542637915,0.00172615500777292,0.0005221511591429524,0.000568909015077451,0.0007466495571261659,0.0010556306253230077,0.0003027923091320621,0.0043963776292033924,0.0012697288517703417,0.0033892695279667466,0.0011560434581984486,0.00315236680869733,0.004494520823545253,0.0011115086204444623,0.0006721849997250548,5.073078348885388e-05,0.0014224356179518547,0.0013669863801251255,0.0015413692717479884,0.0002897779004296455,0.0032082526443521745,0.00204402309893895,0.0010102584921238998,0.001862512004493851,0.002236322582906089,5.725129504996797e-07,4.9487280713083396e-05,0.003888665993130834,0.0006093646178583253,0.0009726512219035284,0.0015067145613144122,0.004251695555521855,0.0011503566553165854,0.0015938092374769577,0.0006115276538980842,0.0008219223827299576,0.0001532706662655332,0.00017175558186257323,5.329236332975038e-05,0.00011425742297817556,5.8899146666905474e-05,0.0032572215713559
1800,0.0007908426700681578,0.0012284133862574425,0.0014123664445671335,0.0007597363055127245,0.0008042569553798317,0.00037475542694986923,0.00017188259317254013,0.002182853969781678,0.0006030433066699758,0.0006461182793095481,0.0008195163970663967,0.001145871019172511,0.0003954547268662985,0.005850799954707276,0.001087101070431606,0.003949758318363823,0.0013066578499174803,0.003916447567384421,0.005382802935512624,0.0011336849385790624,0.0005816670855687224,5.1029852941510094e-05,0.0018243476891165746,0.0017028390178766368,0.002091094496149822,0.00037342492289729984,0.003958543599845452,0.0027435248188516378,0.0012844648304508278,0.001899066422718724,0.003349322346838367,5.069312245009291e-06,7.496398957793494e-05,0.003915858148271533,0.0014184335502684963,0.0014512201571320116,0.0017743095927113572,0.005240066815683767,0.0014833300778926237,0.0020662942041469448,0.0007301293620661503,0.0010221483315323917,0.00020254284312850752,0.0001757636133781414,7.048997484720922e-05,0.00016451957541702624,7.854103729803964e-05,0.0040638996422340205
1810,0.0006652810942252548,0.0011291099380710842,0.0011904028620193551,0.000640824522668003,0.0006750384918028917,0.00030011148362975613,0.0001789460358599733,0.001821003617644427,0.0005511442012647448,0.0005386942773894859,0.0006431510164258183,0.0009789381641617267,0.0003220524220631232,0.004457296330217137,0.001143103810313018,0.003315133172876647,0.0012024941130003262,0.003273284830581165,0.0042421939544389576,0.0011409337047331393,0.0004847092003475423,5.729275052458426e-05,0.0019919501201503026,0.0014587366757517848,0.0014726108018621633,0.00028790904049105743,0.0032810274875377447,0.0018539342429918775,0.0009623790191628831,0.0013984895799098232,0.002502713891132112,1.3859550313808226e-06,5.351550505725143e-05,0.0032104568157710284,0.0008130744478427875,0.0009982169152429488,0.001531636117688814,0.004243277026950856,0.0010013374475351885,0.0016513938401005802,0.0005914728895205991,0.000813449122060171,0.000154269334758489,0.00018140293687829757,4.598174449682627e-05,0.00013225778357853167,6.848354238796577e-05,0.0034570666263170928
1820,0.0009946700575487754,0.001287342876321443,0.001346246647929351,0.0007303921926801461,0.0007843584004105294,0.00031242122454976253,0.00021412616683429023,0.002072822076880646,0.0006477079427270276,0.0006035057898715278,0.000773545535799231,0.0011554969721019911,0.00037327445951954697,0.005464030537323917,0.0011394048330984755,0.004119921688980064,0.0012996458114322537,0.0033736682097748926,0.005287818483133288,0.0013965608753869505,0.0005682798334964678,8.989100060412334e-05,0.0018080989134037623,0.0017573370547149748,0.001993839185474687,0.000323656121047156,0.003813745010775582,0.002351684112130648,0.0011648859446413654,0.0019744744966354397,0.0030499071944626414,1.7168582607352498e-06,5.7590996421298766e-05,0.004024392286643201,0.0009747861694325772,0.001564042290677673,0.0013999763569526194,0.004992208874701373,0.0015296809178612257,0.0018705387809611355,0.0007003972155845593,0.0010309181079489309,0.0001696940386728146,0.00022618287361058495,6.862315694256289e-05,0.00016531952425529096,7.877857663980375e-05,0.003976953101963015
1830,0.0007058811450231835,0.000982728661191496,0.0009937854739166558,0.0006848392637015083,0.0006339771713568565,0.00018516697221882856,0.00014985582689636226,0.0017192272798338254,0.000503727871547317,0.00048006482637444987,0.0006352643777544917,0.0009772772268517942,0.0003349253558049685,0.004140020805254513,0.0012012800608055174,0.0031082022852475365,0.0010469313828560575,0.0028132571283879227,0.00426927938222579,0.0010750676274510363,0.0005023214509713175,5.4874680857578735e-05,0.001361553033264232,0.001305442351433958,0.0014291712688843002,0.0003157082403948666,0.003293971491686268,0.0017924533022978361,0.0009357380998864938,0.0017064577442356679,0.0021619475474399857,1.6756144604496096e-06,3.665063236431772e-05,0.003091794009860677,0.0007290862048731491,0.0010322739913721918,0.001306253864219563,0.004297416652773666,0.0010912861878725141,0.0015244005752293609,0.0005904504510796845,0.0008141754396755636,0.0001481553930458522,0.00014888631088439688,4.9951619051380385e-05,0.00012939757263383898,4.9108804336535674e-05,0.003273418814827524
1840,0.0005986412539836206,0.001182122605241144,0.0014822862295174322,0.000623503126754759,0.0007748127127386305,0.0002570101487530705,0.0001779120376261068,0.0020517839365613673,0.0006692416871571375,0.0006123908589276439,0.0007781937807987725,0.0010877322646220735,0.00041619261463783235,0.005241280619019149,0.0011278696497626162,0.0037991673958877002,0.0011851940464306014,0.0036589926380166666,0.005187821021572947,0.001237629437523476,0.0005580028464341765,7.19420295449218e-05,0.0019470749712937846,0.001906389796330359,0.002042506717984511,0.00033245238746483605,0.003748623359167269,0.002077413757656243,0.0009426148850853888,0.002195469249710712,0.002658382209114101,4.736911715974526e-06,6.776414819986596e-05,0.0036011630445589543,0.0009480977948745805,0.001271232183324295,0.002543786068286405,0.005336314086831018,0.001559447258973114,0.0018165746003623506,0.0006972705015745997,0.0009645984201556604,0.000158876082583149,0.00018287425182604718,4.9469204978562644e-05,0.00016559505865223855,6.544676026307256e-05,0.004005354269353179
1850,0.0010490547625585718,0.000988441609899218,0.0009945161885151022,0.0006630104201050356,0.0006274449066475576,0.000303417471052735,0.0001531859563829481,0.001629625053882208,0.0005845376568509286,0.00046541549406139764,0.0006710417204886139,0.0008892533196670979,0.00027569944015433715,0.004623880846057349,0.0008783631611676742,0.003266525058031791,0.000990069128989853,0.002909574205135282,0.004085698215309207,0.0011609915471224655,0.0004997468108774517,2.7193649265822755e-05,0.0013858417819869338,0.0013371202469286477,0.0014594288402024654,0.00024773318178722203,0.002972515945237176,0.0018010468979599275,0.0008419903544598154,0.0012607730350132074,0.0021680246796622715,4.0891254269997336e-06,3.8573970373224446e-05,0.002896807065523474,0.0005853660784813557,0.0010687112367201992,0.0011832838566928638,0.0037066987046259206,0.0012365131995524942,0.0012980108118333892,0.0005506566602600122,0.0008672924614903668,0.00014672002914228752,0.00017326736244339437,4.315182451952525e-05,0.0001232739141508267,6.491237592388385e-05,0.0032953446341089957
1860,0.0007469503567848449,0.0011950563680618457,0.0011322630408378566,0.0007281970256683835,0.0007631866515257981,0.00025805346946557395,0.0003277097388703297,0.001949914220626353,0.000673637289743993,0.0006249583048697925,0.0007334759759757521,0.001101670253753161,0.000369826483342972,0.004746054150233378,0.0009614909797310262,0.0036443817029859805,0.0012028838468131472,0.0032946098354179783,0.005005324198681388,0.0012768704694754865,0.0005527861496427825,5.146497951264225e-05,0.0018698245643149285,0.0016383827986812486,0.0021732118187415077,0.00036179323178913965,0.0037214693060526887,0.0018877725412227596,0.0015948958155005113,0.0017021272255478787,0.0024989366337702518,7.977884933139855e-07,5.825617230105471e-05,0.0035167898326234153,0.0009311653887276113,0.0013716722728571535,0.0012250029600654256,0.005265465996461492,0.0017277806491215585,0.00148996678113599,0.0006732255841387326,0.000899497324503052,0.00015436505658001027,0.00018583356110435368,5.276329863583044e-05,0.0001483608316667274,6.836659385203724e-05,0.004001559861318505
1870,0.0007456730457217346,0.0009689803736897447,0.0009750756389886861,0.0005400068002474972,0.0006543993160946191,0.00021675489013209191,0.0001531851164168767,0.001598254355206763,0.0005073856779552913,0.0004774340712223692,0.0006163194148387658,0.000922205504493094,0.0003043482597746759,0.0041866295382507225,0.0008661213871315126,0.0030590420852105358,0.0009883800883770833,0.0022560518149604882,0.004177524644252498,0.0009757175113905833,0.0004318545830762463,6.907746407719002e-05,0.0014337331382439852,0.0012339994182267579,0.001438967760868598,0.0002752815378531202,0.0028598019171998342,0.0016977874726629098,0.0007875347396729206,0.0015935314739829243,0.0026341574813332335,2.9929659428404556e-06,3.443144578098465e-05,0.002707454731943354,0.0005913690357504758,0.0011950785048584441,0.0011635747108585967,0.0036581742887970056,0.0013345288959507103,0.0010774554977774438,0.0005770863630514719,0.0008673825422235575,0.00013685120717639896,0.0001741867590313533,4.140979702632729e-05,0.00010586878104789036,4.182434370221628e-05,0.00335338779336606
1880,0.0007016749678281004,0.0011398826734004188,0.001157078735122461,0.000621120863530543,0.0007655671525612283,0.00030575551989001705,0.00018240031233190883,0.0019306251845778162,0.0006603333531516899,0.0005378150194847525,0.0007155083929729078,0.0010472314733728167,0.00034266228344900784,0.004879770029836698,0.0009168266412462221,0.0035786032071417986,0.0011336446977285536,0.003930988014915168,0.004780171248640046,0.0013556325851884214,0.0004956906909181053,7.224958588727505e-05,0.0017346201184776006,0.0015340926698308973,0.001592186081593267,0.0003173914887289771,0.003587531756665747,0.0018280126661585868,0.000961842238274661,0.001882016626088655,0.003097195849487536,1.5473911605516784e-06,5.4385433073120885e-05,0.0033809650047305745,0.0008011177051927378,0.0012862666841587979,0.001376953826056718,0.00481941686121369,0.0013761136910682024,0.001483095936260282,0.0006461114193812988,0.0009543879358646753,0.00015430192857937282,0.0001679288963322516,6.020188012243786e-05,0.00012286120929464218,5.993766866909825e-05,0.004110877968677272
1890,0.0005624507738621619,0.0009432523068050944,0.0009135103803140055,0.0005327757458684772,0.0005630724591187762,0.0002943603887106795,0.0001566817271788097,0.0015213835765163837,0.0005131884942938677,0.00044519355260178977,0.0006233767614627988,0.0009226665884474396,0.00029147766770432326,0.0037700327850064374,0.0008462820483843735,0.0028853712881347993,0.0009410921269673821,0.0032494927139966913,0.003926933710431891,0.0010334690336072196,0.0004267390111903459,3.4379696265939446e-05,0.0017607151284674322,0.0016446071242753573,0.0014331671660427008,0.0002355992987484488,0.002769190187305329,0.0016007670230865432,0.0009179413944722679,0.0017241774314811136,0.002081039129273213,1.674253278922031e-07,6.114869906757742e-05,0.002638117644210086,0.0005348931287085164,0.001175261366170655,0.0014182044791214905,0.003608599700106637,0.00170591701793815,0.0011633171878093428,0.0005430429406433115,0.0007757478329773043,0.00010986362646667988,0.00012074108522107721,4.188586661467513e-05,9.681059769389342e-05,7.177179949600662e-05,0.0032946642921836628
1900,0.0006321604997161969,0.0010654266670775644,0.0011406053090866604,0.0005436801701591778,0.0007119875551534152,0.00032465999399931806,0.00018522864608745335,0.001843976102922092,0.0005880934726551451,0.0005140818162670949,0.0007745665879206218,0.0010595691424755453,0.0003535117428282922,0.004719712507031893,0.0009680007638622525,0.003498903688052565,0.0011561552543519276,0.002842038867683608,0.004635171265172418,0.0013131219663347373,0.0004847351557399523,5.955480020049321e-05,0.0021851075226044805,0.0016542726103949384,0.001715221472886302,0.00031714229517947344,0.0036197434684966945,0.002539724295303834,0.0007226879223266905,0.0018381323079690805,0.002848396566509682,1.3858189132280647e-06,4.688458671845693e-05,0.0031590985481741757,0.0008609319847518612,0.0015368381771067954,0.001624448735785587,0.004322500781692954,0.0013148469766677336,0.0021307755118035953,0.0006438976364747153,0.0009314477928525599,0.00013755967223412412,0.0001763519846499224,5.015692843485112e-05,0.00013956545227262584,4.828327594412473e-05,0.00413151105289013
1910,0.0005590934254627339,0.0009033226466549926,0.0011606424159180519,0.0012313187359706762,0.0005984954660355485,0.00019839653547337876,0.00013123344310748004,0.00144805705987178,0.00047341466048468346,0.0004283428461271564,0.0005673300292446951,0.0008546222324487012,0.00027242164045028017,0.003455057906613991,0.0008175249452899765,0.0026952373162242886,0.001023781880161066,0.002314379802731148,0.0036550621449407857,0.0011073191028787772,0.00038333080842422077,2.7968304801500006e-05,0.0016364943528518528,0.0012877675419193167,0.001359128549553503,0.00024863112204617674,0.002626812662225336,0.0014627297980795173,0.001314358687985455,0.0014470544885871578,0.0023094530167270767,1.129780667890476e-06,3.6332654230584255e-05,0.0025696769970811268,0.0005829260896511355,0.0011443590705443895,0.0009865995897715791,0.0034971334953079946,0.0016923122055543778,0.0013244438711004437,0.0005273975319624284,0.000687501076787968,0.00011357649004087773,0.000173830303699649,5.242284240302667e-05,0.00010480801738051963,3.799940604134966e-05,0.003260780246465127
1920,0.0005338373789006398,0.001002751361466259,0.0012857560096054144,0.0008602583873532466,0.0006761129278163529,0.0002732574028924405,0.00021868147083258825,0.0018020305516577122,0.0005572143741042409,0.0005112095450725242,0.0007112848721989767,0.0010080494500482,0.0003166923360163229,0.004379234399585119,0.000961151012945571,0.003243182498863937,0.0011768695029884188,0.004016805093610733,0.004713049672788871,0.0012067456402626207,0.0004115392637286285,5.327914559454114e-05,0.001710656042241501,0.001499244532960816,0.0020740485387476483,0.00028026944288152235,0.0033277847925068794,0.0020842628227139637,0.0008134200189006541,0.0018950859759009056,0.002643816334998071,2.5360173040322237e-06,5.9582227058759395e-05,0.0029487417222030976,0.0008622981658615924,0.0013525323322163205,0.0012648374518151114,0.004275007249836201,0.0016215744486867444,0.0016966789540541092,0.0006267088073724508,0.0009586419150815164,0.0001387630690554116,0.00018124329826371902,5.0781346998303925e-05,0.000123206681530145,5.445122249237214e-05,0.0038948024550576957
1930,0.0007456621980693939,0.0009104168980579639,0.0009240856524475297,0.0007638524221866995,0.0005354929882265438,0.00018060996226586855,0.00016764983614565135,0.0016761425643406793,0.0004603712168746823,0.00045479589287127726,0.0005558317606329441,0.0007778521407158267,0.0003059970216662602,0.0033954923517886914,0.00084966135217191,0.0027397512305075344,0.0008801774566281227,0.002928601989153166,0.0038442207244930985,0.0010388166097223396,0.0004959215927856489,4.040277249424217e-05,0.0017830147170888853,0.0011533551325928716,0.0013748289080149259,0.00024189826623376867,0.0026064658910103736,0.0015496810660971827,0.0008613213777777142,0.0013619005866854468,0.0022344168836290292,1.1987925713387256e-06,3.256031634403551e-05,0.002583967075259812,0.0005974610340063197,0.0010422899500077613,0.0009746919432939605,0.0040184543062029565,0.0014120385353927022,0.0013084841755480973,0.0005420193101180168,0.0007809820240241976,0.0001120046749124441,0.00016212418103909933,4.8224239853208514e-05,0.00013822390290302357,6.14392340281699e-05,0.003204259956070638
1940,0.0005901258468962186,0.0010838838261601228,0.0014840139302967966,0.0006152351880227529,0.0006980925709158617,0.0002653390718276755,0.00016905610734235265,0.0017241508492220404,0.0006107786845871761,0.0004884344832307786,0.0006375125023843531,0.0009941400741776006,0.00034050925160789843,0.004545238910473192,0.0009155292097682025,0.0033129732986697798,0.001125111701041864,0.008082136207060553,0.00444510880007714,0.0013099283216259,0.0004314669376051877,3.6994352189259945e-05,0.001589164679996623,0.0014692031551258018,0.001408769494063019,0.00033439193475687056,0.0031321620995770324,0.0019601836475399465,0.0008639062196514698,0.0019914335338918126,0.00327850730660156,2.2018472390116075e-06,4.470149495030442e-05,0.003077223886600646,0.0007537877693542509,0.0016373569014215361,0.0010093320418230417,0.003988841574719889,0.0016541983818014634,0.0014540529903467514,0.000630412161371521,0.0008264421835177975,0.00013792767861304419,0.00014913853216006503,5.027565426555619e-05,0.00010613731370445921,4.668748664615331e-05,0.003909769692713413
1950,0.0003665204772855299,0.0008438281930959328,0.0008496515086220212,0.0006364984583357787,0.0005937426306992322,0.000200649177964864,0.00011118076509225511,0.0013738948823472873,0.0004249741911574472,0.0004212286507168759,0.0007242140398119731,0.0008024037459029588,0.0002589403674739166,0.003133714001591396,0.0007058509472846847,0.002583251513804309,0.0010029394023716844,0.0024630602183382815,0.003560357649420054,0.0011161185750714335,0.00028512504186925026,3.153754899740731e-05,0.001209208044617558,0.001130055476536565,0.0012703077720563737,0.00023344085903572264,0.002505120624693726,0.0016495786825471838,0.0009909562660639529,0.0013492374931173602,0.002224875972264726,9.451227818591242e-06,4.7046153986407985e-05,0.002713759450573658,0.0005968909058972977,0.001178292913060235,0.0008656060821973611,0.003811791003118516,0.0011929719859020364,0.0010404734835665912,0.00048223730611435587,0.0006845470125959194,0.000112734096818668,0.0001250948392481085,3.9959149312533605e-05,9.129211236224788e-05,4.0661826163622624e-05,0.003434855404279624
1960,0.0004092439560291389,0.0010471790849556641,0.0012361191730242884,0.0006220220674241163,0.0007070315722953138,0.00021542367385018893,0.0001634229588812622,0.001643637248120013,0.0005505870375010723,0.0004857855142641191,0.0006577864167753386,0.001043613710275476,0.00029489700343725663,0.003963829249526165,0.000922103975071607,0.003202327145585439,0.0011743360391145367,0.002647262611174454,0.004105711292698014,0.0011463718365229978,0.0004490862669723474,3.4906417193801574e-05,0.0019750552461891523,0.0013785306349656484,0.0016964597745855107,0.0003000797341295826,0.003090597182063548,0.0018424607729590934,0.0008412024614822535,0.0015900264334082765,0.003593040799658978,1.5133616223622064e-06,3.992795564267599e-05,0.0031018015467887783,0.0006976587234695286,0.0016964926047039139,0.002576537951728704,0.0042901597439800295,0.0019314269577383524,0.0013957084969464873,0.0006098036943526528,0.0008361050937223044,0.0001343606891218855,0.00016105191428175894,5.1378708201517465e-05,0.00011358215285779037,6.184043797640952e-05,0.003944119041844579
1970,0.00045272948234967775,0.00080802235171253,0.0009524861385739055,0.0003995989479857048,0.0005452638736034969,0.00027937779003911733,0.00012700471791773387,0.001362493266689271,0.0005136295555463444,0.0003983940387437764,0.0006040109821956931,0.0007494192448971325,0.0002362137701550595,0.003213410735492933,0.0007249738668408437,0.002554830736003717,0.0008804795909086465,0.0023702997712510975,0.0033461770385447166,0.0011080811600251888,0.000345489868788534,3.7266413049547065e-05,0.0011642744547134517,0.001425685034375646,0.0013231409353295866,0.00025016671540917777,0.0025415720182058827,0.0013093600172330382,0.0007558750342806878,0.001391794995630995,0.002125525102788034,1.1413507108748966e-06,3.814921174458184e-05,0.0023498549437045544,0.0004121561088746459,0.0012265558906805647,0.0011304588775617845,0.0036679837606069495,0.0013496627962220605,0.0011980573253048154,0.0004653070771098597,0.000718787783586799,0.00011435766043049532,0.00011009330565917662,3.531605964485379e-05,9.797368224907084e-05,6.294182872438921e-05,0.003242334612937022
1980,0.0003889913891091648,0.0009730988785075339,0.0012430252091313182,0.0006589271523843921,0.0006710962048700796,0.00025188737188030174,0.00016558822342006081,0.001617256656857561,0.000537007533843522,0.0004895832022504884,0.0007656105628939973,0.0009038943859826016,0.0002960517176760244,0.0036830165435948066,0.000886682448212084,0.002940690797873727,0.0010781082763700093,0.003417588708132943,0.004481888295310347,0.0013721003023353326,0.00041081419815623975,4.11844737496679e-05,0.0013451007961264823,0.0014678987380487795,0.001658814701483967,0.00030435145983055727,0.0028932858419397148,0.0017114991402636406,0.0010393874944873264,0.001635406120256369,0.004024864806853359,6.522781880158025e-07,4.093388376574361e-05,0.0029018823269778686,0.0007208426042664738,0.0015887242229610137,0.001411329069988703,0.0042542995555762755,0.0023845355248810094,0.0011881131001937374,0.0005987982069300284,0.0009009836566006974,0.00013738501466629188,0.00015878052076566878,4.271895340631803e-05,0.00010416855161434364,4.915924185677026e-05,0.0037701212855037547
1990,0.0005335038135911652,0.0007761520079308065,0.0008604079271518051,0.0005001852995175277,0.0005262518176689591,0.00025602015688559504,0.00011993942730494366,0.001236024428327134,0.0004263735792150434,0.00041786813733906477,0.0005594664950227684,0.0007890221389451388,0.00027537750535623444,0.0031405467937433993,0.0007994217846730511,0.0024013223782868636,0.0008553444125524484,0.0027371201393489716,0.003319656448703336,0.0009279848486269724,0.0003114744843276682,3.0413649944198428e-05,0.00123537881152093,0.0010977976709106159,0.0010991334764088102,0.0002272474183257813,0.0023674967595396982,0.0012882884701296447,0.0005772341243023572,0.0010853524531582337,0.0028936088162962166,2.2605141628502573e-06,2.923959334742443e-05,0.002227588965166884,0.0006107866157060027,0.0010718202447382004,0.0007246944278823238,0.004165214891986121,0.0019000530394366723,0.0008926389211381075,0.0004523974609749753,0.0006803097149963357,9.648950126147902e-05,0.00012019840095437694,3.5446308178971104e-05,0.00010178262901507526,4.217772306298071e-05,0.0029719201245911003
2000,0.00042825989058228,0.0009145954116158798,0.0009155172917041463,0.0005103199157279811,0.0007084541153687183,0.0002488323909008382,0.00015006817031920666,0.001522305966607115,0.0004911502491728432,0.0004819722390416326,0.0008125237017651646,0.0010014901723882888,0.000306603649679303,0.003538080876520604,0.0008732764576362966,0.0028378011130336246,0.0009976077998184332,0.0026883762159273816,0.004111571269136712,0.0013391327662943806,0.0003616543478486598,3.814002892169133e-05,0.00133910842426543,0.0013077249480673387,0.0014949154335441874,0.00029265838716191413,0.002797197904269594,0.0015157958379172951,0.0011971872529407649,0.0015589089338552988,0.003119086561215718,1.9358723685226927e-06,3.4548753930321455e-05,0.002595282230094198,0.000698563752006228,0.0012447240462557486,0.0011798641694460003,0.00430682534432832,0.0018300478493897035,0.0011391478869292471,0.0005720113309944722,0.0008407768640433602,0.00012493175501035743,0.00018495675737509966,4.347366715450925e-05,0.00011435910734412965,4.8558584041229365e-05,0.0033459424969011615
2010,0.00042261911136514746,0.0007979508632265119,0.0009104029705165125,0.0004845906159772316,0.0005469961400844872,0.00020141983992083312,0.0001210352470416636,0.0013212193045846073,0.00039327230425786365,0.00034382549332390665,0.0006523377431504538,0.0007269063791350212,0.0002475791177770442,0.002755627371600497,0.0008394853288922116,0.0022114367537943037,0.0008462653744679815,0.002290395635531587,0.003543089105125172,0.0008774636460380772,0.0003318508157016004,0.00011122880273233976,0.0014836904937574479,0.0010265841966294333,0.0012186300242869974,0.00024684674770577387,0.002222418403467067,0.0015625479946158173,0.0007027279668951237,0.0012503313851632081,0.002341741273370814,2.283109776208067e-06,2.5673081847440995e-05,0.002062151592501711,0.0006422473213584006,0.0011424201950269346,0.0009689696426111163,0.0033728551815996204,0.0019099005398533452,0.000907603995255059,0.0004724492245883313,0.0006818269080859075,0.00010845689157482357,0.0001609811840294487,3.2984694855271874e-05,9.762502740430497e-05,3.611492726335423e-05,0.002713606193614661
2020,0.0005870098587613698,0.0010029201765505244,0.0009109893127991427,0.0004301698978144472,0.000652412247495852,0.00017590940549696839,0.00014878604610785504,0.001573294382551216,0.000498722121398862,0.0004355351499526761,0.0008286916744051282,0.0009159245666373865,0.0003091428321559881,0.0035684876212340264,0.001080595175271511,0.0027045232436865426,0.0009546111803417387,0.002619795679935905,0.0041549653063716425,0.0012482994353996222,0.0004354337305646814,3.9557926644404113e-05,0.0016545201693080006,0.0013149208667910253,0.0014672192036747922,0.00030736309864986226,0.0026692284238895793,0.0016153721647164136,0.0008114353118826145,0.0014516616072709737,0.00281558067325829,3.0391099966253806e-06,4.265397358916935e-05,0.002574624089754905,0.0006804924186111658,0.001470106588625284,0.0011808244925769688,0.004776569808466387,0.002110417450920752,0.0010571333926094554,0.0005729504879542108,0.0008825334542815309,0.00011010614920974885,0.00014324524692690429,6.575544996216911e-05,0.00010188264251116623,4.07533579899824e-05,0.0032248496242864135
2030,0.0004256510301943562,0.0008400798501826835,0.00078172365302909,0.0003902741298856413,0.0004950079329867784,0.00022475221204249998,0.00011146618556330941,0.0012015893138316266,0.00041269920505248827,0.0003794593790824008,0.0007165269084040083,0.0007221970885601564,0.00020731948031728358,0.002791399013096299,0.0008577552910163934,0.002074086224579706,0.000754715258536334,0.0019134482907689153,0.003367701274682971,0.001030782548589974,0.00029795644404430864,2.3536333573059707e-05,0.0011597842342237449,0.0010681135210667788,0.0012028846761953367,0.0002527641776795928,0.0021280418468135197,0.0017941039730041965,0.0007146880440676744,0.001375795414610839,0.004355823317132603,8.802760938852661e-07,2.621235557424572e-05,0.0021754539058562975,0.0007610798274759384,0.0017680044837317898,0.000875103011321817,0.003880219409486857,0.0013703694369506098,0.0007743287013978858,0.00046735635237198786,0.0007017168173824846,9.160315715340837e-05,0.00011076918325814941,3.788291676975956e-05,7.465191939568285e-05,3.9230809989054916e-05,0.0026300998516587725
2040,0.0006719117217184707,0.0009812272114074834,0.0008625496768369062,0.0004432452094557523,0.0005681132739319547,0.000283387076666451,0.0002395584915502637,0.001420690180503619,0.00047241348479697896,0.0004414530895789557,0.0006369172028765282,0.0010390675926185277,0.0002914611859395861,0.003410694084871386,0.0010763642575147515,0.0024974193311314927,0.0009860936370691626,0.002390594350672346,0.004028205098804589,0.0010622106381603694,0.00037393799011896145,4.044739538598242e-05,0.0014507524699916665,0.0012967425573101354,0.0015033642816045414,0.0002821239086378912,0.0026239400939450206,0.001615470537109521,0.0009224913612286558,0.0016248434579081083,0.0037422502248143194,4.389674308289152e-06,3.242216773593374e-05,0.002342947535461354,0.0007230845765739801,0.0013405868872909833,0.0011659313762531686,0.0038678423721911553,0.0021086339995537765,0.0010441018625629117,0.0005645739987596703,0.0007862382348058708,0.00011934569931936452,0.00011578377926660842,4.538923495820736e-05,9.4875014305345e-05,4.485407882663717e-05,0.003013224681484418
2050,0.0004388987256153623,0.0007131911747719869,0.0008949633047420737,0.0003969110466739695,0.0004784515120454768,0.000244747722146698,0.00014803158858254318,0.0012202595120273795,0.00043203348041829143,0.00033933723049541637,0.0005310066125062169,0.0009665851474057637,0.0002311961535640672,0.0028049814415001787,0.0008092633564354445,0.002039194636260642,0.0007843265530236491,0.0017531561995111167,0.0031696789394640972,0.000875280727233267,0.00030337033440141505,2.0456179756358e-05,0.0010929157711248015,0.0010543078375309645,0.0011354738502334554,0.000261246660093161,0.0020748212632136745,0.001016963872454344,0.0006077223572411098,0.0017426707343404456,0.0029296867452808175,2.676082883220092e-07,2.4972670552865933e-05,0.0019747586351916576,0.0005531505178967326,0.00105262044777086,0.0008793911333700439,0.0030433366561945716,0.002334005856322306,0.0009641939764432865,0.0004371200364103253,0.0006225047416917369,9.650247700059864e-05,0.00010668486169600192,2.9842262367207292e-05,9.448689510571747e-05,3.329232644495166e-05,0.0025003892043592942
2060,0.0004980157189587628,0.0009001231957815629,0.0009586042559573545,0.0006427526134070267,0.0006309453732415325,0.00021559929816689782,0.00012920526103153034,0.0014571668047997715,0.00045768854327068575,0.0004364746469273761,0.0006832078242386494,0.0010237130388887005,0.00029006293786557703,0.003231710100367809,0.0010182163611572286,0.0025104358550365378,0.0009703880890171658,0.0017327175821285528,0.003671700677681125,0.0011749457453821873,0.00035480077592034355,2.8972533372314587e-05,0.0019147776345682312,0.0012845897242495373,0.0014060711387403428,0.0003588755218850174,0.0024328972088792666,0.0014917532640422563,0.0007908222346407006,0.0014010524517480058,0.004227291039507837,5.386875895393444e-06,3.764560313277695e-05,0.0023209717756057274,0.0008190760761419565,0.0013465314420705895,0.0009987396596711398,0.00361511291505757,0.0018720003814231246,0.00119872372166653,0.0005267827041667962,0.0008003694830089781,0.00011550771254651328,0.000132912876911191,4.798398915453224e-05,0.00010479536650869906,3.605007902305262e-05,0.0029774439058074574
2070,0.00042593849298138315,0.000752073727769856,0.0007077750632657364,0.0003901170261957949,0.00045673524613501607,0.00023837191790015007,0.0001027636330841889,0.003651529946194287,0.0003772302086073185,0.0003263753671973737,0.0006133628680259775,0.00072466086280053,0.0002808318887127601,0.0027317163246912512,0.0008095780095542623,0.0020908941903946265,0.0008052363155350319,0.002524449936107161,0.0029063551100505848,0.0008695407431942796,0.00022431627661484983,3.318886287512019e-05,0.0009838474604589415,0.000948137226727272,0.00152484069509355,0.00029020922164143365,0.0019949683589160507,0.0012999622949447208,0.0007921757057644361,0.0011530719115604013,0.0026806360589781398,4.057682133712661e-07,1.9825936638281408e-05,0.001972561244421096,0.0005921956550600602,0.0011561941920443994,0.0005997569290629086,0.003444942047303678,0.0019831310588190733,0.0008936017146875698,0.00043090923568358467,0.000637126346034129,8.407207936120824e-05,0.00012173106702323502,2.9736225505442015e-05,0.0001235989381218145,3.1306260008461764e-05,0.0024007031084891666
2080,0.0005393398505504292,0.0008626428124490519,0.0010730901403964862,0.00041178162502561005,0.0005920343540009651,0.0002513917744934246,0.00011499925085274019,0.0014293721949549152,0.0004968947576756864,0.0004517471242158103,0.0007013915743897341,0.0008961933143064717,0.0003036328791336548,0.002910891061080424,0.0010688457449805917,0.0023460144082054868,0.000951092254077934,0.002166467589584364,0.0036872541422452282,0.0011450384161907357,0.00034107441833166723,4.178480109823552e-05,0.0013783515877210239,0.0012073821447368858,0.0016819485738506028,0.0003210405514456051,0.002303688999515059,0.0016421980455670762,0.0006918207174732918,0.0015759933054848713,0.003675398666624427,2.167000991905588e-06,2.876455979763748e-05,0.0025820438026905677,0.0006178461040862476,0.001384242101423705,0.0011793308567879016,0.004009024182549088,0.00229825688617499,0.0008299280396364599,0.0005563442592629575,0.000847548182712448,9.517117646513211e-05,0.00011568302612524507,3.912256372430805e-05,0.00011069608321283552,4.0624532486965656e-05,0.002852176812159893
2090,0.0006709489925732389,0.0007475638700561432,0.0007787681065637996,0.0003256788054822607,0.0004705136502369523,0.00021915589106463257,9.257652457051466e-05,0.0010573146360379352,0.0003491217265017641,0.0003380394854420004,0.0005821005597715647,0.0006763128997342744,0.0002447391656099787,0.002541977808487752,0.0009625786188936453,0.0020360980915472638,0.0007666580379041207,0.0015286268707876628,0.002946772885803713,0.0009287394792497942,0.0002664594068132506,3.287180548643951e-05,0.001341472039967893,0.0009490021806579493,0.0012647934748774448,0.000266675008760936,0.001823155820521959,0.001147259460873529,0.000850662936664586,0.0012388092665787307,0.002562426836394907,6.036840074812362e-07,2.3094236212844538e-05,0.0017662146936492933,0.0010498384184510169,0.0011510582844993732,0.0007054735514073296,0.0030197056236019467,0.001962875004825457,0.0008942044552774191,0.0004457411495409363,0.0006618886220992837,7.799371794909389e-05,0.00012621226120412127,3.0088064489794727e-05,8.270551213580168e-05,2.8741864454556807e-05,0.0023584314070349767
2100,0.000631585574142143,0.0008343510244324872,0.0013985441573307281,0.00035734805292456545,0.0005454303729040151,0.0002494318391964542,0.000137117405437484,0.0013390975487293847,0.0004415914753261655,0.0003973296285868222,0.0008954071775100981,0.000856993504360471,0.00032089928394939853,0.0028112735712764467,0.0010660059475518368,0.002390259413499146,0.0009783050423164573,0.0019745277729288076,0.0035968482083196265,0.0010697020839401346,0.0002969933978609917,4.0323508147071994e-05,0.0016165064323350065,0.0011459356941488181,0.001346306504935708,0.0003331144281642349,0.002245801021153249,0.0016066468041974994,0.0007987115314291816,0.0016867888913932234,0.0028336227414953413,3.442428083247004e-06,3.7282076779887075e-05,0.0023002358449660605,0.0007819433267382623,0.0014677968386141754,0.0008034985800442374,0.0040586394922279626,0.0023068659998233963,0.0008999533671740015,0.0005313614180580899,0.0007606086814594975,0.00011979006689318299,0.00010756606491463407,3.399925256300229e-05,9.461507469378634e-05,3.452555152761044e-05,0.0028791034107672015
2110,0.0002499353337545061,0.0006939225368083628,0.0006672064425214323,0.00025940961267433504,0.000470364096910613,0.00027754937249529875,0.00017845767958607405,0.0010264114146533987,0.0003366004876120091,0.00035486620824117155,0.000519252275293553,0.0007094216544180742,0.00022962547741033575,0.0025201999041491448,0.0009979715087839278,0.0018039450793159325,0.0007301147996294999,0.0016996405569608183,0.002885230460551177,0.0008140564667599878,0.00027518783448941727,2.3615544543565116e-05,0.0007928307319330932,0.0009700709796993353,0.0011169309651342758,0.0002791428918368107,0.0018258810595334195,0.0011987560549166863,0.0005023589498469847,0.00103102648518866,0.002433540731868537,1.2966615231716475e-06,2.8389646389958498e-05,0.0022401635820073237,0.0005290416740138217,0.001142745297035612,0.0007879334177019545,0.00321555857584318,0.0017004416623559203,0.0005964287222202855,0.00043521722310151925,0.0006412100059387709,0.00010812127305267424,0.00012081307247035265,2.5149023281842623e-05,7.298295909814547e-05,4.16777819283478e-05,0.002331842319185556
2120,0.0004525938866954198,0.0008395410676066428,0.0009280327370818207,0.0002911816916227211,0.0005453693265632979,0.00022029424137316346,0.00012550941031746647,0.0012412689055732791,0.000415721911480711,0.0004193689901073008,0.0006561231706553533,0.0007511277718294978,0.00028521468716850905,0.002856462096874432,0.0010239494116906543,0.0022527410347201763,0.0008849812622947545,0.0026384984552205643,0.003469665675765666,0.0011224179440324175,0.00027054215633104357,4.2017790239917544e-05,0.0011977525170486145,0.001089776354888761,0.001462446212903192,0.0003691164782792626,0.0022258642517851666,0.0011063464728300932,0.0008011546907938142,0.001876705041789959,0.0038521786564021192,2.0790686652239922e-06,3.7547416641482225e-05,0.0027137616731536685,0.0005578098865452903,0.0016808137681193608,0.0012325972602474748,0.0042610613828780826,0.0024962287089428255,0.000800186869475282,0.000528327809948853,0.000822094453611969,9.774382270970817e-05,0.00010028665045113356,2.7834792839937872e-05,9.379857628735383e-05,5.047901043961177e-05,0.0027335793946222744
2130,0.00034650927063013505,0.0007242856632273789,0.0006408475988611719,0.00029197720757948866,0.00041550191384264536,0.0001971002034735618,0.00022840206219021907,0.0010646030186491726,0.000320470641555212,0.00031764474956654063,0.00045893691034987167,0.0006198200917627029,0.0002791172898265156,0.0024463979996121577,0.0008496072601188998,0.0018076738573884427,0.0006992742650287048,0.0016674166797177987,0.003065276031589718,0.0008003368029065334,0.00019418139186078994,2.9155882215768823e-05,0.0012056929238292795,0.0009302335674359107,0.0010906273688190624,0.00031963042584290423,0.00179714489097488,0.0015429610583992269,0.0006011819240150921,0.0017341263875881906,0.0031284102104474575,1.9387568484556395e-06,3.892718392177702e-05,0.001795836869601672,0.00039879730292618543,0.0010981711122429825,0.0008657520224855572,0.002949269029537316,0.0017487765374638226,0.0008426333338521942,0.00041346065550552957,0.0006757477931249208,9.62027992161695e-05,8.756405236008293e-05,3.004999758297534e-05,6.47785106789586e-05,2.3201417667469648e-05,0.002208269056351539
2140,0.0006167215785223817,0.0008180201577606171,0.0008842279972584705,0.00038699780384466323,0.0005394735567275314,0.00020134004713767085,0.00011152044737152043,0.0012633308808043138,0.00041039344766715855,0.00040188135988502736,0.0005578325922391128,0.0007925726222137652,0.0003169406432588377,0.0028769270917504623,0.0009751998150951051,0.002151991781512402,0.0008504851616870141,0.0025983155572945984,0.003408268370416038,0.0011158962584942975,0.0003221199031289743,3.7570072895372736e-05,0.0013234786907604056,0.00107024021355182,0.0013115469031189661,0.00033445322463466424,0.00212953593478165,0.0014508104935311826,0.0008154657761055515,0.0015930128489903747,0.002918845364865882,3.2833660511250957e-06,3.785400772042659e-05,0.0021370966200319336,0.0006902098468936113,0.0015162123911844259,0.0012843862435055582,0.00408346429274677,0.002476756094465753,0.000817531078065698,0.0005051483868793049,0.0007398184652795319,0.00010210619411428212,0.00010620821811601101,3.2566285434606336e-05,8.610859665553713e-05,5.161429013368314e-05,0.0026835429177750362
2150,0.0003826617839684016,0.0007843689282473363,0.0006344046437671367,0.00026526672387488034,0.000456914812210805,0.00016108599142297108,0.0001326331625688246,0.0009588930173472728,0.0003674825368344686,0.0003275583178544127,0.00041851379074730105,0.0005927164930726125,0.00025215163665584625,0.002290423759358387,0.0008109358968562344,0.0017273839274565329,0.000688812267119725,0.0019601165902351386,0.0027362228794454483,0.0008694753418736351,0.00022438537863360376,2.72677360765111e-05,0.0010251815147282527,0.0008394939647093655,0.0012522239856839396,0.00028373541526762836,0.0018311871161020023,0.0010653432348847241,0.0004990345943890264,0.0016734299759601325,0.002770492573261792,1.3862142088631063e-06,2.3206387960012692e-05,0.001728843492489669,0.0003535724554902414,0.001367555096516214,0.000840322377700399,0.0028092659846361166,0.001814706097818046,0.0006489805403808097,0.00040412790910634977,0.0005738897547423941,7.93024139231576e-05,0.00011099113991457889,2.569782118848878e-05,6.549555254592118e-05,4.602055535426022e-05,0.0021354464991388184
2160,0.0005020185026724588,0.0008541329120956832,0.000989657242886105,0.0003312417043181846,0.0005196800463813028,0.00027972302414114097,0.00012638767884169948,0.0011581243880381877,0.00044060505299623723,0.000379573785950808,0.000633578232862698,0.00080186259240887,0.00031262498772992764,0.0026354447421805516,0.0009896153825766183,0.002000290114544051,0.0009542156885094385,0.0023631052597474413,0.0035145324917358017,0.0011365388797249913,0.00024138245274895982,3.2925075397871046e-05,0.0011505234926642313,0.0010566485698504295,0.0014414084483090027,0.0003565024988379963,0.002134255405858145,0.0014965166538662975,0.0007927631698266533,0.0022754023266874234,0.003189836422812756,7.14371107295812e-06,2.533941965711122e-05,0.002471900886821167,0.0005385823492927709,0.0020097454080397563,0.0009970676524187218,0.003908398333532552,0.002516111211998127,0.0007526559003206312,0.00047821402133147844,0.0007519969633664734,0.0001141845990845389,0.00010945040005752135,3.2822583946941764e-05,9.839139971484462e-05,3.353469575333166e-05,0.0026703826055966672
2170,0.00031272968124138343,0.0007219370922220526,0.0008069397761896368,0.0002662393385365656,0.0004152870266399531,0.00013867344163584803,0.00010729743395105963,0.0009371000786705018,0.0003220114052673252,0.00030029387365893077,0.00040878201840626474,0.0005874576018456773,0.00025627270829014137,0.002053795151127424,0.0008049135775791945,0.0017231246748232905,0.00067712355227434,0.0017679145506243666,0.0026558041493768866,0.0008626290453850632,0.00017103356391029778,2.5635264161458855e-05,0.0008877747071901407,0.00084974088383345,0.0010545518203178626,0.00026378058625989466,0.001589695323364543,0.0011723525436070717,0.0010365135281437347,0.0011465588460289656,0.0035439830101260633,6.827758853277621e-07,1.9623547853161866e-05,0.0017027637386443169,0.00045624202906249697,0.001628559195078411,0.0007210441189454716,0.002447895073380207,0.0022463478408051543,0.00066285948789031,0.0003913045341104128,0.0005514673257218661,7.827975061103612e-05,8.005310872480268e-05,2.4923234275708023e-05,6.947946325616115e-05,3.24126390826185e-05,0.002077288229081104
2180,0.0003019335552493619,0.0007579792747234275,0.0010318425611669528,0.0003642434766934591,0.0005090904458663015,0.0002807815816665096,0.00016965634709695948,0.0012361866422626322,0.00038816469179571867,0.0003689355403594756,0.0005227335742004206,0.0007749739798381196,0.0002885427877775151,0.0026481786227433514,0.0008195653823798023,0.001993607743637152,0.0008269946419058043,0.0019683009010627067,0.003161450264410563,0.0009648817343426935,0.0002422763969135228,3.793463551569078e-05,0.0010828206212747207,0.001068690233164226,0.0012537597680616055,0.0003303977783977364,0.0019413818312650347,0.0014844520469758501,0.0006578618390061856,0.001908915975702229,0.0035929197536136923,2.69788671026848e-06,2.3155898188777986e-05,0.001940526457867121,0.0005520966447255101,0.0017569251950606184,0.0008366180168049557,0.002851650104040411,0.002598152881890183,0.0008862454945513892,0.0004885590529011628,0.0006849742288138846,9.331672708262092e-05,9.786891348067354e-05,3.072125337001475e-05,7.991603468198002e-05,4.6591599931861196e-05,0.002546911320262029
2190,0.00024773868415552656,0.0006416498046218522,0.0007691986736305598,0.00024260094607613512,0.0004156576943040745,0.00024096498286854358,9.430752665041076e-05,0.0009414396192240387,0.000334975693905605,0.0003001462685611136,0.00043545209452511096,0.0006107976942197265,0.0002516211129663164,0.002270416270957965,0.0006781014412561649,0.0015684992782555454,0.0006838452960022409,0.001674094131873143,0.002542737351570491,0.0007866583442807378,0.00019077584212678545,4.8058213884267623e-05,0.0008942908839962445,0.0008335993792443825,0.0012795919957509175,0.000255070730776875,0.001593652418344065,0.0018814848305550645,0.0003991645519217907,0.0009948999325826407,0.002908686808296147,1.0133748966490766e-06,1.4307512067373303e-05,0.0017523832078128125,0.0003667385607957923,0.0014144812828445453,0.000516370972544423,0.003041517070971359,0.0024163033431993564,0.0006407072792811951,0.0003993261110105433,0.0006284864360079398,7.77309077408935e-05,8.846130646303977e-05,2.8670678668846905e-05,8.068383916668808e-05,2.803233444070735e-05,0.0020480995841239353
2200,0.0004367481785388305,0.0008298066908551163,0.0007820021826383765,0.00032664427906713476,0.0004862611561216585,0.00025474347235499896,0.00010988788931518985,0.0010822270885170796,0.00042022065928193266,0.0003512426494892166,0.0005146087608786067,0.0007941907288635079,0.00030660054246136074,0.002440631927770385,0.0008250735796732639,0.0019399510635825972,0.0008017511610259239,0.002432095749936508,0.0030219299331650288,0.0009266325026378203,0.0002414616672582631,6.702833391701296e-05,0.0009974155236740425,0.0009675479213807504,0.0016180397816061018,0.00033906330530048185,0.0019267333191160683,0.0011709220826614285,0.0005286139858668195,0.002005203027444005,0.0035460190666826616,5.13945456682265e-06,2.3894552799437206e-05,0.0021693236597568324,0.0005513896327115248,0.0018423073106897554,0.0011004492301520073,0.0034768072924140666,0.0032949736394187242,0.0006486204874211968,0.0004483215600539412,0.0007251285497144701,9.954178643422646e-05,8.861156594641656e-05,3.6320120962836215e-05,9.56935018425669e-05,5.187439571291486e-05,0.002579073150115861
2210,0.0003246051486412986,0.0006322246089709138,0.0006521031914829045,0.00017378810170806045,0.0004010207622331873,0.0002106766047051741,0.0001324656733341918,0.0009263710299536095,0.00033659189217747856,0.00027931552066100506,0.000401742291495869,0.000582926117997627,0.0002855257241877419,0.0020724077663644273,0.0007486828025723472,0.0015998509891993354,0.0007235919987094387,0.0017451085400827454,0.0024481246784234557,0.0006772098330952667,0.0002223338913841579,4.195998331198132e-05,0.0008012570652020394,0.0008234605460487806,0.0010585088627956033,0.00023345690350634921,0.0014389936064786231,0.0008135568384789699,0.00048559088248679793,0.0012993068719596448,0.002789568188500897,2.821338239812515e-06,1.5311506539627676e-05,0.0016039470905093558,0.0003446683568178692,0.0012201137068335245,0.0007275681903474171,0.0020040577307712214,0.0018953451348094246,0.000642845715367294,0.00039487297704274065,0.0005789129233309796,6.820105121399064e-05,7.04764839613886e-05,4.04746853263339e-05,6.209533237452246e-05,3.278533830984642e-05,0.002002701441815208
2220,0.00043316302944024915,0.0007510185200857489,0.0008094676537193967,0.00033390532596876176,0.0005033230979312414,0.00024303478360564694,0.00011778508232507297,0.0010672203928097427,0.00042381374335079275,0.0003501632549174315,0.0005110551320188707,0.0007720661349334203,0.00033607507147574223,0.002486840677906486,0.0008694483665801898,0.0018761606758910755,0.0007866749839120286,0.0019266591571182887,0.0030328990860657005,0.0008865817400492582,0.00025661860517665484,6.497749570356354e-05,0.001134602636162887,0.001032075867905924,0.0012478589690592694,0.0003238194995994795,0.0017344271208161158,0.0012627432353874161,0.0004994988061872098,0.0012286139636001926,0.004017626874094233,1.2203916035009915e-06,2.547971676611659e-05,0.0018755341436247361,0.0005304875933206188,0.0016731439427521888,0.0009445723902350481,0.0034208245060589103,0.002922291897450349,0.0005617084771535208,0.00047119137003552363,0.0007364493624501161,0.00010027697533561461,9.280263555853058e-05,3.800388183027754e-05,8.90955550141303e-05,3.592014500310764e-05,0.002464415675757371
2230,0.0003373077495321875,0.0005935452821167135,0.000649289974328961,0.0002658094457125315,0.0003817838148461407,0.00022077019129081973,0.00010093956276358411,0.0008697744998579279,0.0003214991430273195,0.00025065037814813964,0.00041413038992589243,0.0005728022586434437,0.0002827948398736636,0.001834474296016061,0.0006952950068797259,0.001421686369724148,0.0006255296921408146,0.0012786545288461964,0.002285669174817977,0.0007451606074185746,0.0001603011776902672,4.986640177971328e-05,0.0009022854028580098,0.0007466775055246843,0.0011625668100610244,0.000346479105465448,0.0014644925844395475,0.0009144490088482764,0.00035700997384159605,0.0011403655992429354,0.003872427487157069,8.772381993446904e-07,2.142485101074386e-05,0.0016767514030592888,0.0004464076514243546,0.0011853418757465756,0.0006354564459803753,0.0030550857329833224,0.0021210774609659003,0.0008904845711090422,0.0003805944780822665,0.0005777989249305222,6.982451184376144e-05,8.791876723445087e-05,4.4526898227133386e-05,5.863472219235759e-05,3.482833500857911e-05,0.001985013463861859
2240,0.0002652684903380001,0.00074233053763965,0.0007714337205197494,0.00023494999638061663,0.00047751529801417483,0.00024176371263768536,9.082133146776287e-05,0.0010417928450851461,0.0003804924325917872,0.00036203706885236424,0.0005488679287536624,0.0006897902213202121,0.00034617533107379343,0.0024012816020709134,0.0009127345244045724,0.0018294424772037226,0.0007686069010587711,0.002098847306668324,0.00304650414937848,0.0009046265154152285,0.0002571255780361958,5.485546525826475e-05,0.0009310438094796004,0.0009258186056146556,0.0017095742517998522,0.00031822483853332343,0.0017891863788733508,0.0012699668375381597,0.0007089044027806305,0.001207795492024263,0.003794507975185424,1.5454980679569991e-06,1.5612081816041943e-05,0.0019050911238968015,0.0004673083618453094,0.00163243577245986,0.0006844185118041442,0.002919519132619284,0.0029888319301551256,0.000800101332031838,0.00046600259668611813,0.0006852255373778691,8.880348696526734e-05,8.438911975621002e-05,3.745909587704617e-05,6.655377012588147e-05,3.0071688869532994e-05,0.0023829262865022664
2250,0.00022894783838845367,0.0005983436483736706,0.00069336847675117,0.00027042258133256594,0.0003975676626995683,0.00019087315863682892,8.100481598478065e-05,0.0008329182519303277,0.00030304615628103023,0.00028079497327357746,0.00037661219206074536,0.0005724295724127669,0.00032436450743716005,0.0018212361151557176,0.0006997050294342305,0.0014227473887829304,0.0007113659765407669,0.001779685037360585,0.0023676245537586522,0.0007759734933574124,0.00019258732626719325,4.133083256444271e-05,0.0007707876345760558,0.0007371316791702387,0.0021179328555699086,0.0002859743065402109,0.0013402092435954365,0.001285020521180639,0.0006095193061373035,0.0016713425103651203,0.0027273536249688667,8.37090297257806e-07,1.4038304904151662e-05,0.0014547349223521689,0.0004285502821914195,0.0012554618017697897,0.0008252328725937176,0.0022610521756482606,0.002800546268682745,0.0005480702280313861,0.00035729564104291763,0.0005356214574889442,8.157002731636627e-05,8.172539814887061e-05,2.213655942416874e-05,5.279741897778716e-05,2.5818942854149185e-05,0.0018909382549888068
2260,0.0005099861033166585,0.000677221767448973,0.0008363529115311939,0.0003183734839044042,0.00042874110929630585,0.0002929614087084026,0.0001406029286472748,0.0010012389700980097,0.00040066335163357257,0.00035004716876115526,0.0005093473909800121,0.0006679885229783309,0.00038459819744039205,0.0023775374630615642,0.000748249146936907,0.0016605531547183791,0.0007553181037667239,0.002156628688842197,0.00291735554628362,0.0008390055134115847,0.00021070183058825306,5.2449031704177145e-05,0.0011640525951809402,0.0008877991613579118,0.001469180342556525,0.0002924700709181023,0.001709865692747908,0.0012563616648217104,0.0005403494444273459,0.0014475860792045213,0.00396313132375772,1.3132418005097465e-06,2.7680426241678657e-05,0.0017688032585017352,0.0003918933040302193,0.0015855295382403644,0.0010745403246673413,0.0029580326149056496,0.002994846536313678,0.0007067024007625166,0.0004556764329347258,0.000700361185756052,9.579715289559686e-05,8.942639005607947e-05,5.060006268470082e-05,0.00010307620055003723,3.0240025083063175e-05,0.0023373536429232957
2270,0.00047200033673282395,0.0005173194067856507,0.0006805533907180283,0.0002449774964389021,0.0003531465476620807,0.00011125680172880054,7.41522047812634e-05,0.0008159736423624675,0.000322506412493236,0.00027810690704063495,0.0003753843654011076,0.000528891076076597,0.0002990692315872385,0.0017390602028410785,0.0006087897936601198,0.0012972531233596603,0.000664779458357926,0.001619928471856395,0.002322901699049485,0.0006510251087444588,0.00017175256198835695,4.4686303217981965e-05,0.0006940545390925193,0.0007005636854022116,0.000979917091228013,0.00024402461700524157,0.0013622695987167582,0.0011580750091212191,0.00048321338087029556,0.0016447111169976968,0.0038846748639441674,2.7067794051932622e-06,1.872461507509375e-05,0.0017448001352463644,0.00033631710964515476,0.001770306018168672,0.0009623698984671434,0.0019349306379685257,0.0027443028696239767,0.0007648141527468982,0.00038362204355688707,0.0005354173579017983,6.670837779598101e-05,7.754211224873332e-05,3.6992029858571054e-05,5.8901981805221233e-05,2.0910350716154612e-05,0.0018657623666904373
2280,0.0002625728487313512,0.0007157236602529933,0.0007905201492715223,0.000424605570763161,0.0004423264722104553,0.00015144670244196282,0.00013029452903289354,0.0009608275578619405,0.0003657387540903472,0.00032451226189473403,0.0004777208962709676,0.0006897568490974814,0.00036404043824522,0.002955695996558469,0.0006816319906664323,0.001634195877499778,0.0007404946325414209,0.001641083585764477,0.002763606367871188,0.0008390816951696982,0.00018072267818865323,4.419988167201443e-05,0.0012754834393076415,0.0008809494297943841,0.001475047399336183,0.0002664901764593174,0.0016994625897935928,0.0011984690602285383,0.000611771251709136,0.0011936024547281546,0.003663958263472565,5.332478356660569e-06,1.2870809513132988e-05,0.001539366323998949,0.00041509977731633314,0.001964019869201955,0.0008922410856591008,0.002786415080454857,0.0029089065644116565,0.0006468838783949973,0.0004125388865351975,0.0006746855077379615,9.292029765610548e-05,0.00010365400028275409,3.986911361380638e-05,0.00011580265934061231,4.662477625992758e-05,0.0022296438685580015
2290,0.00028647022683778015,0.0005834804684689601,0.0005805312969185979,0.00018903430069997006,0.0003366222832380466,0.00012216916652156844,8.131997125476174e-05,0.000798988650422479,0.00027038164485906197,0.0002727828324986884,0.00038145562509423576,0.0005232469468560682,0.0002986387693218778,0.0016812811586443116,0.0005808109797519763,0.001340723712725701,0.000627412887994666,0.0015606586974155953,0.0021634269466633245,0.0006596714987250569,0.00017505058223951994,2.6514591336732548e-05,0.0009119292579517137,0.000683541541288055,0.0010466244429716293,0.00025068967346891606,0.0013561986106990524,0.0008937835863035828,0.0004211092143713969,0.0009829629140041235,0.002938383438072873,8.128969360653839e-06,1.7427779929678086e-05,0.0014575631554157628,0.00032353773459537405,0.0015279008060018198,0.0004234448453346086,0.002539922364192353,0.0022827683305380797,0.0005291644637874,0.00037219957323937115,0.000592061123829101,8.48269893264171e-05,8.23567973936907e-05,3.548390857957947e-05,6.0233267259950225e-05,2.5779273784074576e-05,0.0018495569252621495
2300,0.0002678312482034762,0.0007046347449635307,0.0008501384246871555,0.0002535924915039324,0.00042256277044531277,0.00017574941896188426,0.0001119666373486365,0.0009844966635033537,0.0003840891087825407,0.0003600549494043435,0.0004049970022565475,0.0006047192502074704,0.00033652548298093515,0.0021220461757935753,0.0007397077642866081,0.0015903833645836492,0.0007472735035861744,0.001977947751189786,0.0029029067019784812,0.0008213797377152384,0.00019084966330779575,4.0416116660432434e-05,0.0009378153953084979,0.0008925870748365865,0.001527437823748191,0.0003075725019122119,0.001546192743995716,0.0011713417447054184,0.0005803188865741563,0.0017409765593647836,0.0037290344796649362,2.99186874248775e-06,2.2435505835799406e-05,0.0018256635229150335,0.00042207421161970764,0.0016600447964747582,0.000948602864613991,0.002441206115215725,0.0030571030880254023,0.0006975180664280802,0.00044825028162928204,0.0007009111786770325,6.744804641682712e-05,8.481466157496242e-05,4.190186777771318e-05,8.231476728353213e-05,4.212522686845084e-05,0.0022143273503132197
2310,0.00020535419454756262,0.0005278359060907294,0.0005739310304804425,0.00020965201766926346,0.0003682834880554319,0.00016196892463163083,8.02048322984001e-05,0.0007263809986686431,0.000313926116190692,0.0002719822858304808,0.00042309299663543186,0.0005460458262490006,0.0002660212218107019,0.0016561996700870435,0.0005795226696789742,0.0013205175625427632,0.0005928361751142207,0.0015352673901324135,0.0020596507192479118,0.0007936392764550321,0.00014631661450956404,2.481593235737659e-05,0.0005519183356662369,0.0006889818155925653,0.0011487693084603445,0.00021779387870854574,0.0012492372090476128,0.0007930610857499109,0.0005391146180063718,0.0009372677302855632,0.003946706306535894,2.4924393025209385e-06,4.8306249766372015e-05,0.001317253531491366,0.0004623632646572651,0.0014157828645327158,0.0009799133624938605,0.0022816505662021985,0.0024780671565138475,0.0005306245680545597,0.0003570190774667317,0.0005891336668165782,6.814708861638209e-05,6.499568711695716e-05,5.08703563833669e-05,6.714621284019608e-05,2.4306688224698142e-05,0.001878083971878176
2320,0.00017320717683607723,0.0006414800822780166,0.0007653115171273622,0.00023564125261594067,0.0004023571462571513,0.0002588566098910715,0.00015405952109718137,0.0009136656894559506,0.00037828295690220615,0.0003098858367905613,0.00048175320544437773,0.000628066897434081,0.0003980028257075136,0.002072648888669813,0.000679421075223917,0.0015222835092642108,0.0007221478356666439,0.001726959756956992,0.002687956463194905,0.0007726179025212648,0.00020197003208190323,3.161558568128797e-05,0.0012143595147383111,0.0008695467640937083,0.001251663660289159,0.00024398936501120774,0.0015903844754050441,0.0009533656690609469,0.0007359081675072127,0.0016982721131032596,0.0035368599159227203,3.2536801430673674e-06,2.9810235187421778e-05,0.0015704316952382643,0.00048647077957022497,0.0014735911657507827,0.0016739981662260458,0.0030679728542403017,0.0032743731045987235,0.0005243405498257348,0.00042810635756143617,0.0006677780670720524,8.024490570429004e-05,8.34785704930445e-05,4.653581392365697e-05,6.887532445280488e-05,2.991301258923456e-05,0.002160854444190036
2330,0.000267725483593155,0.0005301310135856837,0.0008491863846045573,0.0001805978325552197,0.0003264472465853413,0.00023515775232312169,7.860839278313878e-05,0.0007168853723081963,0.0002905536543664221,0.0002820375601792969,0.0003550191301596761,0.0004943900275014979,0.0002977694688123553,0.0016154839781564567,0.0005453077137901266,0.001243271374648773,0.0005733766571493519,0.0015804325242074722,0.0020781758107260603,0.0006112321183940415,0.0001414629561288919,2.2035595266637755e-05,0.0006476404426495073,0.000700414786470794,0.0014268481679774717,0.00018553633298970206,0.0011931079297749683,0.000731231780434407,0.0003486864144032015,0.0012164738168995934,0.0038479047998801136,2.1895645753768857e-06,1.5427095888241598e-05,0.0013331275683576642,0.00039188134330065934,0.0016651384524951909,0.0006550376688459768,0.002217763621657164,0.0028436354420926734,0.00047088959388761367,0.00034929021894145544,0.000512748624802463,6.14148941275184e-05,6.426885279485721e-05,4.871239195242182e-05,5.73338306560906e-05,2.3387727691193315e-05,0.0017722878207398637
2340,0.00026780141715953946,0.0007873380647985086,0.000886086450323857,0.00020288370506760917,0.0004288367621746539,0.0001463956989771641,0.0002637965525059517,0.0009215099407973313,0.0003470075703324245,0.0003122507046967199,0.00042576742235243527,0.0006521677099227184,0.00037799135145230307,0.0017925824994908482,0.0006035590567797463,0.0014914252061023541,0.0007190450395296762,0.0015253472372069408,0.00239008844850975,0.0007642120360788614,0.0002150003132377656,3.0337855080237727e-05,0.0009450036441618681,0.0008307827871080448,0.001382849332096424,0.00024587225240125794,0.00151064753122573,0.0010188555103988668,0.0004355424000568499,0.001644905601369903,0.004070070849150392,2.674216448777515e-06,2.3994672941545174e-05,0.002539563630946387,0.0004230470176239131,0.002025722352603385,0.001088865895425935,0.0029010446630973875,0.004812913139070963,0.0005785275256260483,0.00043438494267241144,0.0006566523458502332,9.352567767526929e-05,8.785446700507791e-05,5.297448599756006e-05,7.624322402720207e-05,2.8351112237354813e-05,0.0021204041419932195
2350,0.00016367751425482537,0.0005567957611720524,0.0005454855982557466,0.00021509780284548373,0.0003664013619955568,0.00015360150855610335,7.031271986899387e-05,0.0007471027778135372,0.00031842524886211657,0.0002661610990206525,0.00035508309589050654,0.0005269835650354347,0.0002899019929825978,0.001604134240963511,0.0005164742454444211,0.0011371804489295162,0.000568208802318586,0.0013805410734310881,0.002109661036447476,0.0005875127603097286,0.00012134415618094994,2.467576523571405e-05,0.0006140206066618614,0.0007330555566457411,0.001029833085976938,0.00021218280644100587,0.0011794249001611991,0.0010265989519847463,0.0004667194634058102,0.0012737300160770722,0.0036785148263543425,1.4359086805015952e-06,2.474020275509593e-05,0.001285785873270117,0.0003605787850724423,0.001601362123428299,0.0012174158668111887,0.0021450295065568634,0.0029384563331896576,0.0005432701849841703,0.00035025058678188825,0.0005859051066125571,7.691940913563523e-05,7.09507585855605e-05,6.462081355572165e-05,4.864419345475354e-05,2.1202286567182728e-05,0.0017009421990153075
2360,0.00029377340877611576,0.0006661460074232748,0.0008505844806629078,0.00021834984922530372,0.00043166480026310205,0.00013519022602112178,8.020449631197155e-05,0.0010535838132996152,0.0003513932945840732,0.0003621541022992333,0.00044249079304755127,0.0006755340955631618,0.0003778551292164294,0.0021841484326474763,0.0006047420110893689,0.0014316557246626675,0.000724726069759396,0.0015131557164299542,0.00245405678032288,0.0007238232468843305,0.00018043952845327128,1.8527947741864724e-05,0.0008410175401529525,0.0008124985617930446,0.0013367819957160302,0.0002534106323218114,0.0014636960194931042,0.0010715343781573506,0.0007330007963443968,0.0018038944147109293,0.00428277668441989,1.3784984882666043e-06,1.545266304899449e-05,0.0016832787501206625,0.00041243386359442587,0.001746521930782942,0.0008193556229629123,0.0034741990059398036,0.0034377296915845575,0.0004336469888606875,0.00043741382355048605,0.0006327069685821795,6.989670226537134e-05,9.841681911938304e-05,4.925904393049728e-05,8.510702952045892e-05,3.1009019112134246e-05,0.0021270292995167893
2370,0.00032491973055917713,0.0005622274594130898,0.0005717504637104287,0.00014745038221299675,0.0003106785071908203,0.00010398483230452575,8.586065984341776e-05,0.0010684022371969448,0.00026832990180761934,0.00026645768709351257,0.00037807291431269947,0.0004685537999438207,0.0003363434180223774,0.0014995604806820786,0.0005105062303460896,0.0011091730706185073,0.0005649912339731281,0.0010457636118043246,0.00203203883352987,0.0005052292745889024,0.00013697301032497824,1.5395164533708612e-05,0.000715206951594645,0.0006559351996981315,0.0010366142502437016,0.00016433773661899312,0.0011964167583484087,0.0009527068447768337,0.00030551356528183045,0.0017108747004222157,0.004280740627863292,1.6983739557080342e-06,9.706067682123591e-06,0.0012944683820818492,0.00034438395724833374,0.001455951154233017,0.0008322073769839222,0.0023547490269891255,0.0028356818594683143,0.000411878704125635,0.0003540674354352168,0.0005641396830877166,6.0189819583336625e-05,7.26522006700133e-05,7.049510641553045e-05,6.394490574773727e-05,2.5060638095457492e-05,0.0016710686824429925
2380,0.00032245188965168166,0.0006549256043004248,0.0005765481192053528,0.00021464791500637822,0.0003755752590773344,0.00016606482051104013,9.329503154797153e-05,0.0008529155439413615,0.0003306898434715983,0.00030804533728615794,0.0004654385846819638,0.0006179909846244987,0.0003201816517011728,0.0016212399163043078,0.0005968233587800651,0.001415570840783595,0.000668298449318579,0.001650198603419007,0.002344347437196346,0.0006420948339105134,0.0001958661327863125,2.0271976886267587e-05,0.0012800093737708744,0.0008565161088235223,0.0011723633020453222,0.00021576695781361308,0.0014067928209810117,0.0010970236579603805,0.0004376584225711498,0.0014536150947429107,0.004707216882851852,8.269160080644524e-06,1.621108386796687e-05,0.0015681139147171238,0.0005015851548240889,0.0017612348505691502,0.0006468560040472377,0.0025724991549966243,0.003108142937048497,0.0005171733077622793,0.0003955523418203306,0.0007977338708903756,5.8739677754663496e-05,9.264323867413762e-05,0.00011654822636264308,6.46997410996984e-05,3.333737974010626e-05,0.002040398930946405
2390,0.00037077004508997546,0.0005516122632276514,0.0005736014257594284,0.00026040222235109166,0.0003192032509605219,0.00019549071487248997,5.7943211508664896e-05,0.0006554053618620057,0.0002614472679698875,0.0002482188123725182,0.0003767452654621836,0.0005238972590466123,0.00029976340208839305,0.0013927188593108057,0.0004549007311886143,0.001115347766530501,0.0005327584232016968,0.0014103310784559819,0.0021273443745566593,0.0005749295941307714,0.00012969774754075387,1.5292841467361663e-05,0.0005839764969933266,0.0006313191339380069,0.0010081255893871622,0.00022278228799173897,0.0011202297270006616,0.0008380786393332745,0.0002972879165204721,0.001151235114711788,0.0033624667058584795,8.820768715831748e-07,1.6759166448476374e-05,0.0013190493761399977,0.0003535857451897524,0.0022165032436378064,0.0004348227826180346,0.002141692528709347,0.002881526879489315,0.0003904784293216786,0.000377350282101329,0.0006025655382161638,5.317076857607867e-05,6.967713058360486e-05,7.240381657792654e-05,4.575621424424086e-05,2.247343876474318e-05,0.001700948476039417
2400,0.00032754757433869707,0.0006577918964989178,0.0009564373092171347,0.00022203607307524459,0.00039519920759759064,0.00015907553406228992,0.00011582560947376202,0.0008997101087616376,0.00032675884336462777,0.0003136802953771825,0.000452512570792031,0.0005715090701408607,0.0004427360013933654,0.001615995133599889,0.0005995976093681136,0.0013930383655757883,0.0006739333506956191,0.001777273324828815,0.002392861513161433,0.0006210317756185331,0.0001711188459139307,2.7597657241399207e-05,0.0009598303543833632,0.000772501476270002,0.0014284197375610084,0.0001729361059518301,0.0014621220106835555,0.0009414914894635789,0.00042736052312757837,0.00158444689286343,0.0044741970381876345,2.6253066266912134e-06,1.708294553464957e-05,0.0015480332747506065,0.000338201589035815,0.0017638697025889364,0.0011728680442723593,0.0025793359946456786,0.0036721263646021084,0.0006971420995255009,0.00041740082323266266,0.0007495012266085753,6.8580128163985e-05,8.367896481691734e-05,0.00010498876226097375,6.517753031531205e-05,3.066941703319214e-05,0.0020303920991110455
2410,0.0003505093424307459,0.0004925830394152112,0.00044668590213032443,0.00016817949998054486,0.0003406679814470236,0.00017153964795474591,0.0001196607265624604,0.0006643112393665405,0.00028820684415945403,0.0002641212809638001,0.0003446882189957811,0.0004539027398076061,0.0002556346478405235,0.0013793408930842992,0.00047371529068833195,0.0010748891676597863,0.0005403781591809187,0.0009785569763669346,0.0018345445493748724,0.0005579266881548495,0.00014674875493903982,8.71630260215151e-06,0.0006043388731113873,0.0006394580919179499,0.0012419111354435026,0.00021016936290139962,0.001145912778432064,0.0006722354195405902,0.0003739830776783998,0.0012755149504264306,0.0036993006049512,1.8058709443576071e-06,1.2572812437803047e-05,0.0011828570816853907,0.00045082381857186095,0.002196758871464595,0.00046809897005866704,0.0024240004259672584,0.003199917280415098,0.00048483219716897915,0.0003290205505246866,0.0006199527878836808,5.895614603743671e-05,7.474147466426293e-05,6.087411557252041e-05,5.8238885165267175e-05,2.03488868920048e-05,0.0016333364282551893
2420,0.000298288744062907,0.0006434945225445813,0.0006709090476209217,0.00028342362577503464,0.0004037516161805604,0.00021293085107169774,7.420646658947443e-05,0.0007983302613117632,0.00033951446820792405,0.00030714571263368035,0.0004149404168388202,0.0005590128681084028,0.0003789148256311662,0.001553882146952423,0.0005835039861976603,0.001251176249882843,0.0006679516095160332,0.0014130530265967388,0.00219587427968516,0.0006340408888601495,0.00017472327462873916,1.931141042722756e-05,0.0007470919542622137,0.0007520822207389507,0.0015767433910141156,0.00019037007357605474,0.001378982306710347,0.000990331126393819,0.0003872943221940498,0.00182485550815981,0.0038505740203658976,7.267424152352883e-06,1.5019095566647106e-05,0.0014662823367976713,0.00033424790343129156,0.0017234479037410743,0.0007203936937104254,0.0024951549953555357,0.003460128212827499,0.00074696069798156,0.00041627298809000313,0.0008592000421425694,6.55558541106069e-05,7.856666146743373e-05,9.057605287145231e-05,6.806980604832985e-05,2.509785259233388e-05,0.0019812987209938586
2430,0.0003369036744824987,0.0004999120118297796,0.0005859411727527608,0.00014064636422728646,0.000318814820648767,0.00016269548002404295,7.310325515132637e-05,0.0007240748034409982,0.0002768459889313196,0.00026410216291729174,0.00034197025818866265,0.0004466146270801366,0.00024148298133508516,0.001357882498154065,0.0005488311923437913,0.0009884384593422618,0.0005654661088380199,0.001192992567955125,0.0018070480933600423,0.0005241249858190831,0.00012722322110332669,1.724674765760501e-05,0.0007095132784212665,0.0006313319260732552,0.0012681574722293225,0.00017227369852167412,0.0011047798035477235,0.0006784482227896805,0.0005977389238543723,0.0012408664790491775,0.0038411355325783745,1.1977675414129426e-06,2.9953540197692197e-05,0.0011683117772354789,0.000478073018449222,0.0018089250853005466,0.0008468896906692172,0.002124090345625434,0.002849321555986404,0.0003018377669992863,0.0003084840196322046,0.0006209191539714092,5.041409339652842e-05,5.7947850171273516e-05,9.268526740334561e-05,5.350602693020267e-05,2.0091235885971307e-05,0.0015524809218655426
2440,0.0003179148590602091,0.0006158627010609004,0.0006285555219721185,0.00019106522294507503,0.0005486110097564058,0.0001586376761767965,0.00014409063576885118,0.0008038260283796263,0.00036831969367072127,0.00032462318101141344,0.00043544578707898404,0.0005530251418139094,0.0003098823049940976,0.0016417850865822526,0.0005817048067351168,0.0012764078859603786,0.000605288700948013,0.0020222892835886045,0.0021235937057686176,0.000630382727079042,0.00018846143012305638,1.7056566601061358e-05,0.0009377591187441535,0.0008074089290529315,0.0012827075276448906,0.00026521395342433176,0.0014077549551237344,0.0008935290815801309,0.0004562960079175688,0.0013982778080378654,0.004800375781550474,5.596120606195287e-06,1.1904413806691695e-05,0.0015846450944065808,0.00030909316019686465,0.0017223728371708632,0.0006528179350798357,0.0023644491950930813,0.0038497854466580618,0.000535126224671157,0.0003756015354220628,0.0006897904619403906,6.629356607237945e-05,7.887298195864203e-05,7.982033232075261e-05,7.845378485607701e-05,2.53400635411527e-05,0.0019399912670124894
2450,0.00013431020745562888,0.00047950748488457786,0.0007523881518573585,0.00017673308178499887,0.0002903616112444952,0.0001239518736267915,7.236946079137042e-05,0.0007236502996429479,0.00027202273140405377,0.0002745084945480515,0.0003271515991054771,0.0004483979886937774,0.0002477315515847904,0.0013409261457737111,0.0004191742382838191,0.0010371842108299026,0.0005440783013161896,0.0009512266965275827,0.0018756919798893301,0.00044741594453077786,0.00015264164026516735,2.2603149343042104e-05,0.0007286700373724114,0.0006288990599225375,0.0010844351597117763,0.00016080543180718216,0.0011098854852614154,0.0007007381435691739,0.0003533204691528087,0.0013477550900136558,0.0029217908186344975,1.6858195628730477e-06,1.6635197946338397e-05,0.00113058385198414,0.00019425287981243226,0.0012625131117630522,0.0005838224116702531,0.0022295427033848132,0.0029061899624516917,0.0003541270051008663,0.0003073064046900858,0.0006831278240077355,5.555197117761219e-05,6.987815340596031e-05,7.897936157414345e-05,5.3271548192748315e-05,2.2814307720174705e-05,0.0014853874528423616
2460,0.0003227339286125383,0.0005908935568065139,0.0006224053975186535,0.00020613432323206691,0.00035689375172347004,0.00015281801559982673,7.556469172689291e-05,0.0008138691145501121,0.0003338516163331208,0.0003133974860765808,0.0004031132697589088,0.0005359570642413616,0.0003005069278194708,0.0015752010545663155,0.0005195870486466043,0.0011956728749336104,0.0006135588990378102,0.0012019450812430425,0.001979708191016439,0.0005723914000200423,0.00013966495530921656,1.8719836851680737e-05,0.0007778860573747993,0.0007630314128594382,0.001373966947599232,0.00020662816486872708,0.0013440014743034106,0.0008684576588230522,0.0003523171726857672,0.0014017655611127616,0.0034596511614990344,1.7004663545138654e-06,1.9399459208915917e-05,0.0014194255345824547,0.00040442549066909534,0.0019742423908466486,0.0005756893936342461,0.002751019968604032,0.004063375187060902,0.0005041676378730557,0.0003737535991010998,0.0007055206431576315,6.127669220768889e-05,7.847775310516543e-05,0.00010050195217398627,5.774526246856991e-05,2.5957586649958852e-05,0.001873913323920623
2470,0.00020832102746272754,0.0006417387808639626,0.0004987893261071375,0.00018607646668477147,0.0002764135432324048,0.00012877552780489175,6.35291538765439e-05,0.0006057524486532895,0.0002715357423073692,0.00024015103980463626,0.000306891670790686,0.0005156524164471597,0.00023580703982963434,0.0012921845682566842,0.0003857504405402417,0.0009090466644543758,0.0005096608720757121,0.001095057834103761,0.0015997564777958213,0.00040333210050246817,0.00011331450160174367,1.9699992546688074e-05,0.000580615054515373,0.000571919653420665,0.0011775861891193014,0.0001878489371444777,0.001037471827885079,0.0008049127028717957,0.00038591320570268046,0.001301147990683196,0.003578186277281113,2.580581602216574e-06,1.4409995560475237e-05,0.0011494216992946839,0.00028209779358016375,0.001503251736015385,0.0006997458455286263,0.0019622758533548216,0.0028895080787200086,0.0005457587278155284,0.00029737182010438127,0.0006446150576533766,5.935030985870904e-05,6.817661462943327e-05,8.324061590810185e-05,6.125934048635382e-05,1.641412687546257e-05,0.001595360335823133
2480,0.0002668034331442006,0.0005897997257864287,0.0005573731602599192,0.00024303655176161824,0.00036476168586746044,0.00011114212466355228,8.045934201802769e-05,0.0007338601953215473,0.0003226072484863851,0.000319805390232633,0.0003619917376161779,0.0005535279261749118,0.00034722462506324545,0.0015842003708689363,0.0004910837185956764,0.0011151324295268763,0.0005855804236022849,0.0011984216911124018,0.0019970371295224116,0.0005553734014316639,0.00021675988659335338,1.693428066209377e-05,0.0006822321316137153,0.0007467114655980222,0.0012333191385596645,0.00021930155469265642,0.0013549769761395955,0.000854010454521565,0.00030641895107183574,0.0014450880354904072,0.00452914573525778,1.6162473025791634e-06,1.48338947887564e-05,0.0015074893406257324,0.0003466378902853999,0.0018219197764199546,0.0006290170559802226,0.0022561635138176987,0.004200690767778822,0.0004164917583429965,0.00035062551787261244,0.0007274498801639408,5.6578238861711334e-05,6.580794888665258e-05,0.00013820045903852887,5.569239992867853e-05,2.2205652746794416e-05,0.0017795712932381167
2490,0.00024322606078182053,0.0004532975983640291,0.00042590309866771326,0.0004607208526281182,0.0002739338163722635,0.00015504860480953343,6.082009530313508e-05,0.0005933775982713535,0.0002390718124061244,0.00023215775872427585,0.00031241123462530146,0.0004869578371921131,0.000250827961812451,0.0011596060467712291,0.00038896626612312525,0.0009689558107190832,0.0004944384800851608,0.0010371988930276412,0.001609721957116498,0.00046063491695512193,0.00013307295980311028,1.4768095476095684e-05,0.0007170045549287985,0.0005540715790027043,0.0012112578598775636,0.00015588647216112985,0.000986160356688955,0.0006438897303413704,0.00031512954565710277,0.000965731598626662,0.00352293962071488,8.625521752262634e-06,1.290002912542201e-05,0.0011282912607031206,0.0002439802774427042,0.0014045533482185454,0.0007243683143988241,0.0025952000344833903,0.003137034267791258,0.00029309703382503606,0.00026619523731131605,0.0005861519111398821,4.755484808869935e-05,6.117204738697428e-05,8.719686848129412e-05,4.425943310783386e-05,2.025846358257325e-05,0.0014343077345881246
2500,0.00025477881052460164,0.0006376644077438258,0.0007980295526984248,0.00012940345289573493,0.00031681009148654826,0.00011258360735434782,0.00017102599577294869,0.0007148765204065613,0.0003813712837000163,0.0002691748609828508,0.0003780901912303514,0.0004881944535310291,0.00023127207775900375,0.0014683656922412887,0.0004755841887969775,0.001126492138356939,0.0005889174223292946,0.0013337176561603716,0.00213683857626849,0.0005890730489593915,0.00012328609144944444,1.2276579518378949e-05,0.0007174688365846395,0.0006691695011928517,0.0013114804411652058,0.0002496970249919197,0.0012191039677870972,0.001076003553301089,0.00035901541488536095,0.0020561406454622545,0.0038804041111669125,4.3089030158330645e-06,2.2193154933872822e-05,0.0013349348963363511,0.0003495682690275761,0.001797486658670331,0.0006830870318908502,0.0027012074836123955,0.003750984857237705,0.0004789897908574696,0.000354135466457599,0.0008192413966124147,5.608428542768579e-05,6.64020249908141e-05,0.0001240384500868106,5.4783367157923165e-05,2.0248170211096807e-05,0.001734633305081416
2510,0.00020063817769246954,0.0004857187783132224,0.000601557898914521,0.00024771110064222905,0.00024035975815628083,0.00010019968721381368,7.947238188415836e-05,0.0006268978027038971,0.000269025362264186,0.0002373611828916356,0.0003188451039115294,0.00043766474422434224,0.0002296404731143179,0.0010804723289820207,0.0004245362102627379,0.0009534004922156025,0.00046159396061515296,0.0010826114769336777,0.0015519988501869122,0.0004879846472484005,0.00010889163531847406,1.641343116735535e-05,0.0005453480467790327,0.0005991182837713779,0.0012063304728749196,0.00021291901843604428,0.0009945955741400706,0.0006613909913242814,0.0002932632117491255,0.0012236610949213436,0.003441453906024438,1.0390067820205077e-06,1.0773657781124657e-05,0.0010514811181139335,0.000332319568032245,0.0015457732009048492,0.0006030522968050125,0.0017106780110597004,0.003045171260583267,0.0004581385470858512,0.0002997323116024345,0.0006005008544482,4.3395145371326956e-05,8.65287219751042e-05,8.995107450054628e-05,5.371671566341582e-05,1.6009993275341197e-05,0.0013738481143526645
2520,0.0003094726736261064,0.0005583781514705556,0.0005928213308031822,0.00016500743366101031,0.0003078070833251065,0.0001050662450491921,7.344965715916272e-05,0.000677359194469375,0.0003029528252568369,0.00028281937632896595,0.00037368807374815315,0.0005405947919214928,0.00020311928720582152,0.0013308753097017437,0.0005759154014745682,0.0010906948617634546,0.000579641705826671,0.0013527417468971962,0.0018934294845091796,0.0005291970618655539,0.00015781384209814417,1.8178917730992154e-05,0.0006383450693580896,0.0006967987620250954,0.0013933411183662161,0.00030687928909845283,0.0010983267463256174,0.0008361454864338626,0.000320808364925202,0.0014949624722739297,0.005007448320097067,3.3304450242562954e-06,1.4132409243729538e-05,0.0012290826711775736,0.00040357893681024443,0.0016766977654318824,0.0005345594566103271,0.00252298028976421,0.0035652573656152643,0.0005343603661659029,0.0003618380580201549,0.0007293267289215849,5.89601623376404e-05,7.026206928675023e-05,0.00014872502576166724,7.41668101787642e-05,2.321091924114021e-05,0.0017806613709019322
2530,0.00023741714295340803,0.0004679079768699985,0.00048109350239732853,0.00015211921823215857,0.0002371496189753495,0.00016197734497558263,7.63616515354165e-05,0.0005371406961773372,0.000270506791820025,0.00024654120379140603,0.00031373696381830035,0.00039133832883200343,0.00018867855936746645,0.001125182186567089,0.00038526014734341417,0.0009573257941530641,0.0004719919086445358,0.0009154351097812099,0.0015302470857378105,0.0004752299523310496,0.0001237148610487371,1.3149287987222273e-05,0.00042698328058013283,0.0005617515810587809,0.0011963028977898546,0.00037339773897992394,0.0008846466133615108,0.0006601103452158475,0.0003316672349536749,0.0012804073128561487,0.004360416859363953,1.4391780536357063e-06,1.2585703443224674e-05,0.0010014704748635577,0.0002046002398516994,0.002351082565042173,0.0004711060606882851,0.001984648821723624,0.0031565722900201753,0.0004275996905334866,0.000272020090443406,0.000580613864434643,4.4550707027367946e-05,5.4947205031227274e-05,0.00011639339295120491,4.335366251157312e-05,1.9955917640946338e-05,0.0013549788004619074
2540,0.00031491819510110744,0.0005455457425046688,0.0005248396760925647,0.00024283660161090467,0.00028069924135279726,0.000136076767948618,9.102645118239341e-05,0.0007254386618371996,0.0003534485014673415,0.00040032724355028017,0.0003745762581456967,0.0005480146089290451,0.00018303760783797393,0.0013088950295345124,0.0004999096325156656,0.001142263143550637,0.0005910011137153394,0.001359264081248047,0.0018716901754609262,0.0004948419637397183,0.00014242836189333702,1.2382105184611561e-05,0.00076958742861725,0.0006727165014087725,0.0012455573404759634,0.0005161453941449185,0.0010911055854930965,0.0012765225904145968,0.0003014266584333079,0.0017067689192311977,0.0045087851696917975,1.7540840739132877e-06,1.4847430344449109e-05,0.0012008618319219303,0.0003011990786873287,0.0020784017881971917,0.0012109008040690084,0.002153415886979042,0.0036884434184290557,0.00041337063627872733,0.0003716824552565503,0.0006876588014791379,6.200405447278269e-05,7.047392162142111e-05,0.00012739580198629298,5.3492103014676876e-05,2.2700684735030862e-05,0.0016371378906255025
2550,0.00016766945031618073,0.0004937626064646566,0.00048213475367507716,0.00015063815890151592,0.0002752679545442279,0.00012156370369455835,6.334116946976946e-05,0.0005875803323064988,0.00026406810576129133,0.00023103504713720366,0.00031120966613812666,0.00041359932651738925,0.0001497262500827962,0.001122393036339894,0.00039603740556003577,0.0008768133236737251,0.0004708211544817182,0.001090559417773446,0.0014197737630824922,0.00035762328519968223,8.658246991754177e-05,1.1281371603908991e-05,0.000538394644357638,0.0005478591318198982,0.0019231338915894779,0.0006738838566298064,0.0008468619428355672,0.00042931607599978536,0.00026613389097787334,0.0013032268125283324,0.003265558483500755,1.623178373623479e-06,1.1965001532173341e-05,0.0010160365233935695,0.00019102746974111178,0.0014660844782146798,0.0003958567256697126,0.0017970493708894465,0.0035120270836581586,0.0004953891090842604,0.00027813934731102564,0.0005672676531396748,4.284089594321782e-05,8.315484542847211e-05,0.0001072483317446794,4.3310935982216825e-05,2.1262700739771402e-05,0.0013720927687028443
2560,0.00019191937712368049,0.0005369711675048136,0.0006278847355047657,0.00025821705284686484,0.0002792091185510401,0.000155478042351075,9.821269690946207e-05,0.0006534832391712126,0.00033367015003247266,0.0002595427671770179,0.0003736585247342326,0.00046542502021697707,0.00021851568720606448,0.0012736309668842872,0.0004997803772569693,0.000991473389278052,0.000571129088647126,0.001278521570728059,0.00169904861607556,0.0005324364635423147,0.00010039276117777772,1.380961070698134e-05,0.0008986230972091384,0.0006335119952654933,0.0011767334311279742,0.0009168908416252189,0.0010295466234771064,0.0007037344403133604,0.0003103422894951919,0.0018338666174053599,0.003650363861463571,6.570263025235033e-06,1.5065073485984242e-05,0.0012110145774107295,0.0003328073000042988,0.002159967182771387,0.0004209224206003574,0.00208537111518662,0.004375516967427087,0.0004049839883354777,0.0003369433488466997,0.0006544461185598394,5.786819210149115e-05,6.995613556383893e-05,0.0001799221621175454,4.842045602356193e-05,2.4105492402223932e-05,0.001627763299972372
2570,0.00016736571605064282,0.00039906959219576584,0.000532494132836773,0.0001936931392115962,0.00024257498490137436,0.00015390624481340643,6.946385015725911e-05,0.0005620509486483149,0.0002475234337708458,0.00022439415255399604,0.0003787865469946007,0.00043934781070870593,0.00013994085523622563,0.001127660172780906,0.00038604593163766616,0.000814871029623251,0.00047044397185742415,0.0010885613527203259,0.001574528353037828,0.0003985185153899735,9.126994637018617e-05,1.7081013113521924e-05,0.0010139662447993948,0.0005205742306999209,0.001278717765436068,0.0008300319453448394,0.0008417342322240203,0.0007106466803024341,0.00028573906419147356,0.0013586851117316392,0.0036792504138603087,3.6597362863239655e-06,1.0181530932091263e-05,0.0009927327719815601,0.00031703774256454235,0.002403382910568099,0.0004893485967127804,0.0015187621354439574,0.0040425217422671,0.0004263305535819227,0.0002704640914764965,0.0005700540670782854,4.333134798732221e-05,5.987937104639238e-05,9.847731521815125e-05,4.533817851754076e-05,2.323744446763721e-05,0.001360132816673414
2580,0.0002401236322123976,0.0005368535477819953,0.0004955314149804211,0.00017103021784357545,0.0002979570827072573,0.0001763877612271823,6.764767551772526e-05,0.0006141871821866379,0.0003221166672678072,0.0002653477208707794,0.0003833230405029809,0.0005335959051243586,0.00015903425916986377,0.0012398568552904577,0.00045954989011342027,0.0009864062207416355,0.0005822562348511947,0.0011294275076422756,0.0018296817291552606,0.0005488279989311124,0.00010669048320889776,1.1795549015552277e-05,0.0006529910452287096,0.000616915646510318,0.001372427075255181,0.0009825713575678787,0.001012918947029239,0.0007356404881438501,0.0004863995094900851,0.0020815619138470623,0.004632050392474265,2.4581762720754545e-06,1.3665325147285925e-05,0.001206775006040352,0.00025929399818923327,0.002625380636356315,0.0005722480856039462,0.0018999984594607086,0.005723859980567473,0.00042784038892085214,0.0003112323085110156,0.0006876441216559512,4.829111830168081e-05,6.807339584017669e-05,0.000145931073413236,6.989288419942986e-05,1.7760183145459308e-05,0.0015913861104354062
2590,0.00018997493544162085,0.0004276462597172948,0.000502306698801429,0.00014180750331678737,0.0002650943470700678,6.978660776620569e-05,6.469049096683134e-05,0.0005444934656942563,0.00022699535518080707,0.00025629334515053933,0.00033872103216374676,0.0003564713755474241,0.0001058285557662549,0.0009405498599011302,0.00033634431490913656,0.0007656971218718262,0.00044212887872134966,0.0013654355538982573,0.0014254120044200395,0.00039232144080230546,7.758842082294534e-05,1.8215160486364918e-05,0.0007472261522233425,0.0005177131325930315,0.0029949893371917858,0.0008005999225860319,0.0008288991389464928,0.0006344450781040476,0.00021387838669849771,0.0012268203855009584,0.0035897539339677623,1.4421858769190885e-06,1.487213810484056e-05,0.0009372182797647303,0.0002626496473157616,0.0014331294626852493,0.0008454356929831167,0.0019078361781430257,0.004602163548603796,0.0003538942636849839,0.0002805516739264348,0.0005127912463345559,4.538527361328331e-05,4.8250118584867505e-05,7.442187579618615e-05,3.780907978397066e-05,1.5814102498166375e-05,0.0012966484433739902
2600,0.0003146036131832289,0.00048798109485514855,0.0005924815110598228,0.00020082136208453494,0.00030249564334597215,0.00013751504288933667,6.465286048683359e-05,0.0006943170040862359,0.000310888335679524,0.0002904023083480087,0.00038121182858959164,0.0005317602544130699,0.0001609973904593437,0.0011942334750032785,0.0005088945700006483,0.001002100085073041,0.0005467857997114013,0.0013196868814158178,0.001688296853368766,0.000540400092483217,9.796744886102405e-05,1.4839673583540266e-05,0.000699622672237745,0.0006150896453472759,0.001416773558278976,0.0008318030715366391,0.0009579580804988335,0.000640070354491552,0.00031908283322872884,0.0017456268967979787,0.004766619453639555,2.020734146731389e-06,1.879573045500306e-05,0.0012964927820415795,0.00033904149804491043,0.0022142650864878147,0.0006639364229620244,0.00838170822455007,0.005011656773310571,0.000420130083553671,0.0003518584619725116,0.0005240806976297578,4.5251808868053006e-05,6.0398607485088234e-05,0.00010933711330452993,4.233984233083222e-05,2.329128671843708e-05,0.0015418347026974297
2610,0.0002394483658541928,0.0004069081204673712,0.0005007860224749329,0.0001982705694475747,0.00024295892350912997,0.00017737374340706164,5.9159818366449016e-05,0.0005531310888696533,0.0002552056354550177,0.00023967627498301092,0.0004092908647666329,0.00043566592059513697,0.00011885761595166194,0.0010791606117187289,0.00036608313573424476,0.0007782317776524885,0.0004224271357572773,0.0009863941187749218,0.001765608829907101,0.000408584808767862,6.83095365778754e-05,1.313861265427006e-05,0.0006369814449143609,0.00048425564549740586,0.0011690698566135904,0.0005348422908141811,0.0007618133908054109,0.0004878007199496402,0.0002865465393044426,0.001346899358775949,0.0037257507177184714,4.0048513143607325e-06,1.931394887295246e-05,0.0009987170686603236,0.00022614018481913347,0.0014899084698180812,0.000454351755256998,0.0016668450817485846,0.004012483595608655,0.00028792301311811184,0.00024997310642860634,0.0004802125482791297,3.8231058656862706e-05,4.921612075261255e-05,0.00011372077886826047,4.836770427502707e-05,1.957047046904374e-05,0.001276748635263657
2620,0.00034586654722895216,0.00048129660075651965,0.0007491588427932093,0.00019117376731260524,0.0002630265298834957,0.00010315883665973053,8.133710656261786e-05,0.0006258214609305607,0.0002873453763553874,0.0002937343599493738,0.0004305252935080303,0.0004970445766407988,0.0001419686977167635,0.0011350342234082871,0.00044366754413825406,0.0009963978157474342,0.0005522103716353404,0.0015987031856081848,0.0017364558055794307,0.0005573155571330025,0.00011067345615327043,1.1393088963253889e-05,0.0005842892648220867,0.0005907663138964512,0.0015591974352213436,0.0005120750036296357,0.000915392786675949,0.0006698934345854203,0.00029961243118234313,0.0017791948994407532,0.004832155024055061,8.746227008374016e-07,1.2815378189819993e-05,0.0011524188484390897,0.00032730270646684126,0.0033300914677435547,0.0006009875119868326,0.0018471254707014073,0.005660660103723584,0.00046808675068267085,0.000318258988230048,0.0006034957886025296,6.606015724131117e-05,6.473843785342824e-05,0.00014249572167527075,6.271665726789914e-05,1.9276238404378568e-05,0.0015312669946154862
2630,0.00018743929670699634,0.0003799096957720257,0.0005069688349999032,0.00012257658346422878,0.00021020429502046828,0.00012432718038578585,6.603678858603624e-05,0.0005067379522062114,0.00025806098749003045,0.0002212686964191789,0.0002741723424809588,0.00044929160282900914,0.00010332409307266347,0.0010226444046145698,0.00035799358082085514,0.000740094678131667,0.0004598061279153685,0.0015384288387192359,0.0013279028712547766,0.00046207039209542294,7.271622287626605e-05,1.0691612834964043e-05,0.0006335648081136849,0.000492871757736479,0.00111599743030684,0.0004339580059321846,0.0007669811940110544,0.0007592363250043188,0.00024301314851351476,0.0013578509898686218,0.003607501146453477,1.6444946864578832e-06,1.4631935703817579e-05,0.0009215205675792794,0.00029275879052789055,0.0017146149877941214,0.0006134933334728595,0.0014477597339600948,0.004658639508558013,0.00033165452838955424,0.0002932892599533617,0.0004901903240093724,3.387584450521585e-05,5.7013901426140706e-05,8.058866805030568e-05,3.8068780699834595e-05,1.918486493757997e-05,0.0012644588014748728
2640,0.00026510577555289053,0.0005341988414760657,0.0005565641304901577,0.0001590646295387306,0.0002676177659600202,0.0001263592900594859,6.452081782041294e-05,0.0005624603457236201,0.0002865326587770163,0.0002706684368369879,0.0003531004324715513,0.0004706721924993883,0.00013198453098617756,0.0011212199122434803,0.0004234614400591356,0.0008808095420521338,0.0005562016495869619,0.0020621656391866428,0.0016333818600095295,0.0005109326051404956,9.148669075096069e-05,9.689679460734192e-06,0.000716607372253522,0.0005922635267261454,0.0013004814990636411,0.0003836724804451743,0.0009174695830501443,0.0006100315771320629,0.000297586256112853,0.0018227680425647978,0.004127847057688617,2.099460651800784e-06,1.3122184118854712e-05,0.0011442471625998124,0.00022728044103717754,0.002150704709657734,0.0006228154945978707,0.0020971394808646632,0.0056282905340882625,0.0005524306484041572,0.0002997252413088697,0.000581602750705669,4.866113283070277e-05,7.464512101227777e-05,8.965880835934107e-05,5.035381158562623e-05,7.970862234259092e-05,0.0015251352111869231
2650,0.00018720336026858744,0.00047762038497908116,0.000517601311258562,0.00012122120708546325,0.00022983457275999622,8.884585581671592e-05,5.52546481073977e-05,0.0004775875017726953,0.00025425821330564587,0.00024327046772659042,0.00024836151877850903,0.0003637288524554525,0.00011996824372136514,0.000951805413350563,0.00032965620377439146,0.0007345422145422617,0.0004450150698109526,0.0011865514857875804,0.0012667367149720567,0.00047773436773770964,9.031229351516225e-05,1.2171160605475853e-05,0.000718631164086675,0.0004640571304430511,0.0008657712418733442,0.00020921563372600896,0.0006851930950946485,0.0005912686225201239,0.0003180346130392825,0.0018348865798907075,0.0030275074685953097,2.089129432696993e-06,1.2762095367410603e-05,0.0008923388328990177,0.0003278236626876726,0.0016634859484222025,0.0005147746380340326,0.0013037060223075748,0.004294816883200652,0.0003024544322892311,0.00023837856489677495,0.0005098544476163689,2.735326999236779e-05,5.7919567739556836e-05,0.00010568637564893588,3.86722034161067e-05,2.019448631985811e-05,0.0012906176717487894
2660,0.00028299084234952005,0.0005786957111055523,0.0005497840796587219,0.00016212672327537268,0.0002624308686826837,0.00014524010701197002,6.800869293520359e-05,0.0005601239370504848,0.00029043915548107146,0.000251347024261787,0.000328485966757302,0.00043157107153290775,0.00013656619139023,0.0012231723243470776,0.0004115979568512155,0.0008981303582235276,0.0005442053012289664,0.001496739082121046,0.0017697913824780494,0.0004963121758451969,9.462628198351713e-05,2.5959047009899445e-05,0.0006224177194070133,0.0006076739379426701,0.0011351763051789278,0.00024036290207749087,0.0008730617040950609,0.0006388727382928966,0.00030077238473264254,0.0016161867424074672,0.004388921651156328,2.2985000882054677e-06,1.1434966359254115e-05,0.0011447379823521717,0.00022369620907905995,0.002121287085659544,0.00037553859443531913,0.0016058000335592382,0.006089655013019362,0.00036463418594437786,0.0002589814003446061,0.0006359313583818863,4.037509358226556e-05,6.94682757032356e-05,7.375673124051114e-05,4.5863070350247374e-05,2.7894086543800623e-05,0.0015151915358710651
2670,0.00016761521205447752,0.00037964069330953553,0.00045104771667184176,0.0001082430140887904,0.00022266417983025577,0.00011379373107084877,4.687413862004359e-05,0.00046195776375252236,0.0002445306189283785,0.0002250224215103115,0.0002759692104759585,0.0003731918109281005,0.00011650684796585128,0.0008666370808306409,0.00035106605048154443,0.00071168432099153,0.00043298268530857784,0.0008085515559229878,0.0013496750567680601,0.00039980665788486643,7.321240907922108e-05,8.131401109699819e-06,0.00036894374463352226,0.0004645659604656535,0.001076503692399158,0.00018907487222438507,0.0006949774503660071,0.0005228610018526996,0.0002281007764557434,0.0015567350307615284,0.004236127400813684,1.037045158140041e-06,8.878250283964786e-06,0.000995093522382907,0.00017902554211272475,0.001616528073450426,0.0004960744620934659,0.0013900816685571637,0.004394097129467873,0.0002821104454496641,0.00022934309967818028,0.00043316096249916206,4.599333116591622e-05,6.133971144371518e-05,7.2256120711517e-05,5.1724084003827435e-05,1.4260516023248378e-05,0.001191011438939254
2680,0.00013561734956267594,0.0005254366581579959,0.0007987984033802942,0.00020597436311149605,0.00027270747909628154,0.00015345435302132674,6.0161729896388876e-05,0.0005997331285307999,0.00030448075996218805,0.0002569283312583308,0.000351130452504047,0.0004450858699465113,0.00012272520164687182,0.0011151894702102641,0.0004017090103495844,0.0008904013753454549,0.0005568489415519811,0.0009554370369352666,0.0014710824834053835,0.0004485440574205772,9.355334673623055e-05,1.2212634273995198e-05,0.0006060228410752301,0.0005949256233718943,0.0013023526586848982,0.00017708589367604249,0.0007829369009587473,0.0006709078434831509,0.00032463840023279426,0.0018431932235213773,0.004116034205166647,3.364054180074958e-06,5.157605329156767e-05,0.0010677755930322526,0.00032636578265131557,0.0017894095755522162,0.0006764944946746894,0.0022472456173350296,0.0054929400929368865,0.000263148982405296,0.00026929987720706455,0.0006329003919342805,4.813453408476519e-05,6.326804148038394e-05,0.00010775369792307942,4.043759677431413e-05,2.2656502417462734e-05,0.0014188303313869362
2690,0.00015319868209376754,0.0003831074617348256,0.0008129176072662079,0.0001802022168998793,0.00020006570242066612,9.94995957595358e-05,5.908237349466795e-05,0.00047419288917133185,0.00024150688617961483,0.00021783386378849945,0.00027164819852384844,0.000377569937217861,9.412195455635261e-05,0.0009193516624648412,0.00033921656756969755,0.0006849230858213418,0.0004805115777805212,0.0009417682037345314,0.001217368864727883,0.0003892588383000344,7.63455957344296e-05,8.740161971299704e-06,0.0005561087752266477,0.0004703515462782077,0.0008939511102677964,0.00012133154161393352,0.0006401488453383244,0.0004899594976038854,0.000266555482834288,0.0012804591753554037,0.00324505204193148,2.8579552189145592e-06,1.8350990767956933e-05,0.0008549491102393044,0.0002794092873690878,0.0019406888120521442,0.0004943339890268326,0.0021710952256201233,0.004057687619661575,0.00032897302899972963,0.00021188617490946443,0.00037692180919844063,3.8946835440599705e-05,5.124592912120149e-05,5.922389650165156e-05,3.898139390601087e-05,1.718367516299776e-05,0.001215138774502532
2700,0.00027083604790183337,0.0005243872180525834,0.0005021657314930615,0.0001172479119477122,0.0002579140519746926,0.0001224987628419673,6.377643988795762e-05,0.0005454128246626242,0.00028770458854472273,0.0002546358019065283,0.0003823466204188577,0.0004790409465782504,0.00011699040312909475,0.001134688783665466,0.00041082362734465967,0.000834953111003191,0.0005664003313242647,0.0018447347966593017,0.001512602272473112,0.0004529851185272027,8.743057079161435e-05,8.305942803468485e-06,0.0005818044380579586,0.0005647534687970645,0.0011311763180541418,0.00020176875312937187,0.000832217836466172,0.0006115856804433548,0.0002944323804219695,0.0017828944243876072,0.00486397151149666,1.5069194649744883e-06,1.77601530194657e-05,0.001075956910051576,0.0004121720565140591,0.0021500615475611444,0.0005783109136259142,0.005116622210634791,0.005413943517269617,0.000438023323176425,0.0002527370979361484,0.0005430439430876793,4.155114866755101e-05,6.049762016911514e-05,8.725872720487562e-05,3.948233660401313e-05,1.674264378512236e-05,0.0014561341062520649
2710,0.00012012419010715748,0.0003607785076332492,0.00044521698191704535,0.00014692765539041697,0.00021840869862767658,0.0001412384387910689,7.825291914173155e-05,0.00046330113762823737,0.00022960374883565176,0.00020818644109852933,0.0002673234158159018,0.0003728891409294279,9.073968027800572e-05,0.0009652888892137896,0.00032934720734085576,0.0006765449447530628,0.00040701667002936354,0.0008949669461501709,0.0011615189921538027,0.00034705055082603323,5.269180617345139e-05,9.63011110286085e-06,0.0004570598574973279,0.00044905184158122263,0.0009770980818969717,0.00016707726121647067,0.0006834389780162358,0.0004497892662533609,0.000369323681341795,0.0015688319587127484,0.003250198050728492,1.035345084110303e-06,1.337055082331139e-05,0.0006894354289937645,0.0004025609458277016,0.0019691405192519894,0.0002966551660674719,0.00173497558193786,0.004794181812448135,0.00028918817158393414,0.00022476545455219282,0.0003995759458826757,3.782932565443727e-05,4.433926260391561e-05,6.64733563703107e-05,2.621753945659511e-05,1.281778124115364e-05,0.0012246907635139574
2720,0.00022533828207210586,0.0004836239159662072,0.0005731281297240881,0.00016291509815532905,0.00025333567850507514,8.142833473270295e-05,7.399597109198707e-05,0.0005242973907230851,0.0002661280593770616,0.000261815618719689,0.00032093547382902116,0.0004239705329341669,0.0001268857664715343,0.0012371204598816228,0.000389371991874985,0.0008111377056250389,0.0005128949381174298,0.0014591931868714718,0.0014988531030691212,0.0004200444137972844,8.042598567109438e-05,9.826270345857743e-06,0.0006158874734598234,0.0005238927237856015,0.001386837049322054,0.00025270783866702105,0.0007702411184312561,0.0006443797873088683,0.00040441026043029453,0.0016068687800413256,0.004817374991551219,2.7855059102626576e-06,1.7593859049526713e-05,0.0009523951673676779,0.0004317730343228378,0.0024274557167052175,0.0007081635372132132,0.0016815475018089334,0.005409136774261803,0.00035797022232723213,0.0002465588945512501,0.0005254719445090352,5.01748145882394e-05,6.390122952857759e-05,6.632906599924163e-05,4.287587329595947e-05,1.8363453893759607e-05,0.0014336697957993965
2730,0.0001742160085037567,0.0004113202533645495,0.00037095717447289966,9.039603492224216e-05,0.00022306057270819117,9.202273129910064e-05,7.390290285127837e-05,0.0004673153703075108,0.0002370092929890017,0.00018361402453301412,0.0002476256043575724,0.0003533650819171799,8.905300132109723e-05,0.0009785965156824828,0.00037212482915837595,0.0006808161566677665,0.0003956959508558459,0.000973873895983651,0.0012862591074995335,0.0003814983607141013,6.768829257512669e-05,7.954457466016908e-06,0.00044633484302323905,0.00047477096250370094,0.0009622310540865457,0.0001509022802816442,0.0006367190340578634,0.00041980554133405124,0.0002932090729041761,0.0018346834517686255,0.0034982989911373904,1.7283214136164923e-06,6.5048013357529185e-06,0.0007158737590808401,0.00027520708438370854,0.0015471991898598782,0.0007102157099077218,0.0014057935404904606,0.004512784582460321,0.00020808872898470584,0.0001849374221363607,0.0005024719978990517,3.1474508911635615e-05,4.533872022934944e-05,4.44867320423644e-05,4.131130258224977e-05,1.1193249682828753e-05,0.0011831881423675838
2740,7.996618114210978e-05,0.0004103726855479914,0.00039609089645319297,0.00018866439292114997,0.0003010594209922062,9.880110818029635e-05,6.128644446596423e-05,0.0006338764730543201,0.0002908207542872064,0.000247419729698863,0.0003200913729951688,0.000492423683789603,0.00013803698624836883,0.0010332534880017259,0.0003805624823423139,0.0007966095565181926,0.0004430403926139191,0.0012848075350911099,0.0014872871047394223,0.00040804650559024915,7.18802569908527e-05,1.0746804306326978e-05,0.0006424251202730558,0.0005388206506866422,0.0012615409291095656,0.00016925490845260416,0.0008284632311157343,0.0007000630743027126,0.0002760654893002976,0.0016236635860500579,0.0036694394767026756,2.5922205705740086e-06,1.4884384559991105e-05,0.0008551361773902035,0.000435538006194305,0.0023275425975763163,0.0003963576071526568,0.0012508073150292176,0.005753159746382867,0.000332281139893853,0.00025025345178972226,0.0005097193265165829,4.246305477790151e-05,5.504752305825651e-05,6.528507174959574e-05,4.342089513225481e-05,1.5199113142339042e-05,0.0013849012778222767
2750,0.0002013785299647182,0.0004183130213041963,0.00043867800561296275,0.00019728510084762924,0.00020041850535297226,8.556713426939044e-05,9.80008574662605e-05,0.0008171521134038136,0.00027449847312897965,0.00020370821093858958,0.0002447675771109186,0.0003978867203657832,9.763671340261367e-05,0.0008029030012054324,0.0003326664088472701,0.0006021868184260376,0.0004046172580246988,0.0010603520719888436,0.001104147822713306,0.00038898214040499976,7.097249242253891e-05,8.50018048653398e-06,0.00047040173221342955,0.0004292864316774197,0.0009967851350924282,0.00013047193900588222,0.0005867583748782193,0.0005105852101917283,0.00018922332633046607,0.0014600590102753397,0.003375592442410086,1.5080964393027682e-06,4.979365694193739e-06,0.001330549745975274,0.00030970847328422405,0.0017431899286073642,0.00043557951003830994,0.0013370607983132904,0.0048926539096036704,0.00021995854119470843,0.0001915826348537573,0.0003552128529480169,3.679090608767055e-05,4.0182905446455574e-05,3.4639159132661026e-05,2.94642782962838e-05,1.4354344063245209e-05,0.0011795732524677255
2760,0.00010786091913606443,0.0005250537298152218,0.00043932904303711426,0.00010382125932729605,0.0002973566235499006,0.00014779828769827754,7.287932019669695e-05,0.0006710737222477733,0.0002900282423944854,0.0002491485780893107,0.0002998012786336839,0.00047517916769188566,0.00014174889582145792,0.0011581426221489244,0.0003832511048569042,0.0007823389166180193,0.0004926736147664439,0.0010822199891413844,0.0012342801128147063,0.000416442070725738,8.396266069922217e-05,7.6146616181480025e-06,0.0005233103606301052,0.0005366128652013661,0.0010052319381695896,0.00017712082478066386,0.0007124383478463491,0.0008748383268897385,0.00024699638523341074,0.0018029219928498987,0.004402646410444861,2.6107906099757597e-06,1.9419225417229077e-05,0.0008635593852006896,0.0003261504895192373,0.0022214431510548575,0.0005958417655289602,0.0014772074382792193,0.0062861907722578,0.00031346290233618177,0.00022645130850381865,0.0005045337623839954,4.131727641722848e-05,5.452852834974626e-05,4.8266038809716076e-05,3.901823260823054e-05,2.3239028063248965e-05,0.0015121742186664307
2770,0.00012460155861075646,0.00034449073579095174,0.00048583599677158714,0.00018075493624506608,0.0002111304027177719,8.172104192721776e-05,5.799428144580469e-05,0.00043932598640628794,0.0002269571888856902,0.0001903885732071273,0.00027007161122891116,0.0003337990250631349,9.176033382381618e-05,0.0007600744340920518,0.00031337294022985515,0.0005919417705780378,0.0003917652938508734,0.0006050554628326568,0.0010507090840150923,0.0004443092620175229,4.610992315789446e-05,7.536678310932092e-06,0.0004787782823677633,0.0004081869848120013,0.0007861498212682644,0.00016965634110768207,0.0005813434955542322,0.00044287341626821,0.0003409825719559302,0.0012618837568722512,0.0033749344485228924,1.7946243007762652e-06,1.0869266071335056e-05,0.0007045393418863614,0.00026927854943184997,0.0019631196769974227,0.0003106131835076462,0.0013621192087135234,0.004607881639620651,0.0008257148232361271,0.000174287586922589,0.0003589199253430701,3.243146967170699e-05,5.4840698711446364e-05,3.6177370062263516e-05,4.0375615458916455e-05,2.0321649047482508e-05,0.0011660054165702476
2780,0.0001779150579519148,0.0003879951282551677,0.0003708175691675115,0.0003048682794390649,0.00024931999304554777,9.411899597433821e-05,5.599264229771055e-05,0.0005094718779105514,0.000345280337007026,0.0002403288290254317,0.0003420262710526374,0.000418446686484337,0.00013313271556405224,0.0010577612306531007,0.00041266134297568744,0.0007591344836541792,0.0004937393659448311,0.0009407340850379072,0.0012431414063671462,0.0004844644750668946,5.292607887117812e-05,6.666905558650628e-06,0.0006583816907479262,0.0004909728490168873,0.0008812384722508072,0.0001837736416053175,0.0007115188616498737,0.0005512057885529001,0.00042042268774182545,0.0018524550015133262,0.003599102413157509,5.768612732750989e-06,1.2936553640783285e-05,0.0009479829756164707,0.0002696533189580603,0.002277006253202167,0.0005182285581880037,0.0016416880836919703,0.006069772509964061,0.0003029378183068331,0.00026152197879677206,0.000495833214679075,4.706897874610944e-05,4.8716174382728586e-05,7.980213857852277e-05,3.258458798299829e-05,1.4310795183921783e-05,0.0013722445761166922
2790,0.00023346046176215974,0.0003412652984112685,0.00044664844704839105,0.00012795381430306154,0.00022240570268193427,8.918667926238386e-05,4.686271508147285e-05,0.0004080764837362983,0.00022126091744827195,0.000202166926085508,0.0002810004957093153,0.00031568695014846774,0.00010110265740468067,0.0008267142014245615,0.0002888245524024855,0.0006386914410587104,0.0003828498093983475,0.0007219515016428361,0.001019860821699855,0.00035277256746923914,6.612962069845276e-05,4.25161147821268e-06,0.0006518297999682962,0.0004270842046794834,0.000709531458481563,0.0001521879466336272,0.0005737418515979564,0.00039518266058958124,0.0002839363558436895,0.0016940712506636076,0.0036035128344485546,4.728690526252931e-06,1.0607363811185671e-05,0.0007817050972772577,0.00017537751959695436,0.0020592571529425147,0.00038682103992523415,0.0011552244389575793,0.006236257040993685,0.00023328447918612914,0.00018285883804102497,0.000396767428801199,3.03353214025789e-05,5.0569954830154446e-05,3.630328008861833e-05,2.8502414211762e-05,1.202210362602439e-05,0.0010915925511569865
2800,0.00014195237852960947,0.0003913160223024608,0.0004649122260006084,0.0001010762294010712,0.00023142994435319076,0.00014130219282384678,7.791827665889449e-05,0.0005239433849645128,0.0002687519761300883,0.00020981948396311853,0.00031837012579449494,0.0003877153308761952,0.00012766027431774623,0.0010301767196970312,0.0003977809373811163,0.0007587215037885071,0.0006044896948742511,0.0009005179475824068,0.0012623978905695332,0.0003994276656165159,6.005808137261996e-05,9.100454458436855e-06,0.0005321955643467823,0.0004676682816943694,0.0012286678242880258,0.00016103793910723414,0.0006579300429934807,0.0004958149112413197,0.00048117107933635234,0.0015864868178341253,0.005041930924279699,3.2330177048597847e-06,9.426332864474288e-06,0.0008027066262282014,0.0002231287389099401,0.0033392271862834277,0.0005732660641574119,0.0016234493672614208,0.005502229447204481,0.0002954841252699838,0.00023227221542554681,0.0005187942931208485,4.357551844329522e-05,5.2917976815083805e-05,4.545253985104303e-05,4.738332322996927e-05,4.355513452609031e-05,0.001328570104628433
2810,3.956409999939768e-05,0.00029306862425552467,0.0004408388233397753,0.00011055672297561884,0.0001953628883334326,0.0001354019375261955,5.046230568375679e-05,0.00039331736228133136,0.00021478842695672043,0.00016887491490696639,0.000231159879124901,0.000332145999527932,0.0001059206465009199,0.0007581591659407423,0.0003065801097088248,0.0006079344071340245,0.00039584514178751345,0.0007036291343072922,0.0010846842312642532,0.0003655847580530907,5.7026019622904985e-05,6.870270651390265e-06,0.0008018728606849613,0.00037880128005212836,0.0009223855790697311,0.0001504267221722713,0.0005384913854812732,0.0004339377734777911,0.0001810621834269198,0.001958120521870375,0.00328170726743975,1.4363010052776888e-06,8.054300187432469e-06,0.0007493132162015665,0.0001940415735902073,0.0023862945161769703,0.00032547927385215096,0.0010325792512092611,0.004998684235861301,0.0002632265628772568,0.00023400394407262792,0.00039538927699146867,3.0349275471235314e-05,4.012561539246538e-05,3.0859525810961636e-05,4.876537130244373e-05,1.5822495554908708e-05,0.0010940817292100077
2820,0.00017306615735564892,0.0004006293010050204,0.0005479637626767585,0.00015531127956676448,0.00021446630961068276,0.00021852075654941138,6.316696050656564e-05,0.0004817796417790569,0.0002544883656869557,0.000226775899456171,0.00030772274537710234,0.0003870384279841168,0.00014501489710376324,0.000929734824087495,0.0003634620399002098,0.000736179097481475,0.0004906522911419463,0.001398911453420404,0.0011812554437795814,0.0004606902565341289,6.0995509246545176e-05,7.005260236570985e-06,0.0004414366174420356,0.00044895848945137446,0.0009334571180746342,0.000190997595742934,0.0006685308773349439,0.0005585268605977317,0.00023245376996774078,0.0018425795172801937,0.004126081026925348,1.2617164799161558e-06,9.818863979562826e-06,0.000862978180527896,0.00022566441357663953,0.0026269263379643587,0.000363117454351085,0.0020462982551107864,0.006806105363629403,0.0004051351707936577,0.00038707057924311896,0.00045767142955181435,3.305250296345953e-05,5.547393510567711e-05,3.860119638286997e-05,3.675595437883123e-05,2.689729228597775e-05,0.0012815208152701031
2830,0.00019724286250984936,0.00028672195473819257,0.00029039197423563794,8.699116949866254e-05,0.0002109312364790771,7.138126052317198e-05,4.5710113638327746e-05,0.0003992188108551513,0.00020482554859543845,0.00019743886956105988,0.0002675438336343582,0.00033923512814660434,0.00010424608119077172,0.000700564614583325,0.00041951696270334926,0.0005505619573481982,0.00037191882403765083,0.0012088404369808897,0.0009722375965559148,0.0003676493316110203,7.245869145027581e-05,5.03037701707654e-06,0.00036279011877079077,0.00037077528119504837,0.0010576775771277988,0.00014082910320880874,0.0006333418277854808,0.0005070690740124058,0.00022801092901093373,0.0019267609973208741,0.003510329105791925,4.566137294024927e-06,1.0014592411881194e-05,0.0006816093543461486,0.00021459409388397384,0.0017559733621038047,0.00038568775052677415,0.0014095205825436598,0.004266544745842024,0.0002677162840366293,0.0001794001901907411,0.0003487776688666682,2.9506315847714816e-05,3.809861109402954e-05,2.717034804357939e-05,3.498912884645543e-05,1.329278074490131e-05,0.0010280638524103893
2840,9.822278003140618e-05,0.0003829105864081463,0.0005850320357640136,0.00014855010804192136,0.0002474569567276696,0.00010420897384114737,5.6449583840540266e-05,0.0005864128613059867,0.0002635260802255979,0.00023662307128522334,0.00027162111764102105,0.00041415761227555384,0.00014815264683969888,0.0008465047095551181,0.0003653052707993877,0.000705405698224263,0.00045583911128177637,0.0010094364993043427,0.001238529432127412,0.00042617920141291,7.281835903081454e-05,6.515102324070174e-06,0.0004496410911784703,0.0005054782547364209,0.0010673636400196946,0.00017915755572335104,0.0006548213249281568,0.000492435954912936,0.0002490985850638937,0.0015831676178818077,0.004318600106334916,2.29915396283229e-06,1.1454517717476917e-05,0.0007729066438749681,0.0002843065416388925,0.0021107511985407825,0.0005168340176563534,0.002232866821972802,0.0064063317308468044,0.00034787481475797406,0.00023029631501233252,0.00046058929463441416,3.885497544619738e-05,5.753531343650707e-05,2.9429451021074016e-05,2.9864252715416167e-05,1.4458465474718485e-05,0.001307564767718015
2850,0.00011118572457847047,0.00031638804659046686,0.0003677884745413337,0.00017841980412780406,0.00023437742093434675,8.201455105925178e-05,6.289817136372462e-05,0.0006987160915274872,0.00020303962256410394,0.0001806236434249917,0.000220598403381389,0.00032105303699993303,0.00010597351423808209,0.0006498293818120015,0.00029035461506273213,0.0005401096852255182,0.0003533765132879825,0.001002773820273236,0.0009325435375241768,0.00031803464403061955,5.899795528002923e-05,8.92174938481683e-06,0.00032405885560240615,0.0003638184535706467,0.0006994384439343339,0.00015134240303160454,0.0005095604814656938,0.000499300362453985,0.00020349063981011658,0.0014915222598233505,0.0034799186147224897,1.6387405897418478e-06,5.859821364490854e-06,0.0014400436684815555,0.0001894499824091557,0.0018827713610622108,0.0003117554815658714,0.0014312291558368484,0.005710287145306825,0.00020050374591838445,0.00016945746654616547,0.0003420883403464012,3.41707336240175e-05,4.0363139472848316e-05,2.0830435334549637e-05,3.373430557927093e-05,9.080495597397993e-06,0.00103229456666019
2860,0.00023839614357715075,0.00039829330202516337,0.00046396631493141754,0.0001386554320123242,0.0002225088077055538,0.00015104974336994958,5.307863200288546e-05,0.0008537328714198607,0.00025456091372019464,0.00023144289879604955,0.00028889419597793596,0.00040096850534047457,0.0001380606731561604,0.0009955278318778524,0.00042373345591263943,0.0007803808115749902,0.0005501687332005463,0.0007180994094979112,0.0011537523255735998,0.0005010380800662779,0.00010383471587775989,1.0458783823276301e-05,0.0005042001380687065,0.000523387320227798,0.0010730139285809333,0.00018518257533305755,0.0006245974127240697,0.000527952901319778,0.00018205050531982633,0.0018137007489450552,0.004137685928549009,5.4947700390378435e-06,2.8360211927579114e-06,0.0007671138595071251,0.00028347061953965034,0.0023977587631833267,0.0004579876503382258,0.0014594016502527793,0.006191611163089844,0.00029503455638118527,0.00022109650657471414,0.0004523854420833365,3.286924639390914e-05,5.240497701517677e-05,2.1984198495648986e-05,3.6211250803462196e-05,1.7173856870204846e-05,0.0012328420104529482
2870,0.00011405492862256963,0.0003043658204205456,0.00031984120265614904,0.00010798307889286276,0.00020904288328411213,5.814848951854491e-05,3.5240608531456164e-05,0.000409473928923846,0.00021498798215690296,0.0001667379995643562,0.0002509747896917603,0.0003125180761647244,0.00011895844292228049,0.000682192227502244,0.00033009636459790617,0.0005702188897690491,0.0003475770231294321,0.000717382912972393,0.0010536495724270168,0.0003408170623162481,5.075492715023157e-05,7.68362426901929e-06,0.0003769350167704216,0.0003540765192142239,0.0007919790458588585,0.00015051180370793704,0.00048590021155094575,0.00043933020511830747,0.00020253341895579805,0.0015015662971790617,0.0026096968689512962,4.582484159695482e-06,7.461313938037632e-06,0.0005619449057109825,0.0001519238578999358,0.002042791968539139,0.00037779976803638005,0.0017885494003414373,0.006010598843622634,0.0001064602999589271,0.0001708611253505682,0.00033263628578402934,2.5782021265244948e-05,4.679654663274187e-05,1.842447620182532e-05,1.992687355250486e-05,1.5457714305739593e-05,0.0009357697732708074
2880,0.0003965169479204835,0.0003434888620087067,0.0007249444728240087,7.452856224775824e-05,0.00022425138468890618,9.833317763783225e-05,5.5812553572007075e-05,0.00042915427309165005,0.00027216622384468645,0.00023002954123165368,0.0002760571033665529,0.0003413966487975017,0.00014691178610928604,0.0008235435474261751,0.00037883160735455206,0.0007175619931119048,0.0004594525596406228,0.000986715434227087,0.0011025365862663446,0.00040883946665740476,0.00010775768804487305,2.0550496322990795e-05,0.0005615849178340029,0.00041904084506742356,0.0010723370391441725,0.00016396568826583424,0.0006009624319840596,0.0005850206218092796,0.00029795255723400014,0.0018757499074286803,0.003838326643578799,2.5692041837098665e-06,1.3598506769183825e-05,0.000867215158888261,0.0002681329773340015,0.0024233807918888715,0.0008104082220841326,0.0015576399634169497,0.006063275339947451,0.00022005203560963556,0.00018984498689113353,0.0004109015962873263,3.629262740727181e-05,5.478036285711747e-05,4.1674119445492296e-05,3.9812054923663915e-05,1.7142739216433745e-05,0.0011800771526493156
2890,9.642749356903032e-05,0.00029422622266252625,0.00031312107995580676,0.000325877327417612,0.0001939555558031165,7.286243912116885e-05,5.3730949653917734e-05,0.0003657623088813041,0.0002373209737082839,0.00017099327196569119,0.0002508825090125558,0.00030482509472440795,8.662689455822323e-05,0.0007296524888377458,0.0003230979135668709,0.000590366292604457,0.0003609043797429338,0.0007047518917493412,0.0010532030607896252,0.00039874179022821786,4.9837724257405064e-05,5.270678761830829e-06,0.00028465876711162127,0.000340921064481704,0.001017140897791875,0.0001738609092387482,0.0005101966760357514,0.00041495551160415417,0.00020495814807534142,0.0015938210396037645,0.0034758402941197915,5.398650468894978e-06,7.225193688731501e-06,0.000574140572659601,0.0001379018959458763,0.0018608533826793585,0.00027960357486393376,0.0010867317362915985,0.006183547114040146,0.0002059045403125787,0.0001517710038747411,0.0003893662956725534,3.155282676560756e-05,5.0505364524558764e-05,2.8352754686035482e-05,2.209263915600254e-05,2.112461120242586e-05,0.0010143435331118513
2900,9.248166003012268e-05,0.00037253574920448985,0.00031054757532623706,0.00012412619713225896,0.000202358411059747,0.00012022326513118436,5.385207276141046e-05,0.00044256972733647975,0.00023765670881524477,0.00023924400906206992,0.0003454362683945923,0.0003770228350209681,0.0001340396629460343,0.0008254614980258758,0.0005803567479238223,0.0007187833085046621,0.0004420749215500527,0.0011924127228288037,0.0017810849551217498,0.0004051046439876296,6.654355864493969e-05,6.780704607921206e-06,0.00044199721860223523,0.00041670026503528326,0.0007559208797147962,0.00014106183971558396,0.0006385150941577923,0.0005078199531964911,0.0002006592934082935,0.002148780034756432,0.0034368076001323224,1.96044690613838e-06,1.0811901097208816e-05,0.0008942902581483971,0.000294288434941607,0.002412185311525068,0.000597659713069574,0.0012055255758112802,0.005698327701258355,0.00026627408295530673,0.00019169345759474974,0.0004455099467144755,3.24465050519567e-05,4.9070647526910885e-05,3.1965938591642264e-05,3.6648461750972106e-05,1.8225918614878178e-05,0.0011368251731684262
2910,0.00012432494347607015,0.0002963247140478213,0.0005379945818690658,0.00010232306141230653,0.0001726691663822221,6.815145716451884e-05,3.7478110152393286e-05,0.00037539986021304435,0.00021732465744852904,0.00018571847364349067,0.0002399887954002289,0.0003593905824744794,0.0001015102883729876,0.0005854223056904256,0.0006863471913919069,0.0004998130611844219,0.0003958761962745908,0.0006776136625250767,0.0008892936063804569,0.0003389800757715505,4.9004117953119894e-05,4.959759689597658e-06,0.0003109637319761221,0.000355699711733016,0.0010238269703401813,0.00021090039482449287,0.00046993886520540183,0.0004043872480877614,0.0001460378064155962,0.0016120939268412632,0.002969721948822831,3.465404747232401e-06,4.491870839165883e-06,0.000583954004266769,0.00014149144378379827,0.0019182368213445688,0.00044633044460207916,0.0012630429004701115,0.005964024163792162,0.00014288333692308785,0.0001604762206136869,0.00047746750475131786,3.3365002013923516e-05,4.3374324048987264e-05,1.959195464552871e-05,2.1834768240464846e-05,2.0340810554384816e-05,0.0009511328380636013
2920,0.00015739672354959504,0.0003378755822451693,0.0003346965691524267,0.0001335395645847813,0.00021230314579830803,0.0001076829671744026,4.673520823183764e-05,0.000473231778936865,0.0002786581502814824,0.0002212380817095675,0.00026936695980182097,0.0003677196587056382,0.00014268574454711602,0.0007785964421833969,0.0005077283736211739,0.000646678772391278,0.0004141323528652107,0.0010213731836882327,0.0012215128924543469,0.0004588376982464206,6.98385451489379e-05,6.60605616082302e-06,0.00038144579985094655,0.00041093413392841925,0.0009098171123678223,0.0001711170755548738,0.0006033304503879003,0.0006457723432956997,0.0001830399791030509,0.0020888485949923843,0.003556273839339675,4.807547806247691e-06,7.0112029987324946e-06,0.0007583620802850598,0.00022998888179752,0.00234835029978513,0.00037656738338050303,0.0016089355496741494,0.006195811794263893,0.00020717367726414256,0.00020804120950730846,0.0005452436645473428,0.00011639479998124615,5.0548875957969027e-05,2.395178174187603e-05,3.512964104541857e-05,2.2703693566693206e-05,0.0011665491034277319
2930,0.00011272880312392645,0.0002855569686461214,0.0003131346999856007,9.13886445989988e-05,0.000159359839095664,9.531548675301245e-05,5.432278974781078e-05,0.00034891777524049774,0.00022224721148813258,0.00017392578223022866,0.00020793120046025014,0.00026510858045284335,0.00011250772337775315,0.0005811786723355631,0.0003532458541550083,0.0005113966393709649,0.00037287252027516714,0.0007447722853086948,0.0009317668129340596,0.0003414804185685,3.591686976716283e-05,9.206620644646604e-06,0.00034580108978852575,0.00032125349918381865,0.0007870404114486551,0.00013424151861758847,0.0005236341274962312,0.0005033426555615787,0.0002860385556741725,0.001521801315638373,0.003079178611208492,2.169032912094668e-06,6.88873844722704e-06,0.0005690838327052957,9.614698905225519e-05,0.002052871304461599,0.0004261672623156469,0.0008508157609908756,0.005603630358137078,0.00021592236740987597,0.00016843848103931743,0.00037498157029521804,2.8006176230608573e-05,4.958035979629361e-05,3.0495977520712272e-05,2.2521893580354845e-05,1.2045936739981392e-05,0.0009022986527573358
2940,0.00016539144332464642,0.000420965524265456,0.0002961457558220985,0.00013170859249038991,0.000199169709556994,8.983504574667214e-05,7.084038655503362e-05,0.000425160671600074,0.00028414171678678706,0.00022261811186856357,0.0002723440058145216,0.00037915247062483533,0.00014567587891472312,0.000870316803923711,0.00037012915059084515,0.0005884863774834975,0.0004367880892156715,0.001484433069631219,0.0012020049829511124,0.00038263988925941745,6.454094843314908e-05,6.647850089330929e-06,0.00043560333509941817,0.00038769569737651566,0.0007138760252743072,0.00017778703704242555,0.0005547410460419456,0.0004579352224018632,0.00016202834781108374,0.0025279035480600858,0.003778023986813331,2.3682031234247163e-06,8.62128957589369e-06,0.0008355700646961591,0.00024544081541896345,0.0024202811730985574,0.00039131275768415435,0.001314994308963239,0.006560212914848684,0.0007612454510367014,0.00021246306153672263,0.0005158265500026487,3.1706939413167086e-05,5.0298008371340275e-05,3.399248822294247e-05,3.0219431909171256e-05,2.0747082008582064e-05,0.0011258495550889671
2950,0.00013596718635066157,0.00027381249351311494,0.00030530045884811206,7.163928256994717e-05,0.00016781128642283204,0.00012847640511022318,3.2281072075562374e-05,0.0003166650199573795,0.0002152481544140358,0.00017061620725110992,0.00021814878327145197,0.0002746377479877009,0.00010658590636556838,0.0006235390031797705,0.0002446014353696862,0.0005593137735091589,0.00033887510297241123,0.0011294829068581663,0.0008309945095767528,0.0003369921631022885,5.096796361780465e-05,4.226684575769265e-06,0.00027792614198111605,0.0003122900957014848,0.0006356267883914828,0.000139616095388092,0.0004675310185542388,0.0004412173305677334,0.0002633336456146382,0.002259718242537735,0.0030995329692849725,1.8715199568905583e-06,8.094477154329873e-06,0.0006326562887508561,0.00015211124266304097,0.0020800155617059692,0.00044634485845770346,0.000934786725708728,0.005024071164610763,0.00015435927904467408,0.0001503599459259101,0.00036303920050055675,2.658244929942894e-05,4.263018184559746e-05,3.113854317577383e-05,2.9923847073866557e-05,1.5046058626462357e-05,0.0008760463031089885
2960,0.00014044997868043087,0.0003262727044093302,0.0004315165939472959,0.00016518024771984132,0.00022411510230620113,0.00022504692408081283,6.080144805635048e-05,0.0003996644347316031,0.0002606314072848597,0.00021845352101215358,0.0002598791896430199,0.0003439121172652428,0.0001258350314534714,0.0007496721972808386,0.0003138490210049113,0.0006512493160291108,0.00040995972964842696,0.0007749316184395256,0.0009897009375268565,0.0003553282498451956,5.6220054126121385e-05,6.758499915380605e-06,0.000349888716394846,0.0003922458522699939,0.0008948611277885171,0.00018300832035642796,0.0006053864514825204,0.0004082300889120825,0.00022408989436821367,0.0028375658873615924,0.003975934270855232,1.1658584596240182e-06,7.1991968277978865e-06,0.000823316610667263,0.0002464043186335112,0.0023188681248465888,0.0006875192924953201,0.0012445384260093167,0.005913187805552585,0.00025284868282034656,0.0002257829191237973,0.0005321883806573458,7.261769416234264e-05,4.9197604220394635e-05,2.6076997436807376e-05,3.7943624590565614e-05,1.4853572579852821e-05,0.001070378237628523
2970,0.00016285309267693676,0.0002943087184791368,0.00029556962856181374,6.776881893827739e-05,0.00018026065656189395,0.00010709073631645962,4.044554228935803e-05,0.00033552094773148017,0.00020035733383031023,0.00015543923407789119,0.0002261342843048979,0.0003037262503424348,0.00011944677149279754,0.0005672943194627642,0.000303708493425358,0.0004902155629683033,0.0003415545229355572,0.0007086778495154535,0.0008227420823634613,0.00025713762972584027,5.596050020202127e-05,5.017086227551036e-06,0.000281030010953032,0.0003035580166648923,0.0006763669435550733,0.0001579764707462974,0.0004401241618078724,0.00043805497400398955,0.00020558477640837306,0.001585998445966141,0.0033302001754279987,1.6006850864607947e-06,1.0739926316938067e-05,0.0006573506343895493,9.90202220865341e-05,0.003149205649038227,0.0003532745926916462,0.0009467972741078818,0.005254565175101559,0.0001160922139392912,0.00015824019916746052,0.0003791624840284712,4.225183858001006e-05,4.153204995839657e-05,2.6528342195971057e-05,3.146924256676646e-05,1.4184107534980913e-05,0.0008728812344137771
2980,8.101840341915182e-05,0.0003631502137576093,0.0006020584350094492,0.00013504776000730653,0.00021498918478987027,7.152079765151602e-05,4.8205484843177966e-05,0.00040385158805278663,0.0002567387017630737,0.00019877700364065803,0.00026572536949229355,0.00036206119311135156,0.0001633090255119397,0.0007437186521015032,0.00028262249195060623,0.0005664744457371976,0.00041921771921467723,0.0011249844905278513,0.0009813340944220504,0.00039472308270509547,4.5814638433853295e-05,1.2793746023248854e-05,0.00036665047463648956,0.0003869599973124102,0.0007750138652927935,0.00019343374232153455,0.000571592536092022,0.0005063082673391079,0.00019876673761569976,0.002228764974232398,0.003486653740831969,1.2263941725752195e-05,4.067971610884719e-06,0.0008991069594615486,0.00019794475833658897,0.0023304215695159757,0.0005607800617228684,0.001513569137804566,0.006076718813210006,0.00030489921177743177,0.00020391063713022091,0.0005557850287166309,3.85891272673301e-05,5.24700991271808e-05,1.74055799863324e-05,3.8719067337504936e-05,2.130205309072366e-05,0.0011429547354961506
2990,0.00011723057884529188,0.0002442722515240438,0.00039633401398501527,8.298502540757996e-05,0.00016570488141553897,8.626401797359145e-05,4.1203191685741124e-05,0.0003317401603632387,0.0001978066065608606,0.00016450532175455075,0.0001983555374108547,0.0003023681020052311,9.50749698217392e-05,0.0006110018354989913,0.0002916731884019936,0.00045329446360403393,0.00033999513480633574,0.0007370902607052014,0.0007550290198022291,0.0005049219123384008,3.960523215353095e-05,4.215635606163727e-06,0.00038808426996033715,0.00030878901011386614,0.0006979568536112728,0.00013782287366817221,0.0004899023335976842,0.00034359671914351004,0.0005453590154206448,0.0012811463534705319,0.00345868279313675,5.208242177564347e-06,1.2700863091657873e-05,0.0005268529603523135,0.00012804093890871187,0.002330466168347491,0.00045906508604614166,0.0008303566790818245,0.006614165589087279,0.0002579968433699505,0.0001596472697995719,0.0003526393798536987,2.6090040596250976e-05,4.232685880869078e-05,2.198321883260584e-05,2.7568636653986516e-05,9.829773861102647e-06,0.0008595636103542639
3000,8.725851542810474e-05,0.000306677193783504,0.00041430360029368296,9.781847015980228e-05,0.00019545782662250803,0.0001050955157686436,5.032959104447904e-05,0.00039705395392995545,0.0002470123902864825,0.0002088691362052651,0.00026770302808986544,0.00035028204771489973,0.0001316613352880403,0.0007014671094420497,0.0003483372655014511,0.0006040614882481104,0.00040933715187937346,0.0008771948776924735,0.0009145491040542682,0.0003418570151840797,5.2829336044922614e-05,5.194937274534886e-06,0.00043320941663153883,0.00042399581774094894,0.000616632984498328,0.00017943333725275022,0.0005779872607926076,0.00046143872359491494,0.00033085860795038774,0.0027209573796617465,0.004270057538430653,2.0883447831448065e-06,6.610077880029538e-06,0.0006704920091327131,0.00032772266097138897,0.003330901288631596,0.000349177454230441,0.0013487348627547948,0.005992326824768317,0.00019887455600720762,0.00018019395396246386,0.0004942622233738477,3.049726068643279e-05,3.731158595571207e-05,2.0608378378103216e-05,2.7919201064310202e-05,1.5605067877413943e-05,0.0010558539763959613
3010,0.00010812126279223978,0.00026867656189188147,0.00028295952397707126,9.241267501372472e-05,0.0001542902365432175,7.644268917572054e-05,3.765601496631118e-05,0.00032560321313743104,0.0001984658892183585,0.0001431479233435317,0.00020769981317026872,0.000315819249298831,0.00010729619837430733,0.0004835625870812349,0.00029286816316784084,0.0004917529950406266,0.0003368194253215843,0.001107711015013169,0.0007117001561763885,0.00027849439504752833,5.300394504840815e-05,5.11556617403519e-06,0.00029502231288395977,0.00031238763573275357,0.0005479143917847594,0.00015051812981349837,0.0004303397184209222,0.0003914616571328701,0.00017066176574503987,0.001231038535440362,0.0032712600626081806,2.075659615384455e-06,6.725022678372378e-06,0.0005210890695246095,0.00013407712042660957,0.002735835510871282,0.00027231737084585386,0.0010597701554812212,0.005527838762310217,0.00015074283550557826,0.00013113668095673196,0.0004364996213770829,2.6763749209905745e-05,3.6481581190392665e-05,2.2613608675559728e-05,2.459560221091914e-05,1.0554031314141478e-05,0.0008151741375351319
3020,0.0001619039230971308,0.0006728104770071097,0.0003157442976941244,0.0001226051477714736,0.00020447604532703825,9.030177338285739e-05,5.6816481020518243e-05,0.0004155674626551622,0.00024430874125643014,0.00018136683595367417,0.0002993381612577359,0.0003241637326702522,0.0001437900227845025,0.0006760726685724761,0.0003202079130562372,0.0005350073382179022,0.000411763736560231,0.0011214130877434387,0.001031802364848158,0.000339134116244717,5.6920849721191695e-05,6.4783258020498035e-06,0.00022681944586508198,0.00042273617313729573,0.0007284199457402974,0.00016924619859712116,0.0005419089486945264,0.0005155092448412107,0.000544080417167584,0.0019642748717819637,0.003421326121314774,1.4313315581138398e-06,5.801596990003173e-06,0.000670043418400557,0.0002752974543403834,0.0028931989669126667,0.00038850385756937034,0.001048366135489805,0.006494356029774289,0.00047205131172415487,0.00018469440134824961,0.000588328862191989,3.200100467551669e-05,3.916502798087807e-05,4.0132922876139266e-05,3.0778457226223966e-05,1.2701624503030978e-05,0.0010396563571054092
3030,0.0001571689228504416,0.0003326466565180158,0.00047264295491166293,3.753492793502356e-05,0.0001518304160985275,7.471451382180434e-05,3.236170881841468e-05,0.00030822573974048645,0.00021225315864041897,0.0001432646123210942,0.00021668099942220365,0.00029364581651872144,8.370777588184678e-05,0.0006143027372692611,0.0002427270927014567,0.00046363119927657153,0.00032519825398559277,0.0008497611859834592,0.0007223275097049406,0.0002900325774878351,4.340988818121665e-05,3.2954219056830584e-06,0.00028683731949672125,0.00029936113029215694,0.0007309424325084074,0.00015587835824312722,0.00045548394301078693,0.0003572659692903319,0.0001470641406889991,0.0019269987004424593,0.0025997431595351215,1.7863854804783051e-06,4.163794751185479e-06,0.0005322590157982977,0.00017014137798961908,0.001968811896282929,0.0003293872304582873,0.0016112887941677736,0.005764526160147942,0.00017391154722166675,0.000151228112205495,0.00038074056502103296,2.486965173564018e-05,4.138517469761836e-05,2.4300168580267182e-05,1.9358300407663036e-05,1.1582972562883101e-05,0.0008820083171777903
3040,0.00014901148829028066,0.00031581887081883305,0.00043747535698215564,0.00019069245873553045,0.0001944054407923159,0.00011533505498278703,4.1426454667513436e-05,0.0003790640960375161,0.00024676453387584117,0.00018204823930051075,0.0002354661508496492,0.00034168004499908895,0.00015167253935038626,0.000715293044549885,0.00030426999014817414,0.0006006933069897247,0.0004499005228998584,0.0008038019964806356,0.000951778152359958,0.00035120724794875736,4.597407870151479e-05,7.2327515817826195e-06,0.00032079048590394517,0.0003499487712867596,0.000595317102189941,0.00020719439715781264,0.000506809248354764,0.0004677165067733973,0.0003164231184842986,0.002316135997977259,0.0036690577160983138,6.019177489749264e-06,8.423262247608466e-05,0.0006300406825082843,0.00018470423071377642,0.002245897394566778,0.0005224500161539684,0.001033502974685356,0.006792608110659777,0.00012953949574583007,0.00017835580095468934,0.00048689111715626563,2.600580127403e-05,4.106217482360281e-05,2.2113467366723152e-05,3.523434889017254e-05,1.674121854907178e-05,0.0010451332054953477
3050,0.00017496449651526085,0.00027044649570434447,0.00028400213725779925,4.957335522334263e-05,0.00015873620682903836,9.740894464693275e-05,4.8278057911745035e-05,0.00030982895902523493,0.00019043794580195133,0.00014486398331097725,0.00024159548018266313,0.0002727777670819434,8.074038274700538e-05,0.0005765898972877009,0.00025218888875572194,0.00048729889703807663,0.0003357425462853278,0.0009037828080388915,0.0008645552975023401,0.00029382345843244844,4.3614497573331935e-05,5.435719409272025e-06,0.000313287304738571,0.0003029740328477056,0.0006120604020796056,0.00016054033131108583,0.00042708772440394854,0.0004437686952953886,0.00015736549580352478,0.0017717223776731008,0.0034857443436199513,5.034442301755001e-06,1.288563416936786e-05,0.0005272222790640886,0.0001518215272137011,0.0023922590230654123,0.000308730373616723,0.005376782176565641,0.006610828340237585,0.00021190608605375143,0.00015043767804876499,0.0004294850847283804,2.3496283030091422e-05,3.347687498322814e-05,1.55114248177202e-05,3.825862334237484e-05,8.367481673202661e-06,0.0008052053541228361
3060,0.0004696870748711826,0.00029068771592695523,0.0003275017884137647,8.853935495133045e-05,0.00016988288072413078,9.88379973061804e-05,4.7838923649628534e-05,0.0003709255813815589,0.0002484742556070095,0.00019095246946179855,0.0002626934075627707,0.00032596785525667926,0.00013582487223421272,0.0007306652621303306,0.00030563395838682463,0.0006133929449047003,0.00037154228838183755,0.0006951936803676868,0.0010625392527069718,0.00035139315060377633,4.8070060909377794e-05,5.232354316532389e-06,0.00037422508374891617,0.0003343930018191092,0.000645285244010278,0.00016794141640442012,0.0005310891471083827,0.0007647099815565752,0.0002910377596546087,0.0021530500471950904,0.0030760872814365836,2.0428351091179798e-06,6.463120418222992e-06,0.0006166937191141321,0.000255382839623145,0.0026377955426660237,0.0005138719703255612,0.0010089182136777378,0.006830365825541534,0.00011986779690805018,0.00015137021688487593,0.000535037350660672,3.2524874396956895e-05,4.517439204917e-05,2.3463909546389335e-05,3.984069840703126e-05,1.0260749406843366e-05,0.0010338575456634547
3070,0.00011198302702550747,0.0002545216276900271,0.0004028382592131232,5.6458781484700594e-05,0.00014776409688482657,9.591413311110917e-05,4.689530576504232e-05,0.00036738791936028343,0.0002097683724657259,0.00014357127612116816,0.00021343479000195722,0.00028701301289215146,8.239270217797284e-05,0.0005643039856062299,0.0002237042964747911,0.0004133408821101216,0.00034096442298423875,0.0006073268306841705,0.001094331953033053,0.000257075821884352,3.71859873311069e-05,6.466903195790936e-06,0.000324499327942563,0.00027937551291729284,0.0005359389702087135,0.0001830868007384644,0.00044945921567857676,0.00028714179548813574,0.00016110913933726158,0.001841200839174999,0.0025558468975229735,1.9605776810637445e-06,2.941727437215252e-06,0.0005880805944866035,0.00013216340369702508,0.0022043864453071735,0.00035929778261064747,0.0008927926705101165,0.005053142730047497,0.00027770228324799397,0.0001417070575806155,0.00041903797169659724,2.8451264678822563e-05,3.544702434200789e-05,1.776040461043565e-05,3.1483007351829096e-05,1.2450070340102765e-05,0.000830432810588505
3080,0.0001305081053102347,0.00029491852651865335,0.0005581290719134843,0.00013051460444755747,0.00019201473133870553,0.00013455188375582374,4.203694200819108e-05,0.00036952539840607034,0.00024013399002098212,0.00020688391653348622,0.00027340756463807195,0.000344237511308627,0.00010797992141803291,0.000657158724966196,0.0002803598178377594,0.000570926165870919,0.000421250752968677,0.0008534286140754155,0.0009428760166791547,0.00038707663819105543,6.933932519881806e-05,5.705965462957272e-06,0.00035063762759727477,0.000341404843239445,0.0007265682134593702,0.00016345189847502534,0.0005192964612773624,0.000824477979111922,0.00023768795957306387,0.0025460208477998195,0.003751639052685828,1.5430133443750749e-06,5.674620586600148e-06,0.000598247786745472,0.00017940828545864163,0.0030788967648078037,0.0003481306479657268,0.0013878291549298419,0.007524379863763124,0.00037704308297236447,0.00017165534129222823,0.00048440647367384374,2.683454937375283e-05,5.143017586867542e-05,2.526933523366517e-05,2.0247441870524407e-05,1.0823242568140825e-05,0.001022826689771832
3090,0.0001370953421940881,0.00023370047418945307,0.0003745399233102022,0.00013957377449024438,0.00019596406208006187,4.8825163920108784e-05,3.09297346599292e-05,0.0003008879791681721,0.00019910669810611914,0.0001605363464055454,0.0002047389471280675,0.00032969959549974644,6.768047554289636e-05,0.0004885570079358093,0.00023950256996495192,0.00047760726319127304,0.0003100188207021652,0.0007611076674342966,0.0007271128457448557,0.00028988476571187283,3.348313037495137e-05,3.961189045247754e-06,0.0002928935436134721,0.0002751039676837777,0.0005751914000996652,0.00013817488935372014,0.00041062817250451183,0.0003599048764228625,0.0001686229198820509,0.001991848433885852,0.002819662097605739,2.0735672165786243e-06,4.93188382422408e-06,0.0005228652813831468,0.0001424629208180526,0.002179956848517933,0.0003171732895486524,0.0007134102865143325,0.004894927192356685,0.00016877134364354598,0.00014921233862508383,0.00036557572381264956,2.63354983279303e-05,3.714044098429835e-05,1.4827200158014387e-05,2.1995092182090407e-05,1.2180146468078126e-05,0.0008467990404035982
3100,0.00019501095804076276,0.00027087478702561595,0.0003530767993593824,4.9022064093518076e-05,0.00019713313013005316,7.639216711200977e-05,4.4489978923043836e-05,0.00034441875853940347,0.0002463004445562267,0.0001953743358314691,0.00026744764508092295,0.00034621420576340096,0.00013446156910401787,0.0005741917884259771,0.0002829838127230015,0.0005155038482738141,0.0004074354527269718,0.0007556563845906637,0.001342035551140705,0.0003682518382828923,3.494337401027825e-05,4.256789014694504e-06,0.00032319630902966664,0.00038168366031260056,0.0006806245985621306,0.00016492363484493246,0.0004942738362036584,0.00044376147530323393,0.00018404327557009238,0.0025098078576950415,0.0030924440162738895,1.68176554018675e-06,2.2267063364956815e-06,0.0007291907176448478,0.00019819061777754253,0.0032149654524540896,0.00040382038090213426,0.0010830389855971407,0.006792092116172999,0.00012494434471430567,0.00016340772052981367,0.00038644601175545125,2.814309087473178e-05,4.2585945221630356e-05,2.5425008356283176e-05,2.3839095989094894e-05,1.587974253627386e-05,0.0009859402887251842
3110,0.00015233629373268668,0.0002333645289315515,0.00047781720423039026,8.453321086024788e-05,0.00013587955852367261,6.7677111121901e-05,3.9174001650505776e-05,0.0002794037260817375,0.000202950525112142,0.0001461299941295358,0.00019049207174812492,0.00027061172541691504,7.99479971395895e-05,0.0005462943251576021,0.00028623683101161503,0.00041500511054086387,0.00034193358176844564,0.0007345455900552941,0.000890413288984633,0.00025936846158606776,4.185054213850609e-05,7.468623063361743e-06,0.00022549045315325744,0.0002984771404459312,0.0005050719938991444,0.00015948781403797989,0.0004208089598216724,0.00032410725282100775,0.00015937900007951614,0.0015978447051709622,0.002762143499881839,2.9572133872661723e-06,5.599208204883631e-06,0.00044684822942777156,0.00010850508062753711,0.0020250052503387574,0.000437208275723855,0.0006796997376616755,0.006352969179880412,0.00017169553066360694,0.00013766301408698085,0.00035109616344120514,2.5936133912804464e-05,3.373557462787073e-05,1.4720743440659191e-05,1.9675208725030092e-05,1.2060426639829003e-05,0.0007465190414831097
3120,0.00020883900286199306,0.00027144966557168945,0.0003234620875768747,0.00011009540941361539,0.0002014111719368105,7.81215453722048e-05,5.3974203828188847e-05,0.00034380935627720147,0.00026764457626639467,0.00017569562246814492,0.0002518308883850931,0.00032338790285054174,0.00010587881163905983,0.0005866425216585957,0.0003147254536808093,0.0005296490905619384,0.00034398046064793394,0.0010771971269006387,0.0007829753185500267,0.0003530950223321973,5.560925969694033e-05,7.90631171440243e-06,0.00043620289695801005,0.0003136908725830122,0.0004618298017993701,0.0001898577507082746,0.0004927228255634706,0.000490676081825236,0.00023072132692935918,0.00218207143740318,0.0030350619833190294,2.544356947890623e-06,5.380061112715975e-06,0.0006302481233092813,0.00012213499644602206,0.0034375347474777775,0.00043490566228787425,0.0014654455022309401,0.006796404667277983,0.00023999021690356145,0.00018832076313890777,0.0005090810878403101,2.9651726511499674e-05,3.8352524480997025e-05,3.328237246852495e-05,2.9263455651786082e-05,1.3755428202877246e-05,0.000939788034396902
3130,1.9542045691662192e-05,0.00022328221813494906,0.0002367508488950862,5.624740561108911e-05,0.0001736459078336993,9.928788425446206e-05,3.163614612595823e-05,0.00027175199989948643,0.0001940848475541779,0.0001413268863549432,0.00018824209601994376,0.0002472481951538176,0.00010791286855548221,0.0004468163226699668,0.0003038911336514044,0.000427810423744075,0.00030379220195260454,0.0007432728131985899,0.0007247066360972315,0.0002990668236520359,3.4772135836975835e-05,3.688327534989218e-06,0.0005105961860547676,0.0002624385354892986,0.00043132683249808923,0.00014117043786105382,0.00036318206795724127,0.00032020574956042995,0.00012735184167581815,0.001608597530016491,0.0021991490320244166,1.6629339509342698e-06,7.3442206387911885e-06,0.0004620806815309862,0.00022249482024326526,0.00244655692678184,0.0003667389355766885,0.0009242764242545077,0.004509704604101217,0.00013045454746639335,0.00013684043475834572,0.0003603233498029456,2.25350485146751e-05,3.318573514767633e-05,1.7305141199099384e-05,2.2081420458350327e-05,8.071824372486906e-06,0.0008127192416907087
3140,0.00015128949528181497,0.00025929517391732053,0.0003693731650078616,0.00017894681559647052,0.0001923877469390084,6.281696878667632e-05,5.245840105577983e-05,0.0003216167983391999,0.00026167440553460827,0.00020944332348046674,0.00024202315245374587,0.0003008762268289912,7.734914707198448e-05,0.0006424517545867655,0.0003016201159277664,0.0005073136987176311,0.00038192516204561816,0.0006895392670657885,0.0007871178979740664,0.00034750764137471386,4.3352246985085325e-05,4.014405580014531e-06,0.0002488906815042917,0.0003354969707054095,0.0005836923952314313,0.00016865741236646902,0.0005395719469788656,0.00030299238576468623,0.0001483853588838287,0.0022581839769347757,0.003443657564797585,1.7484607521226163e-06,3.285702431882329e-06,0.0006197064263186127,0.000344255047163077,0.002802344105195217,0.00042497992095859576,0.000892153993953559,0.006510347498347608,0.00017363504246262697,0.00015812341600456752,0.0004104999863518514,2.5114697539093483e-05,5.081371554932618e-05,2.1578431393302142e-05,2.3257712841969342e-05,1.628427203529818e-05,0.0009175997198658483
3150,5.573794963929129e-05,0.00021222252956449013,0.0003061809937742919,6.418114194833106e-05,0.00013937859593910233,8.031725029982549e-05,4.6033500575808334e-05,0.00026677025251752723,0.00021257927199230838,0.00019403611563454436,0.00024204173199614138,0.00031305470864468216,8.589111435592906e-05,0.0005967061738728765,0.00024546832238917063,0.00045301856088259847,0.0003425533775730318,0.0007766489941321335,0.0006564506049571536,0.00033978070292757284,3.036106745934714e-05,2.930966038694543e-06,0.000371549782459315,0.0002302223043029067,0.00043934623408799087,0.00016862564431462834,0.0003744631546644726,0.00026438347771760834,0.0001088651539610667,0.0015571110338811268,0.0025028877008381628,1.9180758303203e-06,5.340528696089652e-06,0.0004430954030797336,0.00022321777989666385,0.0023415431097117407,0.0004144091595901302,0.0007655331518011669,0.005603634718653868,0.00015119240439437676,0.0001384499130969285,0.00039281713842653104,2.2502351711734805e-05,3.763115326109192e-05,2.387905342357772e-05,2.2929108435560617e-05,1.0334069883667895e-05,0.0007798597930343072
3160,0.00013630075166013624,0.0002888765666083145,0.0003570300130070808,7.852756526202962e-05,0.0001647479442953313,5.8076716110574835e-05,3.491402972290433e-05,0.00031430362896928333,0.00024139931495791568,0.00023414526050521,0.00024158080851449838,0.00042376090064735056,8.125712660044348e-05,0.0006524701032282174,0.00032397929584239074,0.0005153475383669933,0.00037537272996913723,0.0007496621894313032,0.0007413056301813898,0.000422328189583748,4.008860920179012e-05,3.3884574323615852e-06,0.0002869130764102617,0.00028550808539845894,0.000722155139729673,0.0001837536089377065,0.0004535772978436251,0.0004366524905279456,0.00022130577546943157,0.0021279313100559367,0.0031141360883380135,2.5370335520702137e-06,3.218454353599509e-06,0.0005473773754609639,0.00016334502565969202,0.0031696037461891764,0.00026185471339457047,0.0018206268232340381,0.006390298110611186,0.00013606421236202052,0.00020652644021740773,0.0005234180203842027,2.7486631755541578e-05,4.5650165400492705e-05,3.2812600714025896e-05,2.6128505962461616e-05,1.5576088077718717e-05,0.0009277027350244858
3170,0.00013647431409758646,0.00022199935310303936,0.00027984939017361936,6.789735832087897e-05,0.00014197051331504354,4.866838513510154e-05,3.362888163369576e-05,0.0002600728898780315,0.00020308022637050558,0.00019108414285419202,0.0001877059630991571,0.0002777392826557019,0.00010818328658074548,0.0005071821412653046,0.00024055598618161412,0.00042344409707622746,0.00028084261251817394,0.0009822096313346533,0.000628347310226569,0.00028912318769601554,2.9425999166550103e-05,1.9754703628068156e-06,0.0003206324786271322,0.00026109479021075357,0.00042689330893646573,0.0001373413103426505,0.00036328533943038633,0.0003266216150888703,0.00012404361268231287,0.0016114153924760108,0.00276623113171879,3.494959880364766e-06,3.475844761851325e-06,0.0005573989887291327,0.0002132345576239982,0.0028541808576040763,0.000434156141795411,0.0008640543686749535,0.005036835850759726,0.00022783793220590673,0.000148250038785828,0.0004969437933479946,1.7907343841516386e-05,3.8523379376188e-05,2.2663991346350092e-05,2.1164112903511064e-05,1.3238463415417915e-05,0.0007480764194494766
3180,6.135974546482775e-05,0.0002822986755091549,0.0002781972805596114,0.00016776246109477083,0.00017735401365345858,9.618518799260509e-05,3.862449584661019e-05,0.00035312057306420065,0.0002454705361087946,0.0002500994856097872,0.00022960742466731875,0.0004033386469987116,9.810302125467049e-05,0.0005116502061355631,0.0004142940744738047,0.0005072480275755708,0.00038358379513979114,0.0009020137264114525,0.0008107326138314617,0.0003229581896052969,4.205414028156644e-05,1.412447965240683e-05,0.0003142645689232433,0.00029773778548604043,0.0005312600486639742,0.00016454507702083363,0.000440820010633322,0.00031758128241220874,0.00019034411560995095,0.00207255512647645,0.0036428714216348696,5.708587042008709e-06,3.4956109701644864e-06,0.0004971800354896909,0.00017140389944316438,0.002756298158962582,0.0005708841745154976,0.0012048268893769254,0.005395193295074033,0.00018149851953085894,0.00016416970908685275,0.0003573597770890602,2.3417295792752196e-05,3.853038955157077e-05,3.327378875424214e-05,3.048700978296121e-05,9.33268319857091e-06,0.000888484660945164
3190,0.00014065608407490303,0.00022642878873630165,0.00026869662877683113,6.405260256572948e-05,0.00013240471505932984,6.923687959678129e-05,3.411337406366668e-05,0.00024827312163089543,0.00019823624999731914,0.00019843038140103498,0.0002318999756568565,0.0003262372125196489,7.929755285034677e-05,0.0004777404818730678,0.0005865783946484909,0.0004214942446367799,0.00028984530832190886,0.0005739543430316863,0.000600273995356166,0.0003010810885017774,2.9828476290414436e-05,3.371110016314241e-06,0.0003451474158488335,0.00023601428618308504,0.0005086261746879367,0.00015588019189691313,0.0003497402107171905,0.0002475275035335206,0.00021210217182802935,0.001951611778213877,0.0027931437024539475,4.207421673750257e-06,1.5580928552939678e-06,0.0005352550536526981,0.00017864279876680784,0.0025804801759015472,0.00035775369832689516,0.0007256137238064064,0.004957720087633538,0.0001819560453911406,0.00012629858594686902,0.0003217084919509706,1.8151256842348137e-05,3.555783345909271e-05,2.5350460663761876e-05,2.764438275444684e-05,1.9615602943978925e-05,0.000726057584569379
3200,0.00016999898365633307,0.00024342376941337531,0.00029727894230095633,0.00010206455443174112,0.00018449082088738632,0.00010065478675597027,4.606928313044904e-05,0.00032102000945715423,0.000235466348345739,0.00021367116751327503,0.00023188941754051368,0.0002812346214493342,8.186461022422394e-05,0.0005558244681918574,0.00029585708496234555,0.0005295135520387085,0.0003400289065610325,0.0009579189218071645,0.0007429927576753811,0.0003216305188396847,3.8549488140178276e-05,4.713106121736802e-06,0.00030584905807051727,0.00032096716094214315,0.001044020156875814,0.00020664521784893592,0.0004418970475072576,0.00035995631886696444,0.00021800215403719857,0.0019132551381398943,0.003476426901877714,1.8458880715191272e-06,3.9878325271802724e-06,0.0005603679851934031,0.00014882602894392098,0.00288837759849517,0.00038479949667392715,0.0008066099131534476,0.005695904707428895,0.00019369854605741263,0.0001580285836368117,0.00038759187204487057,3.798235699040348e-05,3.6402390381585986e-05,2.6620990329480005e-05,2.1125205505270423e-05,1.0477939544996369e-05,0.000883029154437198
3210,0.00022761086523746986,0.0001992672517311301,0.0002298713718461545,9.810696966297471e-05,0.00014571394026170617,5.229193981569105e-05,3.969343666904603e-05,0.0002548050925453186,0.00020432406272111284,0.00019065424515973277,0.00018787729253253891,0.00023945497807125206,8.189491685719681e-05,0.0004450387535360716,0.0002665833143759933,0.00048404079711899113,0.0002816011183650391,0.0007664112190355547,0.0005940512191601975,0.0002801390106747257,3.75591382323781e-05,2.972172823890082e-06,0.0002131474874542682,0.00023577211126548126,0.0005337671980581395,0.00017458501911879967,0.00036161607766651194,0.0002479787530431872,0.00016761501585373713,0.001697900431858599,0.0027540861785084712,1.6029082601919902e-06,2.92174637881173e-06,0.0004529106868369107,0.00016111767202164787,0.0020089578865674727,0.00026051062135760516,0.0009885684354746748,0.005311224276760942,0.00014107511515353997,0.00016258768979537054,0.0003766211230473738,2.2558065004303935e-05,3.830408175180025e-05,1.5526819522683924e-05,2.090783329260489e-05,1.4289020744260071e-05,0.0007286838914567925
3220,0.00010693886868711008,0.00023485211060499502,0.00032017761739206,7.89146116251966e-05,0.00017492686014694507,5.868338184386375e-05,4.1150105830030026e-05,0.0003211641833256848,0.00023710602369998702,0.00024639114434978033,0.00025063843827112357,0.000276655310030739,8.798587460258537e-05,0.0005962856255751022,0.0003274878548886238,0.0005380024038821541,0.00032446058052380865,0.0006724836951336092,0.0006959487086708926,0.00032764216990288793,3.061017180987958e-05,4.814094771464726e-06,0.00023839185552920227,0.0002897876257165043,0.0004969963552714454,0.00021764076861742316,0.0004681366370140735,0.00039990904795382965,0.00020068809066624532,0.0021009584885684184,0.0031450059336305836,2.8813639305547946e-06,2.8411775949265624e-06,0.00048066404343030694,0.00024817982248818125,0.0031061654293190323,0.0003945756942511036,0.0011129217615302959,0.0050077192266494985,0.00014773510028494413,0.0001664615940735126,0.0005045499435527352,2.8155809158710132e-05,3.476113911335072e-05,1.9714365875300856e-05,2.3143854995584144e-05,1.2128046172451192e-05,0.000864842104782342
3230,9.129926592499297e-05,0.0001929514290391762,0.00032961016902587043,4.9519083039577525e-05,0.00011567903854460124,4.1461773618643066e-05,3.4399130521149526e-05,0.0002351581885016498,0.00019428158037287279,0.00017503699715419783,0.00018397236634721338,0.0002722002075266935,6.417395757900384e-05,0.0004127775428348731,0.00026322486961543435,0.00039815532220948725,0.0003146395342887364,0.000499852351856449,0.0005303934033868236,0.00020878065985014256,3.3223576450851256e-05,1.9664497064621967e-06,0.00021107932371461295,0.00022727360291266468,0.00036490168843505603,0.00016265384650605754,0.0003486770961066993,0.0010125479447527464,8.438748470201826e-05,0.0018716743793622276,0.002214251853982354,2.07814433896638e-06,3.6161418708566976e-06,0.00039724617046935974,0.00015132715039189177,0.002642147449699149,0.00035951939564087096,0.0006702053177101674,0.005593056104922127,0.00010566659205348199,0.00011677794238556882,0.00043414742993568576,2.2429646379842373e-05,2.8189897401620873e-05,1.7228260975522976e-05,2.1388168595628973e-05,8.00737203108824e-06,0.0006766755599127571
3240,0.00011505833646407879,0.0002710213742504179,0.00025182277386508786,0.00020003155898921633,0.00014711259563656912,7.231591870182132e-05,3.319730706622167e-05,0.000302062881307381,0.00022363017841707346,0.00022072551138155848,0.00021348600372213974,0.0004155358077412074,7.260447030632455e-05,0.0004920185585597293,0.0002831095325533965,0.0004989815764049172,0.000352801293611722,0.0009249490017901518,0.000740627245325878,0.0003089860239497935,3.883432329065178e-05,2.2015205380699033e-06,0.00025085062108174625,0.00030019844407345856,0.0004375129066557974,0.00014617663358597026,0.00040410012891410645,0.0004038746286447801,0.00019487104455997732,0.002001477571247524,0.0032039863951321638,7.0583150466951375e-06,3.966347518144228e-06,0.000555539059690193,0.00020166853213957208,0.0032458360594369096,0.0006696118786140897,0.001115506472695424,0.006228724974992327,0.0001683177962690059,0.00015240437063780194,0.0004304788920764974,2.0719989768777008e-05,4.227329139955903e-05,1.6441358298771245e-05,2.9152780414663914e-05,1.3639746543438118e-05,0.0008634267807000529
3250,0.00010411576716545863,0.00020885763342805454,0.00019526083313522034,0.00011440147873076832,0.00012781480607716882,6.005629887676609e-05,3.62102653642551e-05,0.0002503209381216179,0.00018939289491112088,0.00017576171751632148,0.00016569016518919129,0.00028675382791097686,8.592106073174924e-05,0.00045027906549317175,0.00028342065024391296,0.0004503119167197915,0.00029196367721852335,0.0007298735895151887,0.0005746475874315081,0.00026200439832984814,2.809148749705354e-05,3.19069688942186e-06,0.0002531211640047168,0.00023718396704985761,0.0003158496990850177,0.00016518795603816976,0.0003287502838004479,0.00048555439989051964,0.0001844452852910998,0.0024962112391403654,0.0022340909904301834,2.8778330075699547e-06,3.9186507980842085e-06,0.0003584799299230302,0.0001567413739726745,0.003484965604794309,0.0003927703588341609,0.0005511714386792965,0.0045106871738844895,0.00014846913090426554,0.00014425125339227973,0.00035708394654770703,1.925944675239689e-05,2.863376236844272e-05,2.883829435046707e-05,1.2960301006176813e-05,1.0174760165124752e-05,0.0007351257598763646
3260,0.00022015852807945045,0.0002347667634011647,0.0003350023388213012,0.00010984118707913671,0.00014941214391583072,5.668896323356695e-05,4.2164448857826285e-05,0.00030238540250463304,0.0002582568864232858,0.00023518495498942588,0.00023830450160675505,0.00039434397041080235,7.990143390259995e-05,0.0004600491386335279,0.00045458607806979655,0.0004931075410251037,0.0003543855253306053,0.000554634789810112,0.0006618643594189443,0.00031397401258400704,2.1709494711355535e-05,2.391327957960231e-06,0.00024283121066267477,0.00026249667117538277,0.0004973337774982295,0.00020560979939738346,0.00041436515473666525,0.00048015384575882927,0.0002450519943765037,0.002289076738990982,0.0031920276666069,1.3278885921505645e-06,6.226140768555418e-06,0.0005178341010989644,0.0002445477476118241,0.002762303743722157,0.0005968345198350833,0.0008312032470007513,0.0052339384771808205,0.00019744230114023898,0.00016427477693773434,0.000496756542194279,1.6707860338376076e-05,3.738758592606867e-05,3.1068100737909525e-05,2.6711400848987106e-05,1.2803449700867201e-05,0.0008181507023678554
3270,0.0001891993282992651,0.0001847358696120014,0.00031259738981022876,8.653556879810804e-05,0.00013105209965045937,6.97573370467542e-05,3.0578124862450306e-05,0.00025562672226201073,0.00019368772564986098,0.00016634982571464172,0.0002076593632440201,0.000345809337050554,8.534636050886666e-05,0.00037988178406424755,0.00018431941307235267,0.0004959814053164158,0.00028067912358308104,0.0010170040321949958,0.0005454335895717776,0.00025807480908980184,3.1723894102381895e-05,2.7391836822080566e-06,0.000173075326916217,0.00022289789314926996,0.0003165419258957232,0.00019897761117782122,0.00034982242256398604,0.0002600848748885239,0.00013029146576754009,0.001404393261075013,0.0025912109652148647,2.6995867842982173e-06,1.668525801739238e-06,0.00036849043029114556,0.0001145864471237722,0.002154168161020936,0.00030031808712799524,0.0007039694468108578,0.00447308207709037,0.0001575977664383198,0.00015340173420037623,0.0003813753839657681,2.691533879708089e-05,3.0400036488676813e-05,1.5377490884535815e-05,2.3085533680838962e-05,9.34155133399677e-06,0.0006382457834919863
3280,0.00020265855294091366,0.00021856582926056247,0.0002791125465617658,6.398690465906646e-05,0.00016405040308108135,4.838449925329813e-05,3.0823562948507e-05,0.00027976462519923245,0.00025268197738983583,0.00018806013293012666,0.0002174418008316627,0.00033126077306365405,8.679112678772117e-05,0.0004911223227472506,0.00022249312944732383,0.0005085366926060321,0.0003210460749728017,0.0011081948348319467,0.0006359577049751971,0.00033676433652377947,3.081545536803149e-05,4.1236676127804196e-06,0.0002530951902057886,0.00024320746373493273,0.0005590074031131851,0.00016302511555635742,0.00039235299884385073,0.0002481899378137112,0.00015909563506127022,0.0017796011556849172,0.0040927468083005545,3.075826244571723e-06,4.041759899860745e-06,0.0005317333756257711,0.00016256624926834723,0.0034165110930321533,0.0005055984171972173,0.0007025249233238789,0.0061383547180320006,0.00015864808667409683,0.00016756513535863272,0.00036042844399166796,2.0407387736256516e-05,3.470283379258096e-05,1.4334522948554164e-05,2.3127146296953187e-05,1.0853172525203107e-05,0.0009312338990796834
3290,0.00017025119157325295,0.00018650457214361947,0.00018051034086835626,7.617957920650743e-05,0.00013292289436615449,4.001347445893417e-05,2.7398013316212615e-05,0.0002272760970198002,0.0002035924244654774,0.00018142914183947968,0.0001837393336365032,0.0002951394168187745,8.510588885942357e-05,0.0003888876574629358,0.00018659135000734895,0.00041577742834892766,0.00027980914506697764,0.0006526877086553759,0.000536551874955156,0.000261451481670333,2.803485754997715e-05,2.1269533373987032e-06,0.0002532304704085395,0.0002175661235633841,0.0003936081400016107,0.000149156962766881,0.0003273372621764251,0.0003153557198305329,0.00024821393329961376,0.001397996886166901,0.002534573831000223,2.2651524822375344e-06,2.189966971044045e-06,0.00037979817652549614,0.00017225311124191748,0.0028393106682541034,0.0002630780893906823,0.0006864594217535618,0.004155866108686605,0.00019113242275409383,0.00012864341592254904,0.00033884134695531045,2.616202505374787e-05,3.117744076560691e-05,1.9236057057140107e-05,1.5495169718955374e-05,1.2999578017383786e-05,0.0007072732519281045
3300,0.0001602740633329497,0.00022378406228564155,0.0003287439351309743,4.384621162076113e-05,0.00014579795554332884,0.00012690099885371813,3.4370739667936944e-05,0.00028163086768258886,0.00023076592855821908,0.00022670933076269803,0.00022094661554311216,0.00035592350001916666,9.768170051456004e-05,0.0005096759241196475,0.0002137651468912812,0.0005212050685396435,0.0003224587953474305,0.0007239606465391344,0.0010918059687749443,0.00034440766668921737,3.4260780898196774e-05,3.653259066241202e-06,0.0003297839137828229,0.000270510943908485,0.0004365313147233346,0.00015719038336828254,0.00038623099189871214,0.00030017297882828906,0.00019823571617906817,0.0018807978573561633,0.0028411555300058046,3.6059877919991793e-06,4.837349784465483e-06,0.00043185766811571955,0.00011396714712655945,0.003355379005212735,0.0004438836926098555,0.0010138561693364904,0.005249953201843684,0.00017921884720093387,0.0001764502746262595,0.0005366698971335796,2.0488589087810597e-05,3.074435696506339e-05,1.376062700775503e-05,2.3220715009286517e-05,1.2448565924271592e-05,0.0008460950480073177
3310,0.00011969028401353189,0.00019113379929503577,0.0002165659647404301,6.346703426721117e-05,0.00014349565099115862,6.0895526490628416e-05,2.8015052392247006e-05,0.00023029626823117531,0.0001906573218175811,0.0001381640122417121,0.00020289353922156946,0.0002431897521527493,5.498154600581653e-05,0.0003969743452129096,0.00017929231686213517,0.00041334570778509726,0.00027111615307499155,0.000476026995742441,0.0005061376688764618,0.00029772334157813606,3.2840313059030695e-05,1.898447835556607e-06,0.0003008739933341513,0.00022818686999700354,0.0003306901421139393,0.00013470327848222246,0.00029246155167005414,0.00024098348314433493,0.00014332625660685267,0.0015784870273240473,0.002128172597060562,3.208039694115175e-06,2.237019140832983e-06,0.000509634262579552,0.00012474509342998307,0.0024585352340040834,0.00042958514783055727,0.0007864787423623607,0.004552476913291096,0.00010779508192522704,0.00012635888897395952,0.00030521370880673106,1.5572586147466545e-05,2.8686701279091874e-05,1.170454753329713e-05,1.550217145933406e-05,6.75688575626127e-06,0.0006896639782001276
3320,0.00015143593858841362,0.00021471230904145368,0.00036925262774418496,6.129043405515776e-05,0.00017380526124149149,7.881361745129051e-05,3.6947587581710843e-05,0.0002792986145804351,0.00022623735331627577,0.00016640662009154394,0.00023163951926733365,0.0003875764286657194,6.554608700944042e-05,0.0004593198107209455,0.00022632327105184528,0.0005091771785687458,0.00033703383067611447,0.0006641885858742599,0.0006563731207774571,0.00031216337821978894,4.084064141564383e-05,2.1558834896991974e-06,0.0003939121410948446,0.00023854000952984683,0.00035185878563245685,0.00015289009850959253,0.0003752940846915702,0.00027963210114826347,0.00017161437903808613,0.0027207585734146025,0.0030800476597387474,1.9219990780812337e-06,2.579705034957897e-06,0.0005078291571808757,0.00010393076605584979,0.00258849153442585,0.0006452596695368473,0.0008081123033083026,0.005134403867434203,0.00017371859066320013,0.0001600971377808113,0.00044119933340704506,2.209608749882315e-05,4.0816818685206043e-05,1.7976303684896585e-05,1.981126527102499e-05,1.5229834897207204e-05,0.0008832577346843851
3330,0.00013412037353966767,0.00016010934545378095,0.00022697030550003996,7.553688229349952e-05,0.00011122163483041862,4.774655795675969e-05,2.392979340749222e-05,0.00022069113035309246,0.0001691801533072915,0.00012701900924191718,0.00022494491935479472,0.0003146879844865754,6.354085066523596e-05,0.0004141595998559784,0.00019312248812551535,0.00036188436015788304,0.0002485741537834517,0.0009359143532554269,0.0006968049450641004,0.00023311498200073605,2.0613637818823755e-05,2.3293042735078793e-06,0.00015905163997825098,0.00019425972879297352,0.0004255691823192373,0.0001735081600916859,0.00032959266885443025,0.0002609702264264898,0.00012865117395460433,0.0017141852566246575,0.002604935724503397,2.238343622537824e-06,2.9103593240226263e-06,0.0003808731643906631,0.00010695151475470083,0.00252498279834805,0.000327648559123607,0.0005216122874442627,0.0045272469631460616,0.0001795072874171984,0.00012793835967124978,0.0003445776546816552,1.596592611228684e-05,3.3225475590191044e-05,1.4205440679964405e-05,1.8650010716173828e-05,1.0791649835686198e-05,0.0007416713440481464
3340,0.00011545427577451214,0.00021336574142688248,0.00023870872817796868,6.499094005872102e-05,0.00014380129103147243,8.208030993582771e-05,3.2541293564475327e-05,0.0002849982490717545,0.00025446931461191416,0.00020078159971092515,0.00020084924108448293,0.0006246483563936496,8.84791116768083e-05,0.00043805127352684317,0.00019530830202709145,0.00048622081327358296,0.0003155218052059746,0.0008900364159359095,0.0005824601651985594,0.00029667069175061893,2.9729036800012442e-05,2.168373629253285e-06,0.00026171849144994,0.000243808313373295,0.00040144962805375344,0.00020518407082964244,0.0003993458521790005,0.00032592217834888696,0.00017537645281691212,0.002276871764166314,0.002582026984496916,2.745881107877231e-06,3.0534494842026846e-06,0.0005127866218947038,0.00016642690697629367,0.0034877366006155625,0.00023408101533851168,0.0008638078995340002,0.00617595981482612,0.00011046663510069771,0.00014581395269553252,0.0003941339018847537,1.9607835049552818e-05,3.725042821875209e-05,1.777719883403244e-05,1.8032743649607516e-05,7.952183724018373e-06,0.000865568018478205
3350,0.00012321848293732492,0.0001699293934304128,0.00025471771119779516,5.495201427753763e-05,0.0001450943913623526,5.290502104913371e-05,2.9807204002139435e-05,0.0002405579863243703,0.00017143042523837568,0.00013515464226317126,0.00020816347901979302,0.00032562461510488277,7.343216111470735e-05,0.0004504891906171483,0.00018906204872144567,0.0004095896541583767,0.00027155589755137696,0.0004992097209521182,0.0004858323240584437,0.0002523010463467453,3.321076729615541e-05,5.055197166190434e-06,0.00023009755573814101,0.00020258767534247853,0.0003081779446378633,0.00015479714428827198,0.00031057036309411275,0.000276649341889367,6.596299906444275e-05,0.0017426750562153836,0.001973053641899484,3.3691544021641705e-06,3.111244158509645e-06,0.00037973742600520415,0.00014010665709475174,0.002546677782573326,0.00034332182538307217,0.0005231361096983309,0.0035623445403997643,0.00015829201220022546,0.00012088208337450427,0.0003809460825456457,1.9072894757038345e-05,2.545215801144689e-05,2.215410005770316e-05,1.929783083166531e-05,7.070279327828746e-06,0.0007376120408413355
3360,8.584560871073643e-05,0.00017458156128809786,0.00028596614555408904,9.322104490875244e-05,0.00014989183748611616,5.768577156995574e-05,4.229884342924679e-05,0.00024085356964384673,0.00021769560817905154,0.00018724175997530983,0.0002150183017757947,0.00035430920053921845,7.658346552601424e-05,0.0004014269114924636,0.0002094977435144521,0.0004791754676837312,0.00029743263118024374,0.0006801250936454495,0.0006027681169609412,0.000258505547458003,2.9591506928541213e-05,3.050209507770751e-06,0.0002554046938271515,0.0002642016419873697,0.00041277985743252434,0.00020878577943724965,0.0003430775265030943,0.00023217419021662273,0.0007119661272460682,0.0022921971326961554,0.002827604580423323,2.9914764177116567e-06,1.376329678849029e-06,0.0005102762177726375,0.00012008040890162094,0.002891799971987239,0.0003865958234311046,0.0006450911838519797,0.005004102904725265,0.00018733495811375616,0.00014735568775623857,0.00043263640904449925,3.0173742555922784e-05,3.8290351477257456e-05,2.4273251171891218e-05,2.3253575449927387e-05,7.263794711585924e-06,0.0008623077321557324
3370,7.28311378150541e-05,0.00018015116298376763,0.00027495503246715804,5.741568577740125e-05,0.00012779592050353553,4.031620587243921e-05,2.3777255568929947e-05,0.00022320842858660882,0.00017264969404103377,0.0001299313249933636,0.00016263955515807575,0.0003957699934470008,5.2998420444360476e-05,0.0003748617309250462,0.0001626702178692001,0.000356884471321852,0.00025815730970814147,0.0005962913068787674,0.00046122363824729586,0.0002444064122056439,1.4864012775478755e-05,4.795893328781205e-06,0.00016471825711107934,0.0001955031167247486,0.00029675875849021296,0.0001679206961166395,0.00032782603936203585,0.0002605947868344472,0.0001331861661368572,0.001794866017965628,0.0027478321328353837,2.498454949087703e-06,2.3932151565250284e-06,0.0003423277001253947,0.0001350658740702282,0.0024401159165882607,0.00032902868579963305,0.0007006388985931053,0.003716718462798877,0.0001821151848208038,0.00012916928955961012,0.0002753994049551354,1.7313394830624628e-05,3.012267527370492e-05,1.4449656681434367e-05,2.4125530822768354e-05,1.398924609495374e-05,0.0007004744622607059
3380,0.00019955070054532043,0.0002026662997099488,0.00034074386238094716,7.853327812347858e-05,0.00016912745777879933,0.0001035830616073972,4.208431609461681e-05,0.0003118046152480865,0.00022932439721340978,0.00019564965292465542,0.0002278110365866983,0.0004447904573652598,7.438125858355805e-05,0.0004571354035810532,0.00020685706140762775,0.0004778617650932512,0.00034344936422206257,0.0007740046048936233,0.000575057891508294,0.0003576800621703517,3.7132054048177e-05,2.8084132164031506e-06,0.00017958933923907682,0.00022988293200051397,0.0003907512984815055,0.00020502078396000814,0.00038855125165200295,0.0002842068686772639,0.00013211030057977714,0.002076829460790047,0.0028000805719722356,9.20276227282129e-06,1.8947629468887894e-06,0.0004903015207866294,0.0001333754242924286,0.0033815432618172292,0.00028119990937432415,0.0010624898888713936,0.004851349641066313,0.00015596658728427222,0.000159481159007157,0.0003658010090537124,2.1413882865506725e-05,4.411387337885044e-05,9.360680377259825e-06,1.9955198774945903e-05,1.2393219257640548e-05,0.0008167062142658576
3390,6.94222630670081e-05,0.00017473378648308452,0.00022347676785788794,6.461817584917643e-05,0.00012262801088401415,5.2040532403415994e-05,2.175243335726577e-05,0.0002201389283032271,0.00017392560290854596,0.00013827407018512534,0.0001857073253872936,0.0002247519857595577,5.547460295146307e-05,0.0003235670586392491,0.00016826828575008127,0.0004020441868040167,0.00023835561011378885,0.000478073073449333,0.0004940924272745836,0.00029535619707524646,2.694776481592148e-05,1.8264960914586983e-06,0.00025449452862304363,0.000177197342753348,0.0003140582938082731,0.00015336955313326043,0.00031175349114011903,0.00024291392854668882,0.00020811893510813337,0.0013445698681844136,0.0019496048503063442,4.3493124677706785e-06,1.1904843506872415e-06,0.0003044267840632243,0.0001068544999482705,0.002628116422573741,0.0004719528747062123,0.0006329241811285686,0.003546017312033641,0.00020585480924080894,0.00010878542768049819,0.00040418374220154893,1.572623537577179e-05,2.7239269273680788e-05,9.031606896004982e-06,3.0165247986468027e-05,6.122259814848103e-06,0.0006472366065480227
3400,8.133840916320068e-05,0.00020152995709858608,0.00024367118603339983,0.00014901856268073602,0.00015474012153241691,3.210035598804406e-05,3.076795719458177e-05,0.0002608026570314923,0.00019961947350639525,0.00016515503392519328,0.0002050373853127458,0.00035756462814876135,7.046828048710497e-05,0.0004653094199286513,0.00021535573608404658,0.0004802751620796377,0.00029417967365888734,0.000793527288573463,0.0005431570029911225,0.0002892700412108694,3.4680449255995015e-05,2.4643472353533607e-06,0.0002522283146665611,0.00022914304403498793,0.00036324422955742876,0.00021455028268532457,0.000378420866453135,0.0002958933284786106,0.0001303248705867642,0.002342784678844434,0.003263416899622626,4.117186975248791e-06,3.041203029052139e-06,0.0004211837276144154,8.385003009472389e-05,0.0037229391014926925,0.00027649919070885174,0.0006778865820682272,0.0041384298555503084,0.0001309319657553829,0.00016385573872494606,0.0003835827789693699,1.8203468744996098e-05,3.7605771591602585e-05,1.7671861731583694e-05,2.4800005290837782e-05,1.5280509956783554e-05,0.0008435710083280883
3410,0.000179173385623429,0.00019356700465738747,0.00017678321971523775,6.224162548640945e-05,0.0001513551121480595,4.303477406259046e-05,2.0235118645928272e-05,0.00022409400520734902,0.00016859534303404687,0.0001492203143950942,0.00016111987199667462,0.0002727319025833238,5.929918294906656e-05,0.0003932591541911116,0.00016739842897082368,0.0004388504490913287,0.00025520577480197995,0.0014452990635261146,0.0005111372088449213,0.0002455678246689582,2.3414123534958494e-05,2.8654728710327237e-06,0.00018453626569327056,0.0001854981821591124,0.0004105784330256573,0.00014966474734154106,0.0002877692201957169,0.0002105981461614219,0.00021197200822208712,0.0017188355940578523,0.002145134562124296,2.1950571222421926e-06,1.738566931196744e-06,0.0003185975837813361,7.166337564313392e-05,0.002661087869251624,0.0003583843045104579,0.0006989950565834424,0.003716157409638606,0.0001390460874253344,0.00010066034497108757,0.0003869720665556673,2.392901363152482e-05,2.4240412937008082e-05,1.2540666615311672e-05,2.7674856238140428e-05,2.4411918153099655e-05,0.0006316748015149619
3420,0.00016576297541731332,0.00021054546024943706,0.00037806478702088033,6.612208662561493e-05,0.001389604080883523,6.772763318561178e-05,2.1105995468733143e-05,0.00022931824237835938,0.00020979666042563605,0.00018428487850734044,0.00020292535068899207,0.00041014188096061906,6.905454135552883e-05,0.000404232454459827,0.00020262161830264254,0.0005459100066716454,0.0003047751411654519,0.0006249511678994931,0.0005487710576781849,0.0004286093515836733,3.1410406895351884e-05,2.629387882794557e-06,0.00023261268526768517,0.00023693394933504798,0.0003454600332227151,0.00014484517173068444,0.00043197752291865955,0.00019033975067444766,0.0002471829914649385,0.0022213529587138763,0.0027345108603644697,4.757591784758472e-06,3.413323385556435e-06,0.00038021676242750807,8.868349380687577e-05,0.003155659569419877,0.0008087902667903059,0.0008508800572885156,0.004573671931900088,0.00018025922122235692,0.0001338320659528807,0.00047513683259618294,2.113644920528265e-05,3.0702440950878165e-05,1.3497844059086396e-05,1.7354450050422443e-05,1.1067987269938468e-05,0.0007843676620409426
3430,0.00021286076996728518,0.00016346542821153704,0.0002024413128425987,5.6063165829360174e-05,0.00013830344533636847,5.070971709027263e-05,3.852823573483026e-05,0.00019179143196152053,0.0001920157211985728,0.00012548461377496475,0.00017406905889520415,0.0002841874980342607,6.335671422805003e-05,0.0003651104349234284,0.00015487565909327284,0.0003866337784244432,0.00022511080667843457,0.0005247450661966154,0.0004566775617678644,0.00021740860330440507,3.3394140458117047e-05,2.646735298841901e-06,0.0001870806157466089,0.00018575120754857862,0.00036900801468585864,0.00018388196470271945,0.0003281618478809403,0.00017361193135110523,8.98071286485511e-05,0.0019734415685252783,0.0019887213454020877,2.125092537172215e-06,8.312485541018619e-05,0.0003426988709871787,0.0001325740554119151,0.0027429067729733804,0.00027540734114531157,0.00042961714478093705,0.004658754335500142,0.0001910986056252904,0.00011312605354663307,0.00034909078282259194,1.4168168351881571e-05,3.0911972675767156e-05,1.766752322382119e-05,1.4015017715947762e-05,2.275911941310484e-05,0.0005924611696373175
3440,6.122957363674007e-05,0.0001816822283123137,0.00027464721979381443,4.016427241690699e-05,0.00015937198711329836,7.271768939894988e-05,3.121347519884074e-05,0.0002489578130614722,0.00022417066447195545,0.0001767568462840144,0.0001977382304007827,0.0003025448379655409,6.310606531404248e-05,0.00039347136566383683,0.00019408652871472017,0.00044263895363382775,0.0002784669442567537,0.0006183180351168612,0.0005890626862901623,0.00027589535135641923,1.9348902334117742e-05,7.656669053314957e-06,0.00016017284229865016,0.00020942659450597483,0.0003417647485936313,0.00019912531199027536,0.00038242219545955077,0.00021029851648700324,0.00015627120000135555,0.0023183963385697876,0.0025004605724429497,2.4669381920748715e-06,1.897341147973115e-06,0.00039421086703477057,0.0001080293093850432,0.0029312394228883033,0.000379374481763334,0.0006235626401921832,0.0036131169443930924,0.00022635196778142676,0.00011973373615923515,0.0004769807351597433,5.809475262580183e-05,3.4207576988297885e-05,1.0165963398725821e-05,2.080941110114543e-05,1.4684682107858524e-05,0.0007281552694571712
3450,0.00011742312467433823,0.00016187331727478429,0.0002292911585769316,3.4190047556658e-05,0.00014659400799301727,5.133121866766709e-05,2.56292127631045e-05,0.00019176400519304115,0.0001899133677154542,0.00016033509021324755,0.00015017494466416519,0.0003973573453032465,6.948018518147193e-05,0.0003046557974813602,0.00018127533859634733,0.000349122058405542,0.00023276612592409935,0.0006194370992778509,0.0004555021195203552,0.00023883364473006275,1.8723613335149284e-05,2.000610771909275e-06,0.00013050535271457372,0.0001803842976625909,0.00035655304455114084,0.00014260898509743612,0.0003232704632855837,0.00022737650542984698,0.00016580309238340852,0.0016778987946459351,0.001993470074870983,6.782641504026886e-06,2.227995437037844e-06,0.00025575709741929394,9.448843455328198e-05,0.0023515179904761777,0.0002460391103108154,0.0005447696706442728,0.0031396563918874463,0.00011814312333907545,0.0001298429405534471,0.00029988993747516495,1.5784677692838296e-05,2.7911665957980775e-05,7.1868080845189e-06,2.346322983513005e-05,1.0720467212937545e-05,0.0006169340312354233
3460,0.00013835638177868743,0.00019040546427313067,0.00042956007666739287,9.652736347233752e-05,0.00019841479703257156,4.3089706782656944e-05,3.386424012689592e-05,0.00022882402276595666,0.00018599404200463708,0.00017040018193729766,0.00018656904593478306,0.00046179791765623394,8.053940428792961e-05,0.0003873088875598099,0.00020008926171897074,0.00050880923833618,0.0002906795094810252,0.0006339406139980043,0.0005462423216454705,0.00025037206673564653,2.2412649887554028e-05,2.70256729018197e-06,0.00020799493509189313,0.00024006132182862513,0.0004032584156876354,0.0002108932894160725,0.0003821648979326023,0.0001908965925693763,0.00013708992242480615,0.0016554812293429774,0.0023802152933031185,3.5005832021554367e-06,1.071736705745022e-05,0.00040528783537801193,0.00021843747498255598,0.00317229845453547,0.0004442278234128855,0.0008103883922447589,0.0044328563097056585,0.00012058790282727608,0.00013836774148741663,0.00041333661195840706,1.701737290920142e-05,3.333531778653341e-05,1.1609380266248664e-05,2.1313059017021265e-05,8.492189827628828e-06,0.0007813247538918618
3470,0.0001612883188267995,0.00014981596719865504,0.0002357123216232964,2.8367213524806436e-05,0.00018698943332116092,3.7176620484698165e-05,2.8358598515440674e-05,0.00020567631906007373,0.0001999860623746187,0.00013640472137630615,0.00018195905696718513,0.0003928711905705635,7.38046219784796e-05,0.00031513046039913554,0.00015688272173993402,0.00037343681623769884,0.00022911806475153117,0.000468777085022894,0.00041949630744217425,0.0001890706662431456,1.9199237473987286e-05,1.264653318183785e-06,0.00014211022962735422,0.0001785869645883641,0.00021879479676276052,0.0001684152783840411,0.00033816517039697954,0.0002441097397473054,9.221457941332339e-05,0.001547252837147746,0.0021612243749130236,4.002497365704173e-06,2.0973665820986918e-06,0.00028008916251624576,0.00010783527977218255,0.0026077511877196976,0.00041900177433842043,0.0005305151814574827,0.003214607861479498,9.927913319537603e-05,0.00011563958401527788,0.0003284600429036082,1.6035799437625383e-05,3.42866227589932e-05,4.267085661596168e-06,1.7646056624148347e-05,7.750750362202391e-06,0.0006225128571247405
3480,0.00021013800922978465,0.00017895591330461315,0.0003440215225508648,9.14786221668199e-05,0.00018257163826951731,6.213211414526359e-05,2.3712746174648104e-05,0.00024574076556370416,0.0002127568254458941,0.00018662671002862965,0.00021915852312533255,0.00031614500026438334,9.060638513149792e-05,0.00039592163324427823,0.00020985701373843254,0.00046011593983740536,0.0002896738616745025,0.0006411498986258981,0.0004923793751671983,0.0002674894849140157,2.455649788401731e-05,2.3564196192064983e-06,0.00020377743949093207,0.00021997508060417337,0.0003420449112910217,0.00019763666016419336,0.000363950612145613,0.00029652959028724055,0.00022190475843482946,0.0021938399028591186,0.0022812927406020526,2.596797692961765e-06,2.3150097236338255e-06,0.00042935245001367826,9.218665859797622e-05,0.003234267357272531,0.0003951486450121692,0.0007969118882594129,0.004437238629079278,0.00027562551369088946,0.00013030189303979016,0.0004803639339557417,1.6399738025313548e-05,3.873847089534608e-05,7.15102705813352e-06,3.7164283147279066e-05,5.647181131319842e-06,0.0007686050888059795
3490,3.3945016086946385e-05,0.00016678470215245514,0.00025092521390166557,6.696759012006087e-05,0.00011354486663985815,4.619921951342729e-05,2.01032439727219e-05,0.0002030125002826489,0.0001764885818794533,0.0001573499622621486,0.000180083071658811,0.0003107588662844683,4.563917739280795e-05,0.0003060461998974603,0.00014834763215201163,0.00033347071596377713,0.00021466058359580477,0.0005834830081648657,0.00043122987436235714,0.0002184454418236345,4.060400913678892e-05,1.5177120858159684e-06,0.00021629464609106442,0.00017183184152511083,0.00023958000593265983,0.0001334602445807616,0.00033329088022635863,0.00021772247342003885,0.00010608333884292072,0.001635354257757114,0.002278608001392514,1.3352119879709735e-06,2.4355406243260367e-06,0.0003851601508012684,0.0001801046657130182,0.002497419546818128,0.0002065883874671266,0.0005467478534016638,0.0030318978474755095,0.00020269987004773636,0.00010878867508277508,0.00038061420177030726,2.276886927396937e-05,3.346401493735355e-05,7.164788991358666e-06,2.0964642867950125e-05,4.6558502783575386e-06,0.0006110848104613892
3500,0.00010559375979687077,0.00017217136143626995,0.00017030757654969708,8.547297656860164e-05,0.00014417481705268428,6.722762514237894e-05,3.084489808672001e-05,0.00023588008451478062,0.00020393611355663073,0.00014764617578190927,0.00018025577227613347,0.0004660847908449796,5.640843452346711e-05,0.0004428933909227622,0.00021889844736767047,0.00046165288234849934,0.0002673500201546813,0.001142730706018133,0.0005355203939686158,0.0001814639895651019,3.8224203027507355e-05,2.2699494222935808e-06,0.0002510952076883198,0.00022599252386810422,0.00031355727292607855,0.00020452500981764574,0.00040563254716450447,0.0003018308695268043,0.00011945793732606478,0.002343739813205713,0.002359472967132774,9.403894108031804e-06,2.7077556888127242e-06,0.0003316559822041012,0.00011585029754726861,0.002953450814636388,0.000359863526443901,0.0006467993221592826,0.004442655844437645,0.00019061919809343006,0.00013743980656339438,0.00044250984125879613,1.5994709597079948e-05,3.3210149896423204e-05,1.6768565755182e-05,1.649299728814951e-05,8.696236122204215e-06,0.0007346108507601827
3510,0.00015127322380330401,0.0001578857818563428,0.0002409621621073802,0.00011140079825470254,0.00011868654062465653,2.941546917369999e-05,3.282856196088666e-05,0.00020101283952624407,0.00016026655940907142,0.00012841458357836714,0.00024006900966075582,0.00035756212969358363,4.1482980686122255e-05,0.0003154618918003581,0.00015810541426366362,0.00036686019055635416,0.00021633416166188371,0.00046278288986353346,0.00037950172565740756,0.0002506988337735922,2.0852629678806848e-05,1.5719961538779662e-06,0.00010634971971137866,0.00016107628273757927,0.00026955741455343457,0.00020706054043144204,0.0003390920583031343,0.00023709371237100847,0.00012170527533662495,0.001183087333004211,0.002233321261731957,2.5189866123699205e-06,1.9691010781535046e-06,0.0003058188600099153,0.00013328372536580268,0.00278073597132605,0.000306712433829322,0.0005223409788175161,0.0027478465162683826,0.00013637254500699293,0.00010131660797551812,0.0003717441688340504,1.4337470852775554e-05,3.146132869559034e-05,7.6242509585941294e-06,7.70302832979515e-06,8.121232555573847e-06,0.0006010154980937396
3520,0.00014591448354702807,0.0001636034612746795,0.0002920931159569042,0.0001059307334173242,0.00013502297015417585,8.219899668867208e-05,2.089298007303164e-05,0.00023927142154842902,0.000203163422479357,0.00022222201522480053,0.00017339395648203456,0.00029638674082273794,6.3053557834033e-05,0.0003345859605306147,0.0001852193917007375,0.0004230689532998574,0.00029074310648268583,0.0006884349760290363,0.00046135398546547703,0.00025832012393353816,2.8974645005030554e-05,2.7801235840797887e-06,0.00018587391633807115,0.00020369682199780796,0.0002800297734828968,0.00020762906478776,0.0003464317346061161,0.000264423187674459,0.00015426230328663645,0.0018390269360812287,0.0026098799898916,3.1349365108364517e-06,1.655634796317611e-06,0.00039019540581547034,0.0001391391669703507,0.0032241399015581727,0.00028717084906668735,0.000544109561988502,0.0039241206298771735,0.00012549934347525602,0.0001328693139436876,0.00041527134592793467,1.6517498006926853e-05,2.973508509409369e-05,3.3581449600411083e-06,2.0789758488946168e-05,7.791686308766408e-06,0.0007291995731297881
3530,0.00017964797041333198,0.00013972976814675275,0.00023268050299115977,3.946159045868502e-05,0.0001267629306678857,5.8150093393583344e-05,2.5062739644567075e-05,0.0002054070869495285,0.0001611985867503289,0.00017069160297056087,0.00014480573114863994,0.00022017773073834606,5.54787008765753e-05,0.00028440837897483756,0.0001389682115771672,0.0003488214678106803,0.0002267234403136241,0.0003937406937396356,0.0004052839709229131,0.0001825746141896739,1.1153065826883744e-05,3.3916066555824876e-06,0.00015674321859851016,0.00016080669610158614,0.00021006067354703442,0.0001982469459854852,0.00028248378267552686,0.0001799258144903609,0.00019848337259745384,0.0017989242585323287,0.0020113569558704884,3.4225105717128635e-06,3.88126688236149e-06,0.00027726796762268574,0.0001973028658502075,0.0024510778399133393,0.00014246294552660189,0.0004258943891475805,0.002958312673144221,0.00017046617856945887,0.00012170421053320208,0.0002977376752165992,1.5579691909365378e-05,2.7314205631220693e-05,5.120838678387337e-06,1.7204310458438603e-05,5.516692852910747e-06,0.000808477808215121
3540,0.00026603596174110036,0.0001979659822908014,0.0002561341942963675,7.224484588353683e-05,0.00014772050693919733,4.9439849028589884e-05,3.131880694419156e-05,0.0002644853729245651,0.00018665191347139114,0.0001936770063825622,0.0001855089150710843,0.0003738608615324775,7.02457316310099e-05,0.0007243421351726536,0.0001877897894929315,0.000421485082848058,0.00029147256344476413,0.0006838331478290589,0.00046169361238396016,0.00023322637985458117,1.6078522890456304e-05,2.141365036884189e-06,0.00019047019650673464,0.00020853106889492693,0.000306047072151142,0.0001949026365280735,0.0003897107647195085,0.00029869017293952446,0.00012620801458997178,0.00237255807529172,0.0024262872803856557,3.3495381633595044e-06,1.6569238968597738e-06,0.00037459030113046453,9.356081352741396e-05,0.003125899238611096,0.000329077332562365,0.0005965474791337725,0.004045178750497606,9.131221549786299e-05,0.00013096391093433157,0.00042468019510160954,2.3326208163773653e-05,3.8893516636398e-05,5.175046700108081e-06,2.1415061643901647e-05,8.167869446340204e-06,0.000704826950778231
3550,7.424946835859273e-05,0.00017089167181285508,0.00024930647336065284,8.081556627233774e-05,0.0001580905243791436,3.2162506145783503e-05,1.8969625762789948e-05,0.0002026694456758401,0.00017231164971285572,0.0002723469927086929,0.00013168322660001464,0.0003263519629967399,5.631093993151126e-05,0.00029250937311623104,0.00014433562811567006,0.00033978185958414105,0.00020691035407400973,0.0006023335146918997,0.00039088248610704676,0.0001889012935922456,1.2848930492010594e-05,2.3263151802812608e-06,0.00015032660802163095,0.00015394558106056065,0.00026161163235846765,0.00018269517813114102,0.0002657920461926964,0.00017878054323482696,0.0001249674287174073,0.0017910411586455743,0.001711541420421895,1.0484225766467475e-06,1.2164812116208557e-06,0.0002717444858661372,9.719687531362445e-05,0.002789152240294373,0.0003277602665046953,0.0004430272092587217,0.002941938932599008,7.514961717269607e-05,9.908634141940263e-05,0.00029081738970540176,1.708724623453997e-05,2.5238226797179745e-05,1.1126359735356595e-05,2.1739608223499993e-05,7.018416571543577e-06,0.0005573450825287512
3560,0.0001294802902509591,0.00018959281891547524,0.00021430640179761131,5.832688717851022e-05,0.0001547469611725976,9.087034708398342e-05,3.823575954877638e-05,0.00024266930971750757,0.00020966792134277963,0.0024076841922500134,0.00021872502332250207,0.0004199310068080157,7.431749306752595e-05,0.0003694613662139385,0.00017650152046963668,0.0004066073870234082,0.00029746077430915763,0.0007293971562585298,0.0005082549421904512,0.000265888230601971,1.748786699001809e-05,3.632015153666301e-06,0.00016711866902869075,0.00018715643883434422,0.00020035927328119398,0.0002485996748837486,0.000315255380974362,0.00024434348699331276,0.00013879932765682628,0.0018923934478145854,0.0019115715621286688,4.383575498216164e-06,4.939833277567417e-06,0.000322605265970599,0.0007952782112276031,0.0031669031695755784,0.00041478031637245575,0.000824186377718305,0.0037087939502864486,0.0002238773496501643,0.00012583663269639673,0.00041352186131805185,3.7788905197259113e-05,2.899065281448115e-05,8.910501883623698e-06,2.5717471976140196e-05,8.409526136694911e-06,0.0007148815845664245
3570,0.00015263189225896913,0.00013454601098533182,0.00014573023278648725,0.00012769673553785838,0.00010943924501616366,3.3298049672997126e-05,2.604717988022227e-05,0.00017148520991479868,0.0001746942528486897,0.00016086118096153503,0.00016680459493693898,0.0003533893526246206,0.00010128454223466207,0.00036682690384396875,0.00014407987523235233,0.0003482715506754085,0.00022676736947346894,0.0005953273605222713,0.000428986453907217,0.0002089632085912823,2.740518647177064e-05,2.84113311190168e-06,0.00014425306803892798,0.0001566807756220144,0.00021355554982324044,0.00016589794678406982,0.0002984717399296797,0.0001961455268658187,7.950231786307123e-05,0.0015202584062855378,0.001963071998780551,4.932830184746828e-06,1.2706234343916886e-06,0.0002640988106293883,9.584797081325762e-05,0.002922843106028816,0.00030700971960157306,0.00046597670109636244,0.0031140877749384144,0.00011157464337972761,9.810135087056677e-05,0.00034395985098652275,1.2350071635316592e-05,2.6316246732937667e-05,4.398687063725444e-06,1.2390773078556081e-05,9.096569092857365e-06,0.0005653063770612283
3580,0.00015455735054943265,0.000171002292676134,0.00018284889998398005,9.354096514989414e-05,0.00014416767115995818,4.2817849963641814e-05,2.7766758421547625e-05,0.00020851173847450852,0.0001949983369806643,0.00018987273042070696,0.00018770246658010852,0.000328884742189641,7.430646019222378e-05,0.0003369429385170069,0.00017525895883885363,0.00039761190924483494,0.00027502338982095975,0.0006274441326145692,0.0005240607010368558,0.00024924802645555767,1.6959657900323444e-05,1.4761316639671032e-06,0.00018721373146611574,0.0002091774524432804,0.0003390398084894508,0.00023065150489661324,0.00030408549614350356,0.0002522575008938463,8.69884530402268e-05,0.0020600432985311903,0.0024103309286212173,1.1892671712642538e-06,2.4621820355307323e-06,0.0003412993864404521,0.00012793196337272165,0.0032257877110173174,0.00015396520231478737,0.0012643866930907876,0.004175548027969582,0.00010654384815950027,0.0001244976752993835,0.0003860640861283403,2.0701092561408368e-05,3.459869642861906e-05,4.666368327609807e-06,1.5217089234597388e-05,5.624931612974602e-06,0.0006830354407404991
3590,8.182926543161463e-05,0.0001380538005040346,0.00017024220040668607,9.904959180205297e-05,7.993140392970009e-05,5.5102329851792834e-05,2.1983928006537588e-05,0.00018977827782169266,0.00017010243060340985,0.00014573411277908933,0.00015961938541044228,0.0002823053284670438,5.518527142568181e-05,0.0002963568982586611,0.00014965701337768967,0.0003518175825347094,0.00024433437523836314,0.0004168938727008379,0.00043101552560357036,0.00019794679932446952,1.6331672237208492e-05,2.89146730677136e-06,0.00012223377999757463,0.00016926854128105693,0.0003422494096102848,0.000189762904966199,0.0002725868156783324,0.0001688656890084315,8.33623023189334e-05,0.0016447111169976968,0.001867011098739826,1.4501631473663197e-06,2.0228136007436163e-06,0.0002987640206260063,0.00011660913938934689,0.0023810600217412264,0.00020206784199695784,0.0005336914185608991,0.0034249868080195433,0.0002113272163783516,0.00010131796448532996,0.0002853496560169032,2.2397258523071598e-05,2.3882555570227206e-05,5.35633101371119e-06,9.706639991341013e-06,1.411743815972578e-05,0.0006262944261571065
3600,0.00010392864516258259,0.00022058143600371704,0.0002759036675423077,5.174424257394709e-05,0.00010575676232603655,3.843927110870794e-05,2.3706194439291355e-05,0.0001935622429795084,0.00023881523227088492,0.0001825422513446344,0.00018744475255846695,0.00037196596174125985,9.157678280450343e-05,0.0003985131764399889,0.00019732809221563734,0.0004272170755340222,0.0002613141924101023,0.0016733333159749124,0.0004693940915433756,0.00022720394835390906,2.4889872989127715e-05,3.4399659138560077e-06,0.000166377333517616,0.00019547555271903487,0.00024770983661496354,0.00023277991852859535,0.00031862782900480787,0.00032562074367642967,7.12674539791683e-05,0.001907109431978181,0.002052164991855479,5.316393040840742e-06,3.1056580561602735e-06,0.0005513231958399294,7.535658313724172e-05,0.0032732772510068947,0.00044335218168370974,0.0007349173980749157,0.0032172270785644935,0.00017195214299393883,0.00011959886619885077,0.00048381085652966386,1.3696973952343604e-05,3.477622307693295e-05,5.0816988072826e-06,1.2102826505482676e-05,9.406637113640141e-06,0.0006877884999658117
3610,6.605949084140985e-05,0.00014458950403319144,0.0001396747675400904,3.2007734483155625e-05,9.440694090915906e-05,5.356822337752754e-05,2.3770367847144646e-05,0.00017916025618361776,0.00016611588089716,0.0001486263631934346,0.00015878508854176544,0.000199282079320557,5.524079605934534e-05,0.0003136118965599008,0.0001523973945626113,0.00032796434106725547,0.00020861013436356018,0.00041004283633570306,0.0004596816306562128,0.0001844472959606574,1.7033816164352046e-05,1.5034605163247656e-06,9.555003056537135e-05,0.00015646742108055056,0.00021392978174749187,0.00019259667936827175,0.00022341602466018374,0.00017401534841274721,6.80916923722414e-05,0.001829708973715087,0.0016575145355427704,2.3500254087990585e-06,1.7065542677330373e-06,0.0002474879884895485,7.690749107017579e-05,0.0023010086401316293,0.00017918044099753423,0.0004514778859785403,0.0032958064981255513,0.00013323948748549905,0.00010784532527452724,0.0002986075381484928,1.6479858065274324e-05,4.6716582287341226e-05,4.848958858603777e-06,1.640841944698426e-05,1.672902486286122e-05,0.0006456172308973742
3620,0.00015736146867948797,0.0001579759893792979,0.0002136512783645216,5.8498273021978995e-05,9.972062674029305e-05,7.36170623267536e-05,3.21023272955731e-05,0.0002124211040978315,0.00022112371122095262,0.00017619716977834726,0.00018040050074106707,0.000518661567760613,7.151919563374425e-05,0.00036348069850086995,0.0001710447990122424,0.0004029088918098033,0.0002551124172502035,0.0005861421705276134,0.00046666548977611675,0.0002315561307427356,7.127215922581814e-05,1.9535325535900205e-06,0.0002552661668995346,0.00017353726919907097,0.00033101222696677865,0.0002217302291320795,0.00031620068503912367,0.00022970766039678487,0.0001503262940697815,0.0017935132711100609,0.0019111277266292885,5.65326924857955e-06,2.8325835913121444e-06,0.00030307175111671133,8.537834553848925e-05,0.004765784189587474,0.00039490360946655627,0.0005377656606213544,0.0029313486908224945,0.0001469195107079203,0.0001434110394360905,0.00035910150474691827,1.4395655714700797e-05,6.042398915457755e-05,8.640767992410838e-06,1.846947720572797e-05,9.996526479021063e-06,0.0007135019912367588
3630,0.00014866707532846537,0.0001352531550158531,0.00021622546399558098,9.24012492908268e-05,9.292610776794586e-05,4.905572095688415e-05,2.3067148252186855e-05,0.00016428668541490724,0.0001591562730188563,0.00015340708046310744,0.0001386311527455852,0.00042903876823623095,7.22427270928458e-05,0.00023707896151086154,0.0001578678334818147,0.00032881198136733097,0.00020057996158013213,0.00044188999891066675,0.0003649300653066936,0.00019869927385979754,1.8156639698348777e-05,8.475146830761044e-07,0.00018129711651860376,0.00012705696963046507,0.00024330085285165156,0.0001596724629742199,0.00022430784256095306,0.00017839517615357166,0.00018698174777149627,0.002008621630519895,0.0019339712879960006,2.8987569956282656e-06,2.3994458091454816e-06,0.00026152024738699447,7.20461189890508e-05,0.0028961495317134426,0.0003221154402958317,0.00039200166745161015,0.002909360058157782,0.00011489468973107575,0.00011996368512552291,0.0003348535229418131,1.0920629200000941e-05,2.3778176476079682e-05,5.640619898707932e-06,1.8015477994355535e-05,4.301679119787221e-06,0.0006024485909827387
3640,5.1786692274213325e-05,0.00015735075792709213,0.00019312929847246484,4.1189731046995144e-05,0.00010934563382145164,5.022574779742417e-05,2.331040242645797e-05,0.00020703792855903788,0.00020539483577050106,0.00023298706857957267,0.0001876607140291163,0.0004003877334857103,0.00010141000178809812,0.00033690031739256915,0.00017979003445839549,0.0003925366279794738,0.0002649231119895833,0.0005628744998535706,0.0004996552120558281,0.00023995361240044112,1.5247613250317625e-05,1.8201442683521322e-06,0.00019207516083217095,0.000177455812414661,0.0005879541402048739,0.00024905767575812145,0.0002681164473787841,0.0003101067855340905,0.000159503404233868,0.002142171887976362,0.00202582661389924,5.639799431267013e-06,1.7359887301124186e-06,0.00035889999754504926,0.0001031280682053852,0.0033198231736138854,0.0002835872042120976,0.0005634884660972009,0.003292565180645229,0.0002735944967198131,0.00012500998383832606,0.0003306072172689104,5.274725486870242e-05,4.174303206439924e-05,4.896029335295886e-06,2.4167461699808892e-05,7.501017334227701e-06,0.0006821104005259625
3650,1.3071421070470687e-06,0.00013238478908120024,0.00014500019918953073,4.8485055117315925e-05,0.0001125891545298321,3.880776139878892e-05,1.7151435204684796e-05,0.00015839398798468405,0.000143099039140332,0.00016260234412968864,0.00012797842471082418,0.00034368725629924785,6.674074476001646e-05,0.000321918247028131,0.00013481966929982853,0.0003228189126714508,0.00021735339580650285,0.000362887023769643,0.00040119048895105505,0.00019408907966754908,1.8399002388514985e-05,1.8563336470601305e-06,8.642348696698676e-05,0.00016781769994163792,0.00022401154888716167,0.00020131891201434618,0.00021745377128229096,0.00017089089680781539,0.00012422330757193222,0.0018433272016444527,0.0020427637490049665,2.0995914267261484e-06,9.18698986381275e-07,0.00024084395597761407,9.895111564907687e-05,0.002614270832695159,0.00013524340559078435,0.00045332104651088723,0.0028488607947122955,6.002540362608142e-05,0.00010293808937061785,0.00028356130323881035,1.0941586048499679e-05,4.2012561221357293e-05,5.324328687635087e-06,1.6529119903284994e-05,7.279393128361768e-06,0.0005703818821865657
3660,0.00021759848212705952,0.00014372384879494886,0.0002585926096741782,1.4647776755131145e-05,0.00011738966317904972,5.101084462873924e-05,1.945092632168963e-05,0.00019518980902130274,0.00022596499350271905,0.0002309620627028979,0.0001895770121453449,0.0005488899010596402,6.483714596502418e-05,0.00040669017328579947,0.00015697266303591967,0.00041223559272873605,0.00026755400931667084,0.0004593776847267926,0.00045744747933658777,0.00022442714722720194,2.600258403257509e-05,1.4755978973194928e-06,0.00025386249951579157,0.0001790876091672809,0.00029669740899443403,0.00021190551214723328,0.0002902676496748606,0.0002955756488238053,0.00015831695720625296,0.002332883263361674,0.001878215617290618,3.056733105468514e-06,1.2802916884579087e-06,0.00031362233842742264,0.00013580876827289329,0.0035360958178196887,0.00022692273428909736,0.0006404189862234724,0.003017428199261786,0.00011552925820685768,0.00012788677119204148,0.00033386688868911686,1.4237784222078855e-05,5.482861220216574e-05,6.435779735394751e-06,2.179792953824517e-05,9.710608291317641e-06,0.0006893996672003168
3670,7.002973159808393e-05,0.00012003452377248705,0.00016660088544126952,4.5959970356876e-05,0.00010878927503063321,4.367030954657125e-05,2.4495090573529717e-05,0.00018716227255509286,0.00018477124522511945,0.00017007569185061456,0.00013955437089281197,0.00031381066979702696,8.136741032132106e-05,0.00028879298989514807,0.000130377474347782,0.0003224260048161848,0.00021949175602917336,0.0005491244144695291,0.0003163493674300916,0.00018177614312114534,1.2156899055416393e-05,2.071014592729113e-06,0.00011263537905199501,0.00013978373554484025,0.00020757601896798802,0.0001887636553355734,0.0002490417128415713,0.00014867588344692658,9.693041837551371e-05,0.001336500927675329,0.0017881294258953984,3.804137958911385e-05,1.6852841087873528e-06,0.0002605226793921996,7.635995545032246e-05,0.0022469149521174036,0.0002712705645811396,0.0003468056566305261,0.0025298860845366965,0.00012306252095853855,8.759756654653777e-05,0.0002278967482445243,1.700249200203647e-05,4.644942208620219e-05,2.844941477295922e-06,1.97340869963963e-05,4.392973406805235e-06,0.0006079386694081079
3680,6.76378242569729e-05,0.0001634787130838113,0.00022398002795877495,7.207917290151702e-05,0.00010290779698031906,9.821609476002633e-05,3.706081500813262e-05,0.00020745412121512497,0.0001747923947504188,0.000188935343320509,0.00021644364748208048,0.0002681997643779651,8.810102179502472e-05,0.0004030798958010791,0.00015701848218670485,0.00037844768523273244,0.00026007505367886644,0.00041971923271125737,0.00044347396788708293,0.00025151191832402305,1.8457317750682933e-05,2.0979698084334478e-06,0.00012537985639274882,0.00016565914133396918,0.00026610855039906273,0.00018872336079362825,0.0002794966641263639,0.0002308150266935068,0.00016263539400870812,0.002303421041909917,0.002456108059952418,2.6041733987523196e-05,4.8755931005496426e-06,0.00031321301327545524,9.177201997323292e-05,0.0034666096646653764,0.0003364770456934862,0.0006326798551975365,0.0029961605053729656,7.717466641516007e-05,0.00013561698622712955,0.00039507824823770214,1.354018377131496e-05,3.945041463801229e-05,5.521520863034042e-06,1.425458862822298e-05,9.219139393207656e-06,0.0006421669921683881
3690,7.527457150478317e-05,0.00011864071385602345,0.0001615076752998163,6.313854473389603e-05,9.994000564698456e-05,4.3947378959461296e-05,2.203382199117745e-05,0.0001684605897980196,0.0001964390344400341,0.00015935068305271812,0.00013272594342766736,0.0002643619587639009,6.474618103396144e-05,0.0003037628402169152,0.0001397302377932344,0.00030528709561017847,0.00021490791964600659,0.0004465250666401785,0.0005066208225651867,0.00020901687121334964,1.7901804936505027e-05,1.2954516537509165e-06,8.502306630810978e-05,0.00014452044241069047,0.00021960052014065705,0.0001705622119192608,0.0001805046127941986,0.00022413472895240182,0.00012211534828985887,0.0014469205104640824,0.002002595084438664,1.1901433632641955e-05,2.4939798489040784e-06,0.0002907227261473559,0.0001546522332095448,0.003971015407182754,0.0002816215146513347,0.00046952371351616966,0.0026494950600773615,6.657399115672135e-05,9.744558114243146e-05,0.0002818757926311101,1.2189368136140764e-05,4.411764436974599e-05,4.393742097888612e-06,9.820975229115671e-06,7.864452527126822e-06,0.0005253113039667526
3700,0.00012129031273377623,0.00012546375945183454,0.00022709220476669595,5.424933231931566e-05,0.00013113121489135557,5.512959572744627e-05,4.670984125648202e-05,0.00020408737538387414,0.0002317495926516935,0.00021347671458977967,0.00021225351503710376,0.00045885551078824263,7.615804686079159e-05,0.0003443017886035046,0.00017511160218725447,0.00040644911887166964,0.0002246829664220954,0.0005197369770801072,0.000429465552349154,0.00026121670769878845,1.8539903090169334e-05,4.610676302060329e-06,0.00011039513889444064,0.00016221973211272652,0.00036500905005266916,0.000251408649118367,0.00024036911198716804,0.00023642947309277917,0.00010851152363341831,0.002038416636341871,0.0022092299949753786,1.4366017876060267e-05,1.4624845650835685e-06,0.0003361804142458478,8.057810607511489e-05,0.0030946835775107623,0.0006100304046591232,0.0004951243560265002,0.003039272934872439,8.280223449662433e-05,0.00010634712184687428,0.00035912235676849015,1.603451216191908e-05,4.1330108561335816e-05,3.3227837892456486e-06,1.745008745877675e-05,9.735708281764049e-06,0.0006266994390665716
3710,6.3060114969223e-05,0.00010591866653639561,0.0001815114130582127,7.848900344724915e-05,9.478873574909683e-05,3.492638380577061e-05,1.3442649013121695e-05,0.000164850474174451,0.00016738697888713647,0.0001675119790373033,0.00016523068145068588,0.00025108332385161993,5.515973819998251e-05,0.00022744658738791982,0.00015385505165124686,0.00030257821345317984,0.00022289435736013398,0.0003893272228736862,0.0003353657230905406,0.00018881672704943413,3.2975483349373745e-05,9.459946295602591e-07,0.00014372168740252257,0.00014281847927336,0.0002051424889687574,0.00017472767738334257,0.00017861964406252624,0.0002939701030684114,9.573590811567214e-05,0.0015349527810744439,0.0016192205328060187,3.586763877970606e-06,3.3473644078157773e-07,0.0002556685646488684,6.531754412662986e-05,0.0031810597776213063,0.00027922340942184305,0.00043278266583474687,0.0022830212405118805,6.311668704728873e-05,9.1462550745008e-05,0.00027828373998704754,1.0350520535190056e-05,4.0471047827705784e-05,2.30925239517948e-06,1.969374742398729e-05,6.177606481479145e-06,0.0005251450111126517
3720,0.00010919246846087794,0.000156312399349284,0.00022954449113109934,2.979400067168397e-05,0.0001114919537438291,5.4564229776397116e-05,2.4837628737437727e-05,0.00021909196886118492,0.00022472731507535755,0.00020808533935708394,0.00016378504222207878,0.0004748235542382567,8.701862917966621e-05,0.00037594812252347815,0.00015005319347313593,0.0003820691095213635,0.0002533873404930546,0.0004991801747036433,0.0003805895456082505,0.0002545788330012817,1.786371455543579e-05,2.1807036388130894e-06,0.00011757472981483473,0.00016619865725243528,0.00028011361779379466,0.0002689345744799545,0.00023085165884222268,0.00024130206529815958,9.698225343982699e-05,0.0018514912234021714,0.0021769758795239015,2.6143215329606e-06,1.9542764219186335e-06,0.00030446975394343083,0.00016989153163881221,0.0031679488948092665,0.0002585161040855937,0.000537287724808897,0.0030639403783516055,0.00011100571991868174,0.00010434462562007602,0.0003187827031001735,1.2975018245216312e-05,5.608164479230718e-05,3.818866494046332e-06,3.985374710500972e-05,5.63063255717694e-06,0.0006040233514774088
3730,0.00011557631186334433,0.00014461821231815487,0.0001704172177895385,4.3764803345113464e-05,7.47220481323673e-05,3.989799545616668e-05,2.2027102262606428e-05,0.00016653152485923367,0.000180141513264858,0.0001598285480981015,0.00016928732913904223,0.00033332937497675136,5.657910634956999e-05,0.0003322385201385023,0.00012337046758025748,0.0003188435356139516,0.00020137100994158057,0.0004456128262185136,0.00035570220641067984,0.00016415635655672622,2.2758834147360283e-05,9.570435991657986e-07,0.00018690096363735575,0.00016240948211891063,0.0003000205066824591,0.00018696791234169797,0.00017529751003478154,0.0005565900977022425,5.384050535704389e-05,0.002184668884240866,0.001955176072134231,2.769682144293559e-06,2.065783618815706e-06,0.000246867888666568,6.825323874861048e-05,0.0026233114853046967,0.000304002628971955,0.00046358059240431143,0.0019875162852038856,7.172215170632529e-05,7.894434935037965e-05,0.00025902506308749516,1.0714150176708704e-05,2.86702152804331e-05,4.760649232857332e-06,1.0539608400709758e-05,4.637955647944641e-06,0.0005262477393942877
3740,0.00016632162951285627,0.00013418531050202157,0.0002807244770878816,5.0697360713425335e-05,0.00010169228062760807,5.0858075531328086e-05,1.7250047221464592e-05,0.0001853856926268009,0.00019903915338551734,0.00019537773746587035,0.00017513961075685171,0.0002378020715101052,7.458363303910062e-05,0.00043546747962648483,0.00014940500804837135,0.00037979551723463467,0.00023882925573856715,0.000533908096504917,0.0004716632917816671,0.00030284812198556584,2.15119640626248e-05,2.955999694467481e-06,0.00013175317730474773,0.00015862795942343634,0.0002705522988766494,0.00022959820832064832,0.00019649054338974887,0.0002322166076705314,9.709398680068006e-05,0.001988619993307231,0.0018077761301686713,2.0268805682235174e-06,1.0663009984589026e-06,0.00027863781776926987,0.00019617191242182112,0.003040012451993759,0.00034137595487379266,0.00040687768751558704,0.002665464726066732,0.00015175337088393947,0.00011972884450264089,0.00039654389512994815,1.0296712410666271e-05,3.4440798271376914e-05,3.5252008342080487e-06,1.5616824958035017e-05,9.354932716916149e-06,0.0006614993572992226
3750,9.016297434231097e-05,0.00012270893057193553,0.00022926051350989518,0.0008447651071036696,6.978250082753598e-05,2.7275097934905393e-05,1.6267622904380703e-05,0.00014274723656802128,0.00016828642055121852,0.0001716675706330821,0.00015682888897286447,0.00022767101422552894,6.65275175577481e-05,0.00023337241393387958,0.00012533319595602006,0.0003051475706597948,0.0002097085574502267,0.00033696757729497113,0.0003472176163187835,0.0002201226383285156,1.172880362216036e-05,1.8805132761968906e-06,0.00014563400834860884,0.00014126606228857596,0.0001918184009771715,0.00023003117982084363,0.00017994005619996595,0.0002812593068801214,9.173078547973279e-05,0.0013506161712225546,0.0015702931005526426,1.9676395270334247e-06,2.4316733226995488e-06,0.00029149396141106283,0.00015738592439895816,0.0027671509325157945,0.00026322042621497216,0.00043667902147173144,0.0021306502488248236,4.279060339355882e-05,8.742685184203417e-05,0.0002369718816649624,1.2561596779377569e-05,4.510574067645603e-05,4.121349121272928e-06,1.3528317194397606e-05,9.319856074115645e-06,0.0005365486256667768
3760,0.0001260605678505725,0.00013558592486525987,0.00018112528521355378,4.3229222584273545e-05,9.653590652063027e-05,4.514868136325085e-05,2.40981226081964e-05,0.00018168782112191247,0.00020120905158923776,0.0002330613447737776,0.00017561273777556635,0.00023843876117122785,8.504883313286095e-05,0.000299398198634628,0.00015649028919848714,0.0003805223757856812,0.0002418994446641035,0.0003626469605007838,0.00041912756964496405,0.0003597561348615814,1.0930253951779619e-05,1.709868078955783e-06,0.0001838923319281764,0.00018144703475581387,0.0002651228685002147,0.00021847659385438052,0.00020116956940978152,0.00033288947077813995,0.00013806557352421387,0.00393304017162442,0.003557571204645556,1.5010215158405517e-05,3.3344734023941506e-06,0.0002489874891367559,6.061299049973471e-05,0.0032982479020416244,0.00036687766893707234,0.0004546905576506195,0.0030575580352771243,5.343106350941332e-05,0.00012102007741809166,0.0003214678596220308,1.226881879273426e-05,7.583148441722725e-05,4.119949602639862e-06,1.0422567945061516e-05,9.159517018424858e-06,0.0006680650279481544
3770,8.890735858388194e-05,0.00011745324068746852,0.000147809330334536,4.122543643105114e-05,7.713113273870194e-05,3.4014580846418994e-05,1.3709590230605673e-05,0.00015385923337314704,0.00014710848862365197,0.0001694075505720766,0.00013161816392203172,0.00016097160044376916,6.066266620783774e-05,0.00033297351099768836,0.00011742479638879022,0.000317841263902699,0.00019131841368723752,0.0006575111337189156,0.0003386051411228272,0.00035057263952975576,1.2111729930962607e-05,1.8748553497322186e-06,0.00014127473909516486,0.00012453535804146169,0.00017166918158018036,0.00019199684537355956,0.00018408580666072022,0.0003771841226470175,8.458215416577258e-05,0.0019496366813672506,0.0016040028722922974,2.594051419529111e-06,1.5063139835170997e-06,0.0002555622512383574,9.557818991318426e-05,0.0030017196605240225,0.0002642311978406257,0.0003730814102660767,0.0024591439671522736,7.561907849020245e-05,0.0001052268913804326,0.00023063553616586456,1.0994673298627933e-05,4.469910215821852e-05,2.8707859213865348e-06,1.3238222360071648e-05,4.260347274320262e-06,0.0005398026349651399
3780,0.00010711243112456031,0.00014555690195177843,0.00027701301896902616,2.226873392804259e-05,9.348512074749112e-05,8.258553057293546e-05,1.8548298781386665e-05,0.0001728484816421555,0.0002079468459406269,0.0002111158511393087,0.0001841144895626598,0.00035633033180393895,8.68698429755913e-05,0.000352585189235499,0.00017715698887670202,0.00035471487582771494,0.0002620700456861963,0.0004607183457513446,0.00035433573307341404,0.0003121113925546612,3.750587911548483e-05,5.354640255499977e-06,0.00016940328109274743,0.00015745112105241762,0.0002695942242509019,0.00018968749595425386,0.00019178332038046167,0.0004801466257666746,0.00015428879676395214,0.001983330018383225,0.001913014803437843,3.0759570194970875e-06,3.880407482000048e-06,0.0002816608970138003,6.538133468428268e-05,0.0031831101502175496,0.0002985019413193344,0.0005373070136981891,0.002771407841988569,5.109569237910613e-05,0.0001006230203980827,0.0003151191697261624,1.1004199138854629e-05,3.953066905963566e-05,3.4485072131160493e-06,7.40526340714527e-05,7.422391812103775e-06,0.0006363839215715079
3790,0.00015578042335083977,0.0001261475091463021,0.00018206847227678587,3.35616327972725e-05,0.00010735141932995847,5.946045929998663e-05,1.4443720576990179e-05,0.00015488957053126233,0.00019130794489551466,0.00016570200812518476,0.0001368218755359228,0.00018058792383650877,6.085076547370364e-05,0.00034810132772471447,0.00011869055042922995,0.00031338324941031356,0.0001901545820871643,0.00031126972768386166,0.0003391061089313701,0.0003447248511160796,3.083500618309358e-05,1.1129568369328536e-06,0.00012898047426916593,0.00012151222622142633,0.00016775815122427396,0.00018013007985004715,0.00015257285146973897,0.0004290164463253667,0.0001283850872911295,0.0014294817450896014,0.0014749708917626344,2.8209459150364218e-06,1.408986892583817e-06,0.00024516242893837077,6.91542803754565e-05,0.00289508502802438,0.00031777867148487265,0.000413590220989204,0.0021736536654045555,7.493477894265078e-05,8.456280745927853e-05,0.0002569740582456826,1.0273181010754911e-05,5.753855262099428e-05,3.7686704257403756e-06,1.2201646523100017e-05,7.764290104682946e-06,0.0005574095910226764
3800,7.853700294623051e-05,0.00015390181067192612,0.00016704489841255278,4.894779689468161e-05,0.00010492896169580782,5.347078796894247e-05,2.6818604720175966e-05,0.00019281340908860195,0.00020801580185197252,0.00022826516944397747,0.0001914971495766073,0.0002068799410030359,9.601668201895906e-05,0.0003184379192654727,0.0001439617212185221,0.00034939159683099506,0.0002341237245841658,0.0007452745715327694,0.00037500619493258184,0.0005917291091864471,1.7301797163909958e-05,3.7627346056661356e-06,0.00010623175537457991,0.00015251971484234083,0.00018553314513462078,0.00022591242668695765,0.0001904920745037822,0.000595433655494347,0.0001183659453045317,0.0026954280644034914,0.002050575874543012,4.8678350468407e-06,1.2575175788797012e-06,0.0002469582735870025,0.00010326096520049524,0.0031567111629208695,0.00035508893676835406,0.0004532546070033259,0.002510314631679058,0.0001012683760661658,0.00010581767195667285,0.0003071764678932513,9.645608358414319e-06,6.239626573899068e-05,3.407594618409429e-06,1.768631663132578e-05,7.996761940489441e-06,0.0007258358607639113
3810,0.00012091064490185385,0.00012156604273081813,0.00017614307831492139,2.5613614306408148e-05,7.295446052447356e-05,7.067876325633645e-05,1.672254852863911e-05,0.0001690687209443919,0.00014930103002430727,0.00016540094195134072,0.00011924480571937009,0.0002833329668764519,7.669388434332407e-05,0.0002279768180199117,0.00011652036312074573,0.0003391039571560361,0.0002054685201177458,0.00044849727872588304,0.000285418262216188,0.0005942119637181694,1.0516990171329307e-05,1.0208287135552645e-06,0.00010924038708375923,0.00013169663139885065,0.00018668651565526454,0.0001760727541179887,0.00015529377281721992,0.0005822346073365977,7.200236000209879e-05,0.00154374347469816,0.0013758372844185065,2.4872083055063606e-06,7.854919303577973e-07,0.0002020569713511848,5.508979138296176e-05,0.0030897788796975393,0.00011801344292389558,0.0003041900705547278,0.001864434884793046,9.060404503586183e-05,9.762797005258855e-05,0.0002352776966162883,1.087907594020123e-05,4.3887662271154165e-05,2.9236410750953156e-06,1.0573741885055842e-05,6.429081464626769e-06,0.0005786001484291254
3820,0.0001847165359694958,0.0001253607854906452,0.00021352529308892742,4.568146836123924e-05,0.00010650953108264114,6.443768451301724e-05,2.1081636452663176e-05,0.00019909521462992545,0.00021811967099756861,0.00021174528267953345,0.000155510769850736,0.00026643865091281174,7.570088053398516e-05,0.0003122307336882593,0.0001481900227583386,0.00037163250335802496,0.00024908111828499005,0.0009290448504849952,0.00044406646840883745,0.00042181384293384376,9.408998290138299e-06,1.5264124821720215e-06,0.00014650196612945842,0.00024042818199306943,0.00020139914723464673,0.0002557443234951249,0.0001755678486692604,0.0006153888113108253,7.691747598931572e-05,0.0020859486169090445,0.0018131176748849907,9.93876355277238e-06,1.3344339112287416e-06,0.00024073393826708526,8.31018200122544e-05,0.0027353155823880903,0.00027242727649498907,0.00037797650172640275,0.0022982321765798483,6.912420051707385e-05,0.00010132232175927106,0.0003392335317770348,9.41976870849917e-06,6.188118705948738e-05,5.691655678193727e-06,1.74148400611886e-05,7.3000590510952484e-06,0.0007180409556551368
3830,7.550779603010691e-05,0.00010538007837312012,0.00016225950094444317,3.0206754911371267e-05,8.823942298143697e-05,5.5162876134493844e-05,2.2597775211500743e-05,0.00015807777347751016,0.00019259629789958598,0.00019079586510335026,0.00012695517869512843,0.00019196321179959028,6.594759360615103e-05,0.0004958324040723588,0.00014572773836359909,0.0002726525244333617,0.00020198880014387632,0.00040623875684455004,0.000323991335171568,0.00034428405100624083,8.664381902687453e-06,1.5768000537064617e-06,0.000126341969194713,0.00024204098090197223,0.00018849223581435753,0.00021738932884203177,0.000143568583529228,0.001025455485727251,0.00017046364061033134,0.0014568003165721529,0.0017182051604021028,3.998443343017876e-06,2.3951488073382726e-06,0.0001932422190288168,0.0001075907493011801,0.002293496084328222,0.00023301979521817313,0.0004212564828778145,0.0022938716597901776,8.80796958328296e-05,9.323501579280258e-05,0.0002845626173146932,8.048871572306528e-06,3.204931319907441e-05,4.115237889908541e-06,1.206272562876839e-05,3.88812312577587e-06,0.00057778007937162
3840,4.0865818280274434e-05,0.00012658953896963284,0.0002534816934939928,8.574576570278945e-05,0.00010270720156307902,5.7624824318495125e-05,3.4001322589744836e-05,0.0001615683064349459,0.0001984523546162246,0.00018339072230510293,0.000175509761861625,0.0003080715397927167,0.00011784727476684819,0.0004900195384086503,0.00013052723509062605,0.00036330527665760526,0.00022695796638790645,0.0005335424616800392,0.0003558118429041944,0.000469514164385048,2.21527588804356e-05,9.916850545957263e-06,0.00011576305733959509,0.0004972190659138759,0.0001870229153904523,0.00023295860809003125,0.0001768548649975517,0.001485916802884228,9.394817434202305e-05,0.0016864647507728798,0.0017713567892614702,1.0867396297785296e-06,8.222312958094339e-07,0.0002801591737865823,0.0003041626816782824,0.002987680417824388,0.00037044870166799086,0.0005792281997594752,0.0021996612410437474,0.00022267783619907806,0.00011258694366231697,0.0002522833542890395,1.015562699325462e-05,6.741207039837776e-05,3.8114490452910833e-06,2.148118035134127e-05,4.940739128913318e-06,0.000721280189804442
3850,5.593863120759312e-05,9.547649771179786e-05,0.0001151328358543449,7.719361211369766e-05,8.04934794346994e-05,4.557290631091752e-05,1.728011800681993e-05,0.00016184325856672478,0.00022375859677476083,0.0001899212144755909,0.00014006212030602753,0.00029563060120930897,7.377566630982945e-05,0.0002693464312583062,0.00013631133720872282,0.0003536534371450214,0.0002124544210763486,0.00030560423453878516,0.000306149987267901,0.00031792492313371403,8.978206192735772e-06,1.911364988428783e-06,0.00017399631453654491,0.0009952006344609492,0.00017013646667730358,0.00018350537805644047,0.00014474404551878065,0.005977545219724645,0.00011184394232360312,0.0013929878331138592,0.001466988060263289,1.568383679895777e-06,1.3015618474035931e-06,0.000225764121035133,5.9011581708658817e-05,0.0031598248655527145,0.0003993899220296173,0.0003403224466184918,0.002041282910726121,8.47536817528691e-05,8.708788881450306e-05,0.0002328018109829266,7.893574631097206e-06,5.9488976796628036e-05,1.1056197201218902e-06,1.4284425590063966e-05,5.1502488283492824e-06,0.0005854646054256693
3860,0.00010597613954187831,0.00012491318250138473,0.0001621750567597206,1.423502251544385e-05,8.686975951420565e-05,2.9819645683386197e-05,2.515815979027563e-05,0.00017274728126648296,0.0002027010650756554,0.0002012912420498293,0.00015738531541597246,0.00019648303619014442,9.198409854780172e-05,0.00031632802458089125,0.0001369421283262449,0.0003584500881335261,0.00023075871212193845,0.0005186585390107706,0.00031202212944696206,0.0004019459758092469,3.767475770765906e-05,1.340768442133056e-06,0.00011408774730872835,0.0014219459617718442,0.00021778150759081197,0.00019662099933218395,0.00016824791025875686,0.012756986088099454,0.0001098626909765178,0.0017237884627367014,0.001885410097623232,6.167607030037908e-06,1.1462252320729892e-06,0.0002924937519858683,0.0001424363414190306,0.003172940442978598,0.0005888978905819571,0.0005093209785454142,0.0023882870228257224,0.00014370887271446562,0.00013415327103378396,0.00027504642193396615,8.790857289424016e-06,3.75890438627582e-05,3.281591290812415e-06,1.5854088478594542e-05,1.421585862699672e-05,0.00074812991900881
3870,4.299467005212495e-05,9.863648279393468e-05,0.00012433861399208584,3.5386892030214936e-05,5.8508425873555235e-05,4.133987911572183e-05,1.7068110570404083e-05,0.0001421972834153931,0.0001926783393978288,0.00016128306974461904,0.00013419564693443255,0.00026417380129420724,5.680548293791277e-05,0.00038108232874421564,0.00012211128943645822,0.0003066751415702113,0.00018855676403018454,0.000412624439796204,0.0003390542597045825,0.00037250004934146337,1.634380722586772e-05,1.404019789874912e-06,0.0001852895058621874,0.00035499450720561873,0.00018801677722207085,0.00020093375303661812,0.00013663591314301863,0.01921534758786312,8.199500851138091e-05,0.0011308488306296498,0.0012771164751262498,2.9569518374154433e-06,2.365929195049252e-06,0.0002319354848647956,7.578052455164272e-05,0.003264771784375541,0.000239369098620674,0.0004993850573501114,0.0018440814459244601,0.00011969871126403305,9.362219657819133e-05,0.00018458901782566274,9.136465071054313e-06,7.384949027935248e-05,1.5250088038305735e-06,1.721783654780652e-05,6.6836444592173295e-06,0.0005302284349453271
3880,8.54279740956218e-05,0.0001211142922692379,0.00016612282239550133,3.196345980692619e-05,7.989148901461569e-05,6.131373690690095e-05,2.469332256637496e-05,0.000185296616740581,0.00020080487373120174,0.0001884941642562633,0.00017435213981974737,0.00018010845839049841,6.320594660963515e-05,0.00031397402709271144,0.00014774371028957958,0.0003445249385866839,0.00029109311643078724,0.00047201239923090377,0.0003648292634579668,0.0003023122144607238,1.9450364322629606e-05,1.7517153841284536e-06,0.00014969782563924492,0.00012933907133004142,0.00026991733159533756,0.00023438743696134825,0.00017480106679271712,0.03244362317635351,6.339889121641255e-05,0.0014910209223305527,0.0016003994246364885,6.6395737356781854e-06,1.2979093958674655e-06,0.00025045772581382255,0.00011764839389110735,0.003267993463125792,0.00024873990650841726,0.0004976254820046965,0.0018098135979800355,0.00012913766868593053,9.764934535871469e-05,0.0002491431232483969,1.4080376148711182e-05,6.435365174397011e-05,1.9564337477836217e-06,1.2898240125547563e-05,4.7241824290050205e-06,0.000678345924313095
3890,8.137366403330776e-05,9.35356102746542e-05,0.00022751306368732946,7.715505029891719e-05,7.186113893737903e-05,2.4248585737374177e-05,1.8798104691014526e-05,0.00015927452903117585,0.00019163078685067975,0.00016141327914246005,0.00013419475566487114,0.00016941905586072943,7.264630516818457e-05,0.0002994238309192549,0.0001267416398827012,0.0004118423351868776,0.00020208985662057403,0.00038387594003005336,0.0003916676108512246,0.00019714305781984504,9.681024285915953e-06,9.496776194287723e-07,0.0001045164024036989,9.801474893074325e-05,0.00016125408218011175,0.00016008650199907586,0.0001421299202681016,0.007855001294657406,5.0330695557875864e-05,0.0011037463528939938,0.0016141397026487759,1.9308917730060158e-06,2.6381442595359393e-06,0.00022394642101639624,0.000123141026699005,0.0026211425737088997,0.00020734691661935498,0.00032529425865010026,0.0017664816891354818,7.204241980852244e-05,8.936197474817711e-05,0.00023355189990291117,9.683093826982088e-06,4.1171678597685324e-05,3.1639850750137955e-06,7.342597830756044e-06,4.186630898592793e-06,0.0006384860486609778
3900,0.0001473111187858854,0.00012125213091961533,0.00020342467899372296,6.759029201799741e-05,8.989196171644037e-05,3.9675056825823895e-05,1.7906228716425205e-05,0.00017927866551206164,0.0002090498839420215,0.00020581089464387055,0.0001450637879662667,0.00019299108815711054,7.175196678654787e-05,0.00038903668237355745,0.00016108295197903803,0.00034841345349462087,0.00025566098182505605,0.0005049712394047383,0.00036794108604667835,0.00029546855319019993,9.535404422005238e-06,3.058162630820149e-06,0.00011923380622137138,0.00012924446282976704,0.00021762711135976835,0.00020601930012911936,0.00016662667149220671,0.001184660825232739,0.00016328506014810123,0.001967360690487634,0.0015898280700148825,4.004851314360733e-06,1.2023011056570661e-06,0.0002306267556685052,9.309966095438215e-05,0.003184059635867441,0.00023450802581138135,0.0005159392107824926,0.00208467150628894,0.0001272777266017421,0.00011836567546080398,0.0002691845850377586,1.057965561091336e-05,6.124408298228683e-05,2.2034954371408167e-06,1.9280963002571205e-05,5.046206596656592e-06,0.000662691412462417
3910,0.00026454983337043277,0.00010374422456424479,0.0001506164184750722,1.9587973693118532e-05,7.004036547076667e-05,3.3421949019716406e-05,1.669802151935487e-05,0.00012457600022449725,0.0002220336085255457,0.00015139072937775744,0.00012576814475772431,0.0001549779254464715,5.9007014398207594e-05,0.00021877631808795155,0.00011081665664222102,0.0002747498047401821,0.00018906042899247095,0.00027394912257890883,0.00031001767889182074,0.0001934563877707642,1.1062727577976171e-05,1.8270298581063093e-06,0.00012048054856992337,0.00011012524611516214,0.00014365597931592753,0.00017953455494173183,0.00013866803491236368,0.0003171652303642961,7.998035234507147e-05,0.0015452777403011195,0.0010244281999755034,6.104442741086882e-06,3.465531957514024e-07,0.0002125586619016611,7.32727582539164e-05,0.0022964642539309117,0.0002525271470737001,0.00042513140641558573,0.0019073205674194566,8.428422043536271e-05,8.950301066225173e-05,0.00024183223766911454,8.766399051004113e-06,3.832704611943345e-05,2.977102686878425e-06,2.053037583400853e-05,5.031399977686629e-06,0.0005704159712559602
3920,0.0001734593847529971,0.0001236051734185364,0.0001962210452356949,8.826085295569369e-05,8.741590988684392e-05,3.7426424021934776e-05,1.8393577031038807e-05,0.00017156450798694399,0.00023652275290755382,0.00022349461401884513,0.0001520119197894283,0.00018955000153305157,8.467308492257008e-05,0.000376736762350488,0.0001876717768962333,0.00035352188504894535,0.0002560687013616429,0.0006108428342526925,0.0003720218229572031,0.0002329848980552782,1.6197513195920382e-05,1.999436485284532e-06,0.00010404995626461391,0.00013136106627956761,0.00017662417585592475,0.0002080807395565715,0.00016976746363280747,0.0003760442663855996,0.00011701247418079608,0.001795203124210785,0.0017946597048513172,5.240805133980094e-06,1.9826366338462127e-06,0.00023868434906723393,2.971178119674996e-05,0.0029163222873998937,0.0002865654671304671,0.0003501426344780426,0.0020456245319430363,7.530676735948847e-05,0.0001253579491582449,0.00028224479000484655,1.0899466387389194e-05,7.561561936147519e-05,2.318675820642123e-06,2.182975563087556e-05,9.247406574877587e-06,0.000598788506509292
3930,0.00010883449593363684,9.987761388562666e-05,0.0002506071862059765,4.025424998472809e-05,9.098834582898896e-05,2.162905683084643e-05,1.5890310145117635e-05,0.0001350864170186808,0.00020980050912766465,0.0001667107434304827,0.00011734804697429544,0.0001620519443600215,8.002468688097556e-05,0.00035432609824138125,0.00012170238179912717,0.0003580622857025097,0.00025403793199732587,0.00032015945519376976,0.0002716596788464396,0.00012448937754205635,1.69128033607781e-05,1.5753588837579132e-06,0.00010499258871738196,0.00010786233261845835,0.00012858752066102758,0.00013566379217662094,0.00014419041525788414,0.00010877459680416343,0.00011259727859162279,0.0017416161968555948,0.001376914283847073,2.36741847387253e-06,5.646260374672569e-07,0.00020458886041335432,7.795870630149615e-05,0.0030344845441927825,0.00010370769121678519,0.0002975439765886721,0.001419035711334527,5.7682075524291066e-05,8.425685283716915e-05,0.00024040604280168256,1.0079471762469279e-05,3.619440572988491e-05,2.2180504309247e-06,1.0887467593159861e-05,4.960296534718565e-06,0.0005095055641198366
3940,0.0001265866789890935,0.00011825875757707436,0.00014989183289003326,0.00018746754844759303,9.592738271291127e-05,6.554435828953898e-05,2.3654284536080184e-05,0.00017097060356005032,0.00022780550695782577,0.0001801074561692649,0.00018048201762633758,0.00017898207151454234,7.593806483690962e-05,0.0002599390847504032,0.0001638687987719147,0.0003499622154125393,0.000227823092640404,0.00028729294704641945,0.00033561309314459996,0.00021601241686954623,1.12885732002451e-05,1.4883549201973855e-06,0.00010611270879615915,0.00011665205240733075,0.0001846384649878448,0.00023596428753453198,0.00014135882072757874,0.00018742106884592384,0.00016781314098844566,0.0018503848234180656,0.0015147826256825822,1.2920562626007064e-05,1.4642033658064522e-06,0.0002514623319786512,5.5729025929441016e-05,0.0034294870056961863,0.00036218956239527115,0.0005474143916871986,0.003493849542667618,0.00010257729787514547,0.00010631690867379211,0.00022167583953684852,8.922983267919746e-06,3.059835193295338e-05,3.039801121639767e-06,1.7935992328011148e-05,4.629325051860544e-06,0.000692351799923814
3950,4.818798361020615e-05,8.961112939632427e-05,0.00010083861458557864,5.1024422031378247e-05,6.391102702703835e-05,4.600835838385325e-05,1.1702743292868989e-05,0.0001269121155632105,0.00018681862641426302,0.00020015944508479928,0.0001522921212276962,0.00021273971070021326,6.14825664552929e-05,0.0002588589521982174,0.00014100270914744665,0.00029901287889397624,0.00020476455371381023,0.0003653319758309471,0.00026342144499690565,0.00017451372174627462,1.168296033166995e-05,2.357327022507436e-06,0.00012333225524391168,9.701936090672966e-05,0.00012723271929590966,0.00020793070083554034,0.00011652916879908611,0.0001749665823791245,4.671606373976321e-05,0.0014522320947627783,0.00139837978254438,8.104906774386781e-06,1.6223330323117417e-06,0.0002495653599395334,4.9712778960809844e-05,0.0028527360901936722,0.00018021823860248329,0.0003824558104619901,0.0022881085100998296,0.0001029990173637529,0.00010123571066310223,0.0002274368360567344,8.12312163504653e-06,5.0789494184727805e-05,5.567098519850881e-06,9.274919044809847e-06,5.236792328532013e-06,0.0005156083766678943
3960,0.0,0.00012600643028317477,0.0002065634148597422,5.182422263423252e-05,9.023271871529392e-05,5.0825998030559335e-05,2.6910665001599012e-05,0.00016278016871135688,0.0002349985386141636,0.00017624884017431594,0.00017005046156120032,0.00018060083252159363,8.090709174442829e-05,0.00032240794288443376,0.0001398684023312501,0.0003665404371362267,0.00021215254558321712,0.0005831838523990565,0.0004286837587005519,0.00019014583520670885,1.4413332779995828e-05,1.3571017015499402e-06,0.00010572418405385865,0.00012583760502411174,0.00016069068931054198,0.000151322324522649,0.00017157630049349236,0.00023410283062093797,7.700847532444347e-05,0.0016674398572961843,0.0015464966895474006,4.5201045202966415e-06,1.9929494381835143e-06,0.00025073221444514186,0.00010755088020264708,0.0034808906799779623,0.00024313471840252046,0.000481082044621922,0.001883788311811201,3.891754752413113e-05,0.00010415866045677856,0.0002635869015508239,1.5437731144473437e-05,5.834506121227212e-05,2.8642548344322283e-06,8.271442344173818e-06,5.768880454083665e-06,0.0006212464433682491
3970,5.185449010134232e-05,9.979148903073639e-05,0.00016303788564716828,4.6175630876574205e-05,7.390037255304666e-05,2.2533241383765467e-05,1.8987097057074613e-05,0.00012504333084819474,0.0001661008068142147,0.00017556924529133828,0.00014345154988887294,0.00014624314768407325,6.734827341594096e-05,0.0004053051357664817,0.0001508258259741071,0.00027943518545497226,0.00018704492808430036,0.0002901183070568389,0.00030341428881876334,0.00016373472166905436,1.0181255485090718e-05,1.13291970955349e-06,7.039007733695384e-05,9.674444421438304e-05,0.00018302804072364807,0.00020003255804219348,0.00013660551326397845,0.0001922954660493429,7.24861539356894e-05,0.0011739163143859583,0.0014254382292828304,2.965844532340226e-06,9.623135547244458e-07,0.0002088084285636356,4.7446885194183794e-05,0.0026396581307085182,0.0003053953677716523,0.00040216048247873165,0.001450153812651213,8.97725415158717e-05,8.194235935364506e-05,0.00020605525654498953,9.614095849123834e-06,4.5277127378055356e-05,1.3867783484426758e-05,8.0527175225715e-06,5.2713938926489885e-06,0.0004818244672145664
3980,0.00012254050466603493,0.00011222787919433986,0.00014231432931416084,9.152575327377382e-05,9.069832466849076e-05,2.6119505969711307e-05,1.6295509777950456e-05,0.00016099341985642733,0.0002730890784461091,0.00024122531039548785,0.0001600826399047844,0.00019253803495155038,6.157880014721425e-05,0.000315189772313563,0.00014769032532222957,0.00032206009276585515,0.0002197661353618717,0.000558944848806399,0.00031728163970057174,0.0001829085681859322,1.587829557757907e-05,3.0339830016833893e-06,0.00011957254784905955,0.00012098188561425442,0.0001349791156295951,0.00015845523774979557,0.00014425147936273874,0.00017059668212751275,0.0001273322595404109,0.0019022041039236492,0.0016158684884750338,4.581437960292566e-06,1.2390404711087028e-06,0.0002523598838729653,7.529412154953999e-05,0.0032257407648788802,0.0002963939149342816,0.0004672026171713653,0.001957911283213215,8.521518609889232e-05,0.00011018037193701877,0.0002045463208559602,1.0818573982004628e-05,3.55230243123645e-05,2.383053677763144e-06,3.4831589687935023e-05,9.241072192430543e-06,0.0006904891654465222
3990,8.032957749552121e-05,9.287596776304535e-05,9.606956115322178e-05,5.851398339096363e-05,7.857450098519397e-05,2.9611141928389344e-05,2.598099055379767e-05,0.00013075401426941845,0.0002032012680493048,0.00017083330903150488,0.00012208295079888483,0.0001464644989154138,7.595423137663812e-05,0.00036334597998166797,0.00011634663217401871,0.0002716566170180915,0.00020322179267454483,0.00043896122703058484,0.0003309876496923204,0.0001845241964146021,7.340993972795181e-06,1.0337458664274415e-06,8.721460559267384e-05,8.602189370441204e-05,0.00014169893040057985,0.00018834677414734927,0.00012899303108995807,0.00015281203645253104,9.639478937760983e-05,0.0016676862041676453,0.0014540081997149751,3.0747800451688074e-06,4.0563697060052555e-07,0.00021693047678267416,7.224280654181365e-05,0.002844505258472176,0.00037453322800552475,0.0009495148642881329,0.0015278814779326882,0.000120020968609101,8.871138442114159e-05,0.00018726608376315018,9.877987368917528e-06,4.8956212457041906e-05,2.051367761726577e-06,1.0438560556608285e-05,5.535696000251877e-06,0.0004712654503967744
4000,0.0001668396049121218,0.00011030196154010042,0.000154148773202137,5.6757278495408706e-05,8.19150016662859e-05,2.192136305660163e-05,1.5301829915510102e-05,0.00015809967578103734,0.0002477133672159568,0.00021758847246631174,0.0001677646979321687,0.00020063297024033974,5.356915783856308e-05,0.0003072136610472704,0.00012430276002331643,0.00035918792684357527,0.00023500534853292327,0.0005106441191119336,0.00030546899546802565,0.0001946446315451122,9.998556489165702e-06,2.8600818278918564e-06,0.00011636045471494294,0.00012705411424313284,0.00019492984290475925,0.00019174430540589663,0.00015520600968816484,0.00020107226901235908,0.00010437969306249094,0.0015554168589054648,0.0015644797866341844,2.4742746653878165e-05,9.853025143930139e-07,0.00027100658930259046,4.7959867595308516e-05,0.0029535986949724654,0.00034522625605743184,0.0005881439530322233,0.0014540303120772302,0.0001636689356799702,0.00011841381100594576,0.0003001555088219047,1.1704837560285418e-05,5.1915763465534004e-05,3.5128384196159685e-06,1.736909005303242e-05,6.934644363681426e-06,0.0005534763111460641
4010,7.858310546867823e-05,8.409142697700177e-05,0.00011551828269751411,3.0099638759203284e-05,7.407218023101866e-05,2.4684839747829127e-05,1.9937098683803305e-05,0.0001278618346442804,0.0002302413504717219,0.00015250138453910359,0.0001244987712246853,0.0001445343233165679,4.8716313862797845e-05,0.0001952792623804129,0.00010829907814884876,0.00028913947795642216,0.00019654637188986783,0.00030812674550233617,0.000308633101774252,0.00017920968030771996,1.3681188464222518e-05,1.6287889251837337e-06,0.00011323602315220888,0.0001084066455876426,0.00014126948393012738,0.00016268235982242824,0.00013066731544254353,0.00011049205243795467,6.544234464067382e-05,0.0013604354710814942,0.0013761973188096122,2.4396062326737025e-06,3.471977460224837e-07,0.00016774774458627785,5.5841988375284546e-05,0.0024930500349830886,0.0002715264105184708,0.0004610366022276884,0.0018973785891390077,6.126072344884187e-05,8.773950680048696e-05,0.0002141591862086946,7.950987127598664e-06,3.182856519357299e-05,1.9374469449950303e-06,1.0810130188068028e-05,6.811836523989373e-06,0.0004406844649225184
4020,9.51989969414529e-05,0.00011957285825989237,0.00014404952110991197,0.00011903175293514967,8.066988090085246e-05,4.602519907175684e-05,1.603848016010874e-05,0.0001567455951989107,0.00024757013135545935,0.00021122130180574803,0.00014559066539545406,0.00018939176603846255,7.088365698419547e-05,0.0002529831980222265,0.0001200870446082526,0.00037450357015659743,0.00021146630611565496,0.00039894822003335,0.0002985587101112728,0.0002135674136516036,7.873922224746196e-06,1.6610818073641747e-06,0.00010891571459715715,0.00011687701885727898,0.00015439725353522072,0.0001821648854562591,0.00013364042361267063,0.00016720509081285826,0.0001438630374950746,0.0019692018092111853,0.0013422764924268954,3.7589944546755786e-06,5.687081891841055e-07,0.0002247606261603097,6.0845560241177266e-05,0.003110598318440962,0.0003891488776085574,0.0004090208974369207,0.0017345845088190413,0.00011717436206100082,0.0001306964729696072,0.00025144910660999074,7.363217040097197e-06,5.171183988095122e-05,3.0013610098515634e-06,1.1259992007398511e-05,8.413564305504901e-06,0.0005788641697201311
4030,6.671034998184822e-05,9.34683434579679e-05,0.00014224350515923222,3.286894834658621e-05,5.7416737633369527e-05,2.468283490403108e-05,1.6744219653280666e-05,0.0001245215866891719,0.00022030111530737482,0.00015447980094207998,0.00012208007131260954,0.00015248999947271332,4.696672500059495e-05,0.0002751378373348852,0.00011260968445952007,0.0002614975920718322,0.0001793765400753239,0.000362887023769643,0.0002492334399583716,0.00018422617720990675,1.6815386368485976e-05,1.5947346130661775e-06,0.00011811909735070422,8.209760164232649e-05,0.00014250260879528374,0.00016264472407847267,0.00011784958093652588,0.00014357044649455821,6.628668024382123e-05,0.0016367502233620602,0.001277852062632216,2.5348103783390186e-06,7.270527057797555e-07,0.00018085911449929753,6.727378789464954e-05,0.002273207136949139,0.0004298139677885929,0.0004037850355991026,0.0015091094531531563,5.153730429642146e-05,9.510149108119426e-05,0.00021484813700143034,8.014012146179636e-06,5.9501595112317015e-05,2.677279145054653e-06,1.6353201176270542e-05,5.212959214575011e-06,0.0004223394273993068
4040,0.00020464638523233586,0.00011015200449403863,0.0001517496049539301,8.20709675757465e-05,8.568639967876215e-05,2.1572520235741516e-05,2.3588935175726966e-05,0.00016105873565444595,0.00028854892962476206,0.0002355381221458716,0.00013119597638671147,0.00015886492683272568,7.05329466460189e-05,0.0004084006812099149,0.00013387677057186568,0.00032971116547113213,0.00026601810614330164,0.0003527268075753109,0.0003662209372574143,0.00021441547473248905,1.1457114709401019e-05,3.021439485464539e-06,0.00012068184551161667,0.00012642101776383192,0.0001407112035185392,0.00019105090922675902,0.0001848643079109225,0.00016260415081229717,0.00019762521431048957,0.0014811108630979168,0.0017034965140275311,6.263595825255409e-06,1.1434321808983034e-06,0.00024880671929588703,0.00014346496416118226,0.003344922926529317,0.00025198122229193,0.0005104633094334851,0.0017482300193595172,8.590545337505638e-05,0.00010745354057704979,0.00026075853334481074,1.1768171525035904e-05,3.929652920185132e-05,2.060464632841504e-06,1.543024448998939e-05,7.49943373861594e-06,0.0005625019958283086
4050,7.017075107851224e-05,9.308645198327384e-05,0.00015190078728464308,5.563755765141272e-05,6.501261743285882e-05,2.860952196688524e-05,1.095903733327077e-05,0.00012737074393238154,0.00026067579564825614,0.00017340076794852385,0.00012640012343596106,0.00015235966339427557,3.3614874406347425e-05,0.00020212874532240572,0.00012978613861010265,0.00029690496811474567,0.00018701419708146334,0.0003568706689239262,0.0002947380883161407,0.00017801496827089068,1.4812776156695355e-05,1.612082029113522e-06,0.00010477830487622459,9.868268113549732e-05,0.0001472275424618572,0.00014978306385207615,0.00011246263425501906,0.00012772527121212372,0.0001170159298517503,0.001249544803924508,0.001325233829999638,5.240935908905457e-06,3.7319460695609794e-05,0.00021454564843121152,8.484144167824473e-05,0.002709468212218047,0.0003858030613717685,0.00029914281118998705,0.0011141120397608433,0.0001198240335648928,9.144397067122143e-05,0.00023452418796476594,7.609498628228561e-06,2.1141867071788747e-05,2.0043439356555703e-06,7.69037745797457e-06,5.926764936576223e-06,0.0004153949142029664
4060,4.003868478930067e-05,0.0001170958452211631,0.0001998044750744871,3.1802071470993096e-05,7.577086101619636e-05,5.4945551066785584e-05,2.1073572778377946e-05,0.00015544656371002427,0.00033378779202447996,0.00018246009541504426,0.000138082884846924,0.00016347933559786497,6.515529806302334e-05,0.00019997771976249266,0.00012345029755130138,0.0003265922408158379,0.00020977616565646812,0.00031107398378771496,0.000379573706287892,0.0001728863548190275,1.3787032531972435e-05,7.52290713142374e-07,0.00012033877491744046,0.00012472446082651716,0.00022305347426141412,0.00019472445122142878,0.00014452269915313175,0.00015078051116001182,5.9629906095678124e-05,0.0016035971207133252,0.001631619993085912,6.1780690240670635e-06,6.692580314727951e-07,0.00024597404107227176,5.750054287425775e-05,0.00316391152690367,0.0002903166730566892,0.0003157676905497722,0.0014337321064213134,0.0001184633914412726,0.00012758603707738983,0.00026490233047966595,7.5884387976733184e-06,3.6651179088618466e-05,2.9179963499419507e-06,2.4414591309083824e-05,7.253976418793007e-06,0.0005080547024241276
4070,8.802327491811983e-05,9.82144126811428e-05,8.796496242432292e-05,4.0548462349349485e-05,5.609546206831214e-05,2.5948693278117734e-05,1.5148620104090726e-05,0.00014567940745272462,0.00026369151026779355,0.00020593283677835657,0.00011972897076880686,0.00014890215835047733,4.8841233030504787e-05,0.00022139975261453528,0.00013052249761670226,0.00025929526591264264,0.00015914027175243202,0.00029191324165169365,0.0002697563198005099,0.00015778775323066444,8.118307413022276e-06,1.3690580744564175e-06,0.00014022604696344013,9.081627939437314e-05,0.00017556487456214201,0.00014662523698469044,0.00011463679835773435,0.00015678664213367483,8.354890855046122e-05,0.001411593504721577,0.002137890421875667,6.7724410598484624e-06,6.157603589730435e-07,0.00020404395788073523,6.308487460878132e-05,0.002127827856397302,0.0002195104090343049,0.00030902086571741385,0.0010898748339382574,4.392845031565057e-05,9.679223668941427e-05,0.000194621759484769,8.460593834212943e-06,3.943726451591496e-05,1.761993959029696e-06,5.713101888080348e-06,7.26514076785592e-06,0.0004549974318665944
4080,4.615676070942138e-05,0.0001117567522605157,0.0001284355189541105,3.0325296786437167e-05,7.130651557765124e-05,3.1414298440352496e-05,1.8593656949241087e-05,0.0001475035564464896,0.0003089911821595632,0.00016757897831740933,0.00014340636937802912,0.0001822408303976556,5.048134875042374e-05,0.00022949776625771638,0.00012687358206690659,0.0003382728220631239,0.00022220857077050833,0.00035160774341432124,0.0003257258221548319,0.00018691577657575448,1.6031331267892643e-05,1.999810121937859e-06,0.00028108087630926627,0.00010369872102610127,0.00018963435892744183,0.00016999840922144152,0.00013398292891652307,0.00018952930655508638,0.00013901242736566978,0.0015325843936084672,0.0016964696359114664,6.020746788853639e-06,1.4098462929452587e-06,0.00025413313229148834,6.459724241313349e-05,0.002979038807391566,0.00042705731790044696,0.00040662907516471233,0.0014140080354760366,5.8473794186865395e-05,0.00012136989252411764,0.0002805554426251771,1.3072696725811167e-05,2.3586387746814658e-05,3.7334025561871202e-06,1.2141415642797017e-05,4.8819085519364025e-06,0.0005136808474182704
4090,6.742358312324527e-05,9.355310742350326e-05,0.00010360688564120201,1.5033394902935884e-05,6.847663997393062e-05,5.6392246351456045e-05,9.31572771122655e-06,0.00013481918936002085,0.00021984934183425187,0.00015870376969519056,0.0001240281808962608,0.00014872179368145708,5.3135678419548226e-05,0.00017116852209093429,9.615276067682281e-05,0.0002758040398790714,0.00016250159649431895,0.0003987857156667376,0.00025916416002086666,0.00014050623283749114,1.1138571257096334e-05,8.867465316754832e-07,0.00020416704647485456,8.979488830972075e-05,9.761420522544167e-05,0.00015928051947748404,0.00013461965218012928,0.0004334080065534425,0.0001613798335620087,0.0013538143586766106,0.0011048741601743905,5.062166585932263e-06,9.328790923450646e-07,0.0001964905197144297,4.5800291424770494e-05,0.0023202295628612668,0.00011836658238669075,0.00025650364980505405,0.0011467839385602486,6.28501285026029e-05,8.582855443280971e-05,0.00025202704123987766,5.054977225597357e-06,3.896908149242049e-05,1.1242333179416637e-06,3.5866415089811978e-06,4.608975848249416e-06,0.00039574956699307216
4100,2.5079772211558693e-05,0.00013339288407192504,0.00022942463486891245,6.402118182776021e-05,9.240741804021221e-05,3.720549023539004e-05,1.5443616188358734e-05,0.00014943003026454576,0.000283491606869124,0.0001824427858323947,0.00013121702406020016,0.00016266495818398387,5.833644074055643e-05,0.0002172011247826806,0.00012244241765116016,0.00033881483628140643,0.0002208890785539597,0.0004137989031730843,0.0002991050097856943,0.0002619715778868873,1.114160500426114e-05,1.0034279208431595e-06,8.053825702651298e-05,0.00012646788418791153,0.00014993305522570773,0.0002143826867292934,0.00014369828967979932,0.00023695111752595381,9.041532673649357e-05,0.0016039817675827994,0.0020139672052060056,3.856683323922818e-06,8.273876979780847e-07,0.00020880879899363742,4.4176290144525896e-05,0.00293888929614664,0.0003735747066065093,0.00028172280094938715,0.001171092366157066,9.691790190774857e-05,0.00010210737098311162,0.0002421356762870289,1.431507225548575e-05,2.5875959372862892e-05,2.1945385178891963e-06,1.0087598320126718e-05,8.464556084203601e-06,0.0004959760663542274
4110,2.4832988120809143e-05,8.847050970413178e-05,0.00012825573456083016,5.6718716680628236e-05,6.519943148555566e-05,2.8475999369935335e-05,1.6478286395082343e-05,0.00012752596673081646,0.000225477491245764,0.00016097606147523865,0.00011305061938596434,0.00013712646320165187,4.572239679508713e-05,0.00022671278872801875,0.00010679362206957931,0.0002682432562519625,0.00017355291799244039,0.00041409436565783403,0.00023933168594436125,0.00018279884728902667,1.01266480361242e-05,2.1241777508311277e-06,6.781867124306533e-05,9.169927937299039e-05,0.00011451394632934249,0.00014355423362406698,0.00011546270579612094,0.0001365688591025706,0.00015639330037507126,0.0013543545930438498,0.0014720719941652826,7.2925329380228545e-06,1.5378969468000856e-06,0.0001708230544610593,5.1109526379416286e-05,0.0023384575747629577,0.00025696301114207617,0.0002748602427812768,0.001121341776598117,4.7791559970724314e-05,8.666695970924977e-05,0.00023543241861635183,9.382231748903152e-06,2.247210828321485e-05,1.3225451082470712e-06,5.4741674976577365e-06,9.040509808201029e-06,0.0004114218476504601
4120,7.810580876569009e-05,0.0001161816515959282,0.00013371940951267922,0.00010431970648871774,7.03264053481746e-05,2.7422253469682017e-05,2.7426908149068026e-05,0.00014613652026071407,0.00030367894703956465,0.00021225737936224614,0.00016594321718543472,0.00020068924496886652,5.689234994386328e-05,0.00019469627693006098,0.00011301180407451257,0.00034636561887197153,0.0002640907870390612,0.0003081156656591581,0.0002941877333949314,0.00015827023769871622,1.0408786522451207e-05,8.276585637849901e-07,0.00019526885585871345,0.0001121479263576481,0.00019174273659904417,0.00017745775866382277,0.00015265409404502885,0.00017545302935054514,0.0001545744655628342,0.0019093179100714548,0.0014228403949263172,5.5507417070938265e-06,3.4977594710680907e-07,0.00022344930395400684,0.00012146918250052078,0.002975097679069766,0.00014458358403532593,0.000429212078105805,0.0013969526008060383,7.546988527489322e-05,0.00010478528577713805,0.00024598762852796375,9.831696934518595e-06,2.663402523494398e-05,1.8271182260883524e-06,1.0562284491708906e-05,6.086391374241719e-06,0.0005136494622977229
4130,8.882328927824199e-05,8.293551348063009e-05,9.444605360178116e-05,1.6928636688628067e-05,6.138301434890492e-05,3.0251890006245052e-05,1.7837687485000747e-05,0.00011594131039332253,0.0003020057879776679,0.00017107017473835784,0.00011052654398805106,0.00019944322967952005,4.68899902270648e-05,0.0002011097129835748,9.799698149592502e-05,0.00026474100515403516,0.0001779720362004009,0.0002602359700054611,0.00027820586097373974,0.00011859487389934832,1.0191705058658385e-05,1.6860620864723508e-06,7.008380295792587e-05,7.513239821508363e-05,0.00013429302376846746,0.00020844595754937792,0.00013864820890429401,0.0001653269903536257,0.00022002948099700682,0.0011863503485823358,0.0009826735218414848,2.4785771604323074e-06,1.2143327107172512e-06,0.0001712308978930196,6.600993747115313e-05,0.002741966676551176,0.00017984528008820473,0.000492316751029553,0.001203528797049829,5.851556828715198e-05,8.638690209263934e-05,0.00020991605004307083,1.2344407622208825e-05,2.520288584404319e-05,1.1752317769305773e-05,1.107937893172108e-05,4.952616096001525e-06,0.00037158060993146784
4140,5.487284936512528e-05,0.00010015193029702661,0.00014214271693875687,9.171284948622723e-05,8.810426352473172e-05,1.5704743407618593e-05,2.1648781544057705e-05,0.0001431268601994692,0.0003181517344379513,0.00019081838478425986,0.0001405471766250257,0.00018109850099818457,6.246827505728917e-05,0.00025213792872918046,0.00010008981363317632,0.0003369600286577842,0.00020241107647128075,0.00034156201893282976,0.0002723722436391633,0.00016805623970241382,6.2373841708422275e-06,1.277196834402634e-06,8.038782544105402e-05,0.00010409535336246285,0.0002024267512889437,0.00020249547596606817,0.00012452037178503283,0.00015699060691204414,0.0001634693625989929,0.001370194264691303,0.002195263143596275,5.188102839058222e-06,1.3032806481264766e-06,0.0001951140018278135,7.601575223298747e-05,0.0028142684243582573,0.0003447524005537832,0.00040280344545513174,0.0012190246202147218,5.1827733755556766e-05,0.00011614239698553745,0.00027000073316208297,1.2953700959519806e-05,2.6991737563613496e-05,3.175134573457219e-06,8.01611751604656e-06,5.11430120796231e-06,0.0005277314347545695
4150,0.00014274968097664648,8.821796752241062e-05,0.00021375138558350724,2.8568591890882245e-05,7.45837240660262e-05,3.183772145049995e-05,1.0615491210077106e-05,0.00010721700689615372,0.0002476853358361819,0.00013181535680637053,0.00011234953303711979,0.00013138608396975277,5.152316740395674e-05,0.00015395912541234482,9.277805294607774e-05,0.00025545032195412374,0.0001880866120352025,0.00033397601963687995,0.00024056259817471865,0.00013864361280814527,6.709300396478799e-06,4.890903792055891e-07,7.899930944001911e-05,7.961250093934453e-05,0.00015932259555467197,0.00016904660538252604,0.0001205601046442192,0.00013300759797228145,0.00014769883225425727,0.0014207558795899537,0.001337499829255242,4.100709334652871e-06,1.2237861146931108e-06,0.00019969325750982363,2.7326280134524876e-05,0.002267112354526534,0.0003323727003044689,0.0011557023747700368,0.0009841686394286588,4.8587257119040225e-05,9.376138270615888e-05,0.00021396359424635014,8.713466273960615e-06,1.750261912739116e-05,2.0372792741537157e-06,1.6206005497855017e-05,8.242298440092965e-06,0.00040248539328017216
4160,7.324606051708356e-05,0.0001131632638109586,0.0001579739585697721,5.2062734599726566e-05,8.02955382061862e-05,3.8393159701352874e-05,1.6074934687606555e-05,0.00013954368245367623,0.00035109662380270254,0.0001838748739153292,0.0001324042636751954,0.00017602407904520427,6.284321268898643e-05,0.00020124562370206177,0.000118084224475553,0.00033359730251024053,0.0002311050343496994,0.00046373944965791075,0.00030326279638518837,0.00018595056807437383,1.0762049525642012e-05,1.1990000205276818e-06,9.429463028384328e-05,0.0001066804687657349,0.00038029836689237325,0.0002197569884517291,0.00014844401920253745,0.00011528793222669174,6.236218993014696e-05,0.0021456812504259478,0.0014012072940124609,5.086883046826143e-06,3.944003108746741e-06,0.00020280709210479026,0.00014881539718431216,0.0032205520429281122,0.0001811497340222032,0.00043157818185895737,0.0010529674198304852,6.012884425536249e-05,0.0001227508606189403,0.00027017930987482475,1.0313704449989572e-05,2.6833404292037245e-05,2.493802252259742e-06,8.166257108030397e-06,9.967071600642312e-06,0.0005217894105933164
4170,1.0484255987228148e-05,9.597367595613061e-05,0.00012193127372600253,6.188885629193623e-05,5.244462547454351e-05,2.5266645418022265e-05,1.3593674912755488e-05,0.00010478810010187214,0.00030093758072963206,0.0002156328771548882,9.511368234419308e-05,0.00016844947679068938,6.395775825522552e-05,0.00017303759251995117,0.0001024610961034398,0.00026820849740467396,0.0001708304099284746,0.00025190762121657747,0.00022920052082635206,0.00014819651779723796,8.704831864884873e-06,7.905084051112927e-07,0.00010494280560276963,7.731958683973681e-05,0.00012030227125608393,0.00017930250605512632,9.818147600668584e-05,9.614231803055545e-05,0.00011106756824922201,0.0013075184343416806,0.0014316022663581416,6.526453425237942e-06,4.185279760221524e-07,0.00015466934294341666,5.767330896790079e-05,0.0026071526244546236,0.000260750251707359,0.0002805933293208443,0.0009415358667760491,7.666343099736709e-05,8.968696161401037e-05,0.00023038506168274284,8.948522817932948e-06,1.6412657720463977e-05,2.3220346653614804e-06,1.4044297721167714e-05,6.951192937824329e-06,0.00038759783720607307
4180,5.5339298415772785e-05,0.000101550211707085,0.00014854276893894102,5.380372912629685e-05,6.535990781934767e-05,2.77438304148887e-05,1.868991706102102e-05,0.00012513822453378914,0.0003567791682028854,0.0001947876184852451,0.00013608424713506046,0.0002075022942904007,4.876116587831193e-05,0.0001935523617161291,0.00012172260444901074,0.00029159455758462756,0.0002076112150292376,0.00044892569932877016,0.000325101748640229,0.00020352675375836325,1.2562409926445533e-05,1.5779209636664437e-06,0.00010474259090269835,9.147522664698846e-05,0.00011601803146752243,0.00018636959111135914,0.00015026342993419283,0.00017637989584340044,0.00013311705271777283,0.001284936637791082,0.0013618424993366443,1.2294673833212838e-05,2.969228248781389e-07,0.0002141815157394613,6.042028985682516e-05,0.003011890541416435,0.00029944244539881947,0.00036914862006042946,0.001232252974648986,8.279626676801196e-05,0.0001281192276461633,0.00024324834015810573,1.3307392832585735e-05,1.8864140224835525e-05,3.0679314461643877e-06,1.152486466331489e-05,1.039123768525246e-05,0.0004787205270772211
4190,6.736663294845692e-05,9.398943447239434e-05,8.807528466565403e-05,3.276468862514271e-05,5.932030137142292e-05,2.5779885430322206e-05,1.4806921906254092e-05,0.00010309917827675941,0.0002859866562492267,0.00017997035738529472,0.00010580535200286801,0.0001763627386958416,3.391330242523496e-05,0.00022309953074508594,9.821235978804163e-05,0.00025090894217810056,0.00029125162370857797,0.0003153064838817551,0.0002617893529950352,0.00015713781263392934,5.011750316260389e-06,2.1186265776959774e-06,0.0001293138046887441,8.6698087496514e-05,0.0001091479104318793,0.00014843344882430995,0.00011113208882456594,0.00014383939120231952,9.382607396830733e-05,0.0010958157123829224,0.0011311101145538493,4.593076928650002e-06,1.2218524638798668e-06,0.00014952073634866994,5.413824889797393e-05,0.0022899845131731217,0.0002670148737080672,0.0002818342478652965,0.00111058002116121,3.817754917619734e-05,7.678388139003761e-05,0.00020909431357696523,8.30658416870993e-06,1.8589534733979624e-05,1.5439489559980623e-06,9.142602064699021e-06,3.845286864477739e-06,0.00038479490451717854
4200,8.100213194064085e-05,0.00010367138458162878,0.0002089714361273152,0.00012200672553469512,8.289490772739893e-05,3.667460759766728e-05,1.196800457821021e-05,0.00014210713196962488,0.00031014540789793803,0.00017650650321554627,0.00013322909937468186,0.0002127735588191686,5.705324979469852e-05,0.00019835334823671655,0.00014485095214487092,0.00029067404259868753,0.00020948535332435795,0.0006672133830618855,0.0002525097897024762,0.00013865535150672253,8.302691824038852e-06,1.5429592482479497e-06,0.00014107777111995958,0.00010744917710740095,0.00014862733345721296,0.00018640653923514505,0.00013694766610546517,0.00019418349399778813,0.0001260168007971717,0.001810057408372394,0.0014901947597658577,2.800545026679568e-06,8.312549996045727e-07,0.0002209640890720617,8.671263136939399e-05,0.002686831957917106,0.00029111303857993137,0.00040016515404197006,0.0012280363549133744,4.923177180917611e-05,0.00011312568358941165,0.00028323400990821774,7.972922305634198e-06,2.4830814742348282e-05,1.5916725413856022e-06,7.26088433792753e-06,4.835667560072986e-06,0.000501239785633248
4210,6.446217403425067e-05,9.706530363154579e-05,8.975667734371901e-05,7.388158068866363e-06,5.080903271371917e-05,2.387688769721633e-05,1.3134549458140189e-05,0.00010458936603080507,0.0002658483870296506,0.0001387761341992874,0.0001090174875021898,0.0001497591879634638,3.4057990704197637e-05,0.0001970258343328988,0.00015384112206373964,0.00023657458938078458,0.00017859843108349106,0.00025044508191706625,0.00019814877202050963,0.0001879248255228419,7.479872176339658e-06,1.5516062679392417e-06,7.601124032165792e-05,8.537383499549028e-05,8.669910743477484e-05,0.00018708205728987018,9.29019422311209e-05,8.331690446681015e-05,5.761179425841446e-05,0.001318690481056187,0.0009754852489983727,1.6577029539196921e-06,6.701174318342368e-07,0.0001561306893004406,5.570909138017451e-05,0.002438455196941046,0.000311587920494239,0.0002611822770633254,0.0008390346521068584,4.6896400678868915e-05,9.999306546273051e-05,0.00023516534592405886,9.408595155368394e-06,1.2848732901903276e-05,7.845701456966223e-07,7.158802145815572e-06,4.60723389307648e-06,0.000363141006161847
4220,2.011697126571609e-05,8.943842605675874e-05,0.00013200328575863963,7.269759015336685e-05,8.252515882091374e-05,4.2676307991499725e-05,2.044712608234412e-05,0.00014057098848942843,0.00031884084453617074,0.0001647567843482649,0.00015327169503488288,0.00017651341933786944,5.6241140108171036e-05,0.00021197392701771518,0.0001935124458671513,0.0002714238656221632,0.0002078978867630707,0.0003368050729283588,0.00028289546422341293,0.00014722196625005095,1.2238136062829545e-05,3.56849692260064e-06,8.100362092397597e-05,9.773050463977803e-05,0.00016148721026407168,0.00025271673188788265,0.0001277549189149053,9.774244879183337e-05,7.494774354541111e-05,0.0015773719835900657,0.0014074799621540538,9.406771156389823e-06,5.990020519249286e-07,0.00017142870751397037,7.64915234754814e-05,0.002991398551988611,0.00022895328620016958,0.0003914637217613554,0.0011115029972150238,4.126684335453385e-05,9.97943573284732e-05,0.00025849433743444704,1.1336367762111045e-05,1.668639298265168e-05,1.2710894731713563e-06,9.25614165015792e-06,4.932425251951575e-06,0.0005026770310151194
4230,3.8473910939163405e-05,9.174027319423262e-05,0.0001283544797768364,5.1664262513661666e-05,7.266311226961195e-05,3.9483794727490245e-05,1.0135030617248801e-05,9.489236558949097e-05,0.0002734826082285327,0.00015240437337067243,0.00011257893211038732,0.0001359906178882373,4.965541419566047e-05,0.00017129847181299637,0.00010283224536651269,0.00023788745272344274,0.00015521213792453467,0.00025485485950195626,0.0002088016156717283,0.00013263603435465253,1.017619923981604e-05,7.263496540684991e-07,9.714309023296558e-05,6.714336710599815e-05,0.0001302500919966364,0.00017764414957115938,0.00010584753246029003,0.00010690461883610487,0.00011603797497170644,0.0010818819875830891,0.0011228293235584163,4.349443242696044e-06,6.318741157500771e-07,0.00013282841960843847,5.989534672614054e-05,0.003004016500347061,0.0003573627224930862,0.00047279639506604617,0.0012079445470521688,3.192734807617587e-05,0.00010780656197899463,0.000211949539186763,1.2874198811898059e-05,2.0476045448537422e-05,2.3823539184466114e-06,8.251232775353523e-06,3.963818996018039e-06,0.0003905418580830287
4240,0.00010030281736772381,8.897844545479394e-05,0.00010490896048950508,2.1933103317916243e-05,7.149241087271184e-05,2.0364802331798215e-05,1.3660704205251464e-05,0.00014523246357137277,0.0003310483500655617,0.00016991232728202698,0.00013372903303943584,0.00016555995389062653,4.479635578401075e-05,0.00018594255368014457,0.00013920635802754436,0.00029245352773029813,0.00019104526359465268,0.00036714537683109875,0.000325197481430471,0.00020980791575828854,9.502370286210678e-06,5.125547610345509e-06,8.532825844551573e-05,8.199789151668522e-05,0.00012148733901621347,0.00020926321704175307,0.0001383808661999235,0.0001433971666828462,0.0002139382849950375,0.0017611683590747157,0.0011845503916750515,3.1255207162102117e-06,1.0856375065913428e-06,0.00022728992221246675,4.227719208440353e-05,0.0026862404365727978,0.00031155548931908436,0.0004449925327565847,0.00116384228024144,7.477166102724601e-05,9.179658100958693e-05,0.00029079812243746933,1.5661253698117227e-05,2.1553630269961237e-05,1.444163277460479e-06,1.2057315193021226e-05,3.4279302409981617e-06,0.0005107995002128081
4250,0.0001051381583985639,8.881235214923804e-05,0.0001002672543357218,1.2485458696700125e-05,5.7237375725944214e-05,3.477722342719594e-05,1.4609193893051676e-05,0.00010431827613558566,0.0002608924775724659,0.00014992423742284049,0.00010585608580867134,0.00017344912354942216,4.469678971342671e-05,0.00012687533815596404,0.00010066813899470675,0.0002658610513096217,0.00019672842882035901,0.0002847999823313434,0.00023209509805142828,0.00016810175710506024,8.050216643323285e-06,1.2596359116962453e-06,8.104258162236822e-05,7.99240427332058e-05,0.00012114889429783308,0.00017701025545737415,0.00010515512014290587,9.389058297731891e-05,5.913689703954294e-05,0.0012521681820118215,0.0008877796298271025,3.7552019818400093e-06,7.528347166230092e-07,0.00015849403271179997,5.549246927814516e-05,0.0025027491071842075,0.00015675248164613497,0.0003581539531639878,0.0009556581271521957,5.0554618318251306e-05,9.051566578997778e-05,0.00018671308815106327,1.1954363083196686e-05,2.4540255059241945e-05,1.0252406999628178e-06,6.028339335584308e-06,5.57275213756708e-06,0.00042037182176498376
4260,8.890193475771162e-05,9.880037275482072e-05,0.0001169613248541847,2.132325535823986e-05,6.824929850105859e-05,3.4181383850416476e-05,1.1971532435709997e-05,0.00013063096047928908,0.00035676569774578535,0.0002064658599714365,0.00010369297458312913,0.00018763380538579537,4.345255157220707e-05,0.0002043182193092592,0.00013014378253706452,0.0003024735872247217,0.000211806870323937,0.0004744130319194955,0.00027384820863970126,0.0001899493916794981,1.1432844732082567e-05,2.4131590138475042e-06,8.113565440186081e-05,8.903314711314534e-05,0.00011051293671296036,0.0002259701409398688,0.0001105668273056019,0.00014898814810761592,4.154292432129796e-05,0.001350391433725783,0.0012862942483546963,4.536189836116469e-06,1.9100173033043814e-06,0.00018438931241626538,2.7899066183449117e-05,0.0028261223243136423,0.00028464301913657704,0.0003994643243976939,0.0009518761055899548,5.6277670057513486e-05,9.405882831217575e-05,0.00028704008770169434,9.56399507863422e-06,1.5022612461117324e-05,1.6232083612506823e-06,1.3268616278533665e-05,3.585498004368369e-06,0.00047736044080709566
4270,1.9121699163462408e-05,7.781273712316083e-05,6.762889593895379e-05,9.732287942910507e-05,6.630510525864818e-05,1.5602095405158604e-05,7.83587548667252e-06,0.0001090421825603966,0.0002772429825455689,0.00014074740286415476,9.86167145165197e-05,0.00015037945920484718,3.7754724444728285e-05,0.0001690413405167207,9.110240134838262e-05,0.00021295458887048835,0.00018519886822124576,0.0002179774481241281,0.0002123490876296497,0.00014131500521293445,1.0586092190083233e-05,2.395758221135399e-06,8.240837054934098e-05,7.523538251819918e-05,8.297008058301261e-05,0.00020026854928443868,9.528969852744005e-05,0.00016953353828273813,3.419156031135692e-05,0.0009692971454504407,0.0009570334864542011,7.276970721904487e-06,9.395394451462384e-07,0.00013077808954858357,3.1135108014378406e-05,0.0025309919040680073,0.00021896628598448784,0.0002948285296183424,0.0007997042441696261,0.00014080258888024175,8.758067183342654e-05,0.00022914945429247806,6.815506972576122e-06,2.0881668699995352e-05,2.593727882660632e-06,9.270781652767895e-06,6.112441522055184e-06,0.00040527123314956846
4280,7.421963731465597e-05,9.529556423184778e-05,0.00010535978347568531,3.091800616176668e-05,7.499195870905058e-05,3.844929532769818e-05,2.2205847042595696e-05,0.0001359207090045995,0.0003483239547162707,0.00020441807606187226,0.00010312064240630984,0.00017179746621586413,5.891789578505256e-05,0.00024183822105647493,0.00011549508891336199,0.0002971615681362784,0.00020606670717507398,0.00023427959072019552,0.00029602476018983115,0.00016576503739236062,6.449072306342061e-06,9.479695661564184e-07,8.306853793876523e-05,8.724978640093094e-05,0.0001915136984814695,0.00023443039030128293,0.00013273512402641399,9.549522623369349e-05,4.513567022336723e-05,0.0015728599461548838,0.0011418552788815064,6.620219046724249e-06,1.668525801739238e-06,0.00018476159456805476,6.42291177366787e-05,0.002903061176944855,0.00022761459935906342,0.00039992511453078067,0.0010651143661009111,0.0002300201316351631,0.00010482807749574827,0.00023188799198955946,1.0970935934603563e-05,1.7867631707666178e-05,2.0793114837667884e-06,1.5548080597953388e-05,5.267434903619586e-06,0.0005357665084627335
4290,4.3374337884047335e-05,7.502356198811368e-05,0.00010328272893210565,2.2235884974711076e-05,6.416072493572494e-05,2.2068117622618645e-05,1.2535149669604738e-05,9.772886056347394e-05,0.0002304444977937978,0.00015951344480001937,8.500695975459125e-05,0.0001478427538680954,3.3059312844703325e-05,0.0001653511856799071,6.951931865446478e-05,0.00027743301990129567,0.00016361684076148566,0.000296673880937224,0.0002783036213873756,0.0001992378166026875,9.422818693889085e-06,2.5607988685765955e-06,7.547985968525251e-05,7.907953337582695e-05,0.0001086427995832995,0.00022191318193856753,0.00012309660005885653,8.614443389438133e-05,7.000267840992429e-05,0.001131937943114004,0.000892205569841903,4.9884095280267165e-06,3.8544106210664344e-07,0.0002636705935473301,0.00022148480308042902,0.0022086655858257215,0.0002044317143193418,0.00045150789091743897,0.001054697091490388,4.5145866952573914e-05,9.580531414175549e-05,0.000212524888165975,8.438401201036146e-06,1.4410745015294729e-05,6.604328429436962e-07,1.0741624523681125e-05,4.2522709367002815e-06,0.0004073053752394522
4300,7.889226356038646e-05,0.00013527849347955669,0.00010209029532364402,4.896493547902849e-05,6.062993933975493e-05,2.362427737866245e-05,1.6483494184724888e-05,0.0001147896794516113,0.00035094678100372267,0.00022796703125923837,0.00011837115587159715,0.00018597976857111573,4.3008174374322326e-05,0.00020054759102070991,0.00011502339206939945,0.00032433004831202263,0.0001960252387786004,0.00018765191734562562,0.0002875765224887831,0.00017154982013816312,1.78128150196707e-05,1.1503738789303566e-06,7.249720177500136e-05,9.08979815439059e-05,0.00012630940938443687,0.00022733034531824859,0.00013928361043402896,0.00013022880349175428,8.264813032172823e-05,0.0013250782122144233,0.0012955992751179305,1.1437444197448906e-05,1.3636535235177625e-06,0.00018627257854531728,8.583816914156997e-05,0.002720900770580958,0.0002846844589714969,0.0003742708917724169,0.0010202112177064796,8.313443805604622e-05,0.00011434267842243205,0.0002179330684808642,1.1370763768983666e-05,2.0232719843699787e-05,2.8948109912541624e-06,9.874045238576837e-06,5.710841674912628e-06,0.0005809703527328713
4310,4.068140819048356e-05,8.518843340558164e-05,0.00010587530160338689,2.0943350071884078e-05,4.758837886206225e-05,3.043232594806925e-05,1.03942441468761e-05,0.00010694244587693781,0.00028672323367246545,0.0001656814691427872,0.00011359792745586713,0.0001237619885079078,4.9837389089930045e-05,0.00017723592230198463,8.613116490532604e-05,0.00023855423511790806,0.00020670254779798356,0.00016602037018088452,0.00021861299561446639,0.00015742720748864958,9.151466864148057e-06,1.976644649431559e-06,7.460757293791491e-05,7.99168471571286e-05,0.00014132776595111738,0.0001689123360840536,0.00013281240140008995,0.0004981975086523596,4.257386615597318e-05,0.001079785878238201,0.001290149099335329,2.3790574422299654e-06,8.147158396486254e-05,0.0001596808904375046,3.572005434567453e-05,0.00238810076885334,0.0003431308417960503,0.00024715496812819667,0.0007030635640657526,4.751903369742611e-05,9.227978624711158e-05,0.0002220520100060057,8.085430202365752e-06,1.7708089785161863e-05,8.690544205126875e-07,1.0294706617918947e-05,2.352589640831945e-06,0.0004381603286736872
4320,1.4267374741026198e-05,0.00011204454795695493,0.00012429502989674514,1.6490174572420457e-05,6.5341736834987e-05,6.277967869203266e-05,1.420567419236161e-05,0.00011119144387214343,0.0003150465374962491,0.00024804300385023484,0.00011718528744054257,0.00015920138546332547,3.835234602895289e-05,0.00022213623372282753,0.00011254944076126555,0.00037122309029559577,0.00019994101550851486,0.00037881614497871385,0.00031915950862383496,0.00020573314996032792,1.0848679861348154e-05,6.562660932372279e-07,9.409549782539401e-05,8.643169889433296e-05,0.0001850096294373073,0.0002740611954172599,0.00010536122251123896,0.0001241802550641826,0.00010315292987374334,0.0014382248980890004,0.0010538734264274052,1.2801426669000061e-05,5.448598291540958e-07,0.0001498663475403311,5.527717614606691e-05,0.002640365843745459,0.00028764290283838295,0.0005220666479475854,0.0010598919204924822,6.886559894387117e-05,0.00010360799968588277,0.0002455006921202166,8.754401641421295e-06,1.39529563897816e-05,1.6020289792702883e-06,7.524563515370267e-06,4.233584508481504e-06,0.0005165075362291794
4330,0.00017023763200782715,7.23446836950705e-05,7.819395305013243e-05,3.4044369589709546e-05,4.238902731454601e-05,3.256066812407557e-05,2.036094556342072e-05,8.903907274998862e-05,0.0002725582782913324,0.00019870242603580997,0.00010929947147958054,0.0001323422784584836,4.13159564636907e-05,0.00014007417643990337,8.746098090658574e-05,0.00022659649227745388,0.00015230259127277566,0.00023176815959982265,0.0002673469238875524,0.00017098157130091446,7.477512595211475e-06,1.0802903180990852e-06,6.080899225732634e-05,6.726725284438564e-05,6.838526045316983e-05,0.0001997197825476638,8.407619647882836e-05,0.00010903993151584742,7.657766834548422e-05,0.001012731988576472,0.0009556212825925361,3.7651408761677077e-06,1.3213280557167542e-06,0.00013253170517701232,0.00012797581938110797,0.002055357102491847,0.00023196217856174067,0.00034787726159119295,0.0006725719236611825,6.015470441268276e-05,8.294350470114936e-05,0.00023288229978619417,7.3556993499723445e-06,1.2367738178571338e-05,2.8396699571113745e-06,9.973979169436245e-06,6.354494111312833e-06,0.0004870861585319516
4340,3.6198615860714254e-05,8.349840323952926e-05,0.00012786347770276396,2.597780922377929e-05,7.353082781492507e-05,4.077090444583619e-05,1.1786235920363976e-05,0.00012556639501211766,0.0002957431800367423,0.00018316819513313127,0.00010384058253433808,0.00016936462523007193,8.179634149378277e-05,0.0001546327180083547,0.00011380267938551857,0.0003202262663377793,0.0001857797812201372,0.0003987450895750845,0.00023288833328918184,0.00015683572081952353,1.0587777605174793e-05,1.0963566941921643e-06,5.720079868955518e-05,8.747661837060289e-05,0.00016383178349442287,0.00024508478978290375,0.00011052541297763415,0.0001586818900742747,9.399424995474597e-05,0.0012615380068772182,0.0010383919476098563,4.945123027731084e-06,2.0217393502918142e-07,0.00020726188330620217,6.26316958554561e-05,0.002429222065163916,0.00024607334321792313,0.000498926410426946,0.0008812284660693079,6.303512808958635e-05,0.000117769057781737,0.00023117310128198827,7.960512967825364e-06,1.5891777516505963e-05,3.150260462285531e-05,9.107434232342447e-06,4.215610698288017e-06,0.0005009507528154062
4350,8.448151642890099e-05,6.676503733987624e-05,9.0503735977918e-05,2.1994516578492554e-05,5.629891584264262e-05,2.1737719364700558e-05,1.601899294725277e-05,0.00010582713951451386,0.0002522642649296659,0.0001698980748644723,8.038682402583266e-05,0.00014964164159605485,3.324759223914557e-05,0.0001672217463580302,9.141910501561514e-05,0.00024196074202682523,0.0001709570863570111,0.0002220215908841403,0.00021566729331381468,0.00013693383542558047,5.054559859585993e-06,8.818358785174658e-07,0.00012257685059175084,6.906374833832828e-05,0.00012256402266713358,0.00022830053153636767,7.02835510693317e-05,8.850717632699586e-05,4.7771195271117954e-05,0.001272839709839862,0.0014943134290503178,6.90334676013827e-06,1.0076469237905003e-07,0.00016474244598183293,5.447979417540671e-05,0.0021347453698960187,0.00013127959529410388,0.00025636219795024603,0.0008156550145862412,0.0002186993504574985,8.469319682664802e-05,0.0002000058348627211,8.59797189759042e-06,1.1716372020419645e-05,1.2250919607645974e-06,3.6455197803474095e-06,3.922407970770493e-06,0.0004561681451478164
4360,3.265414545841027e-05,8.14206492158331e-05,0.0001248575371272359,0.00010096625681817874,6.213874354678176e-05,3.433655876038529e-05,1.3243073074562247e-05,0.00013159353738586714,0.00040558552080297326,0.0001762460844198643,0.00012550638574345785,0.00018083901858186976,4.8209792306068246e-05,0.00019781775270794231,0.000103140251880124,0.00029058256458610514,0.00021066290065622367,0.0003757027090456634,0.0002714641580191679,0.00015755513534661364,6.907168128227847e-06,8.438316932075912e-07,0.00010106946283760677,9.160078754594417e-05,0.00012150574386494715,0.00027202693990718363,9.32774027661647e-05,0.00011562366186188373,4.937347470355731e-05,0.0011178529526913437,0.0014617861840607604,5.024764957278032e-06,1.338945763126311e-06,0.00017791086211512677,3.702776077755725e-05,0.0025023078134828983,0.00023834211140744317,0.0003672604521197345,0.0007655875608072431,9.355608145611385e-05,9.610189651425572e-05,0.00023145051657698089,1.3737394409521758e-05,1.2712832191551875e-05,1.5896665646782081e-06,1.6390596835111244e-05,2.348472292241367e-06,0.0005755629378865442
4370,7.928006713156432e-05,6.324286127656427e-05,0.00011247216303409384,2.6033509622906642e-05,6.409488063846294e-05,2.9467996081208815e-05,1.1636889952872941e-05,9.465051135835472e-05,0.00031519516153958655,0.00013736970907968405,8.768138547159468e-05,0.00012975869734363553,4.993335258898684e-05,0.0001487083817115012,9.104866283820248e-05,0.00023950034716241475,0.00015876263625020132,0.00035277851351014217,0.00020579725712289507,0.00012933793918500566,4.669273969655563e-06,1.203643790361894e-06,0.00012613201432004365,8.04709445869046e-05,6.677892615535834e-05,0.00022122579097557868,8.184334739222688e-05,8.391165132055077e-05,5.369191150601249e-05,0.0010706105377450105,0.0012147591393356775,1.7092282745132835e-06,8.901239243633354e-07,0.00014334270477897528,7.012841534961304e-05,0.0017549910141570072,0.0003024423291006254,0.0002210142367176901,0.0008055182665558535,6.047895100062149e-05,9.221993538995838e-05,0.00019936367600639272,9.599163450930629e-06,8.764749762015639e-06,7.574194842151481e-07,5.263399199213013e-06,3.8904193394129235e-06,0.0004350583199283757
4380,0.00015930591036154761,8.592797956360111e-05,0.00013159468486482069,2.79673132233793e-05,6.892325826931238e-05,3.1314056250450165e-05,1.235086111354437e-05,0.00013530192004088584,0.00031741810768626776,0.00022173355774824353,0.0001319126256732822,0.00016289267452732477,4.062583885550428e-05,0.00017413352171266288,0.00010976988703076524,0.00028200657084382334,0.00020972563741811925,0.0003866902201972947,0.0003290851596278452,0.0001769853167099738,1.178206273905363e-05,3.893614187660253e-06,8.45761005182209e-05,8.501356125782566e-05,0.00010901703150755094,0.00026557417471057156,9.012744660405613e-05,0.00017445306043712387,8.686750455682914e-05,0.0015457877215437933,0.0010363310610952507,2.2337665001500677e-06,9.427621965016452e-07,0.00020092160339572768,4.893666050936726e-05,0.0026588203707651093,0.0001390738877229401,0.0007404918870803045,0.0007525103709550209,2.813187267870898e-05,9.637607592168144e-05,0.00025763064670093874,9.006965134999455e-06,1.311961574790075e-05,1.2019999033190136e-06,9.854790452535453e-06,1.380832029631006e-05,0.000531461339050034
4390,0.0,7.427222145568485e-05,0.00017343337338741204,2.0089277285264692e-05,4.708377675141722e-05,3.1858170857240024e-05,1.2262496682835389e-05,8.609653738236614e-05,0.0002860446433597908,0.0001914426492848878,9.29523536577737e-05,0.00016616749490800913,4.3613496455186406e-05,0.00017461159362593717,0.00010074846392571282,0.00024176547703360653,0.0001564602695176534,0.00038019743209491896,0.00020949911811923993,0.0001534722243292321,7.775493983399139e-06,7.078813280611724e-07,6.358818874264018e-05,7.95544794687537e-05,7.43750162243854e-05,0.00020598120597171727,8.169751608842556e-05,9.94978093844366e-05,5.448901960611891e-05,0.001458438307173622,0.0007233308179447832,3.1763921621769803e-06,8.001017365023078e-07,0.00018942567872047263,4.003521977689728e-05,0.002193044258260754,0.00036328321369076435,0.0003082750286647897,0.0007350363266732142,2.3924624006988608e-05,8.019488697147492e-05,0.00019632361807738158,7.3873148413193335e-06,1.1191769171603195e-05,7.632228214802605e-06,9.616333453502297e-06,3.877829754299425e-06,0.00042200896622234224
4400,0.00011316813304372235,8.793049584724638e-05,0.00011384846704477399,2.6420555986073622e-05,5.700921757961776e-05,3.53429903470047e-05,1.6119116902961045e-05,0.0001102085780013605,0.00029455925514771346,0.00018307114090603685,0.0001322149717321913,0.00018193060554642186,4.168832726317479e-05,0.0001641905796759856,0.00010314626210823623,0.0002610506926066934,0.0001827163854636489,0.00043614325358228413,0.00023385304753396481,0.00015598478495531306,6.154124665319204e-06,1.7857696962460096e-06,0.00011087565417461172,9.393660859919745e-05,0.00010925527204949243,0.00026414209110378454,0.00010044507743469318,0.00013629810939677062,4.5253163035810664e-05,0.0014121856015880713,0.0009318621165243051,4.637671178199278e-06,0.0,0.00021185336317827106,6.627041558156879e-05,0.0028824975946559147,9.005416647667403e-05,0.0006947965083475497,0.0007235783420555564,3.4300514821028066e-05,9.124937317275766e-05,0.0002247871279715493,1.114224658559939e-05,1.2976849900277951e-05,1.405256659461253e-06,6.017598029321553e-06,6.563845451187621e-06,0.0005120037231458146
4410,1.699827121778221e-05,7.603781338306308e-05,0.0004225859404113931,2.3037113792927592e-05,4.411884377517317e-05,3.584099354643949e-05,1.2690711386023972e-05,9.564159059296032e-05,0.00028885015470353324,0.00016399443071441071,9.691788617327512e-05,0.0001492045904010377,3.1392898352635534e-05,0.0001363491497740043,0.00010424061858462781,0.00021557248257613398,0.00016528097308774525,0.0004649471525643254,0.0001977536751191783,0.00015757597752572017,9.607877270942283e-06,9.656372421923293e-07,0.00010510947081255871,7.465958414469827e-05,6.03259816910119e-05,0.00023218755667306075,7.966794967123172e-05,0.00012676681725359179,0.0001065890186925547,0.00130654601248065,0.0009463907457033239,4.651925645064003e-06,8.598300616225123e-07,0.0001670109593127365,3.147665329181119e-05,0.002259552852584689,0.0001135415442164588,0.0002488523903858929,0.0005645793648482,4.51100605808997e-05,0.00011019751328827759,0.00018586090773346265,4.7880992261650235e-06,1.2480336099029681e-05,8.983043599437603e-07,5.592321866548038e-06,6.01473367280954e-06,0.00043284156472170657
4420,0.000129596902513621,8.666642404928565e-05,0.00023278265321461451,2.5118023575710946e-05,5.13597768745385e-05,6.572038357500748e-05,1.4966347466601666e-05,0.0001040145772304273,0.00031323251594010584,0.0002044225541628562,0.0001385667756595726,0.00014663956923893838,3.7454134882924414e-05,0.00015824210134361135,9.807023557032848e-05,0.00027144072051591886,0.00019785460685485092,0.0002546997416974626,0.0002637807688283584,0.00016949482919131697,6.322666174475122e-06,1.9904158289399125e-06,9.228166086691037e-05,7.901214623478644e-05,0.00010064282533372786,0.00023738128933892998,8.574290289055164e-05,0.00010166109953377848,5.8044905018009856e-05,0.0011011272966816182,0.001539292897980534,6.21063198048281e-06,1.0042093223447333e-06,0.00017750598212318072,5.1136105778438295e-05,0.0025508735936961477,0.00014910773296940077,0.00044183344133253886,0.0007471498423149192,8.923146745501687e-05,0.00010765989449388294,0.00021993411187899047,9.80296494075374e-06,1.2956737948834983e-05,7.138384739814827e-06,1.1037766315606851e-05,1.4416262651665056e-05,0.0005999235856074924
4430,2.5060788819962573e-05,6.6824074016178e-05,8.340633845228284e-05,3.28289583164435e-05,4.923908008179322e-05,1.9677541877827824e-05,1.0559381476509046e-05,8.988338699533387e-05,0.00021536162697884546,0.0001559762186679954,0.0001022222426884085,0.00015450345691081662,3.881946445960332e-05,0.00013377668176685318,7.954621756841351e-05,0.00021325657821171984,0.000147370038878469,0.0003026163701617533,0.00020367766652502705,0.00013162794366867344,8.276399348610528e-06,5.705431696309662e-07,6.730677095585605e-05,7.116253417117575e-05,0.00010765507270125883,0.0002417418097244868,6.391490858380646e-05,8.590166165818067e-05,6.183692794510573e-05,0.000782423595009996,0.0010849977787895503,5.178425494581253e-06,1.6448922917995887e-06,0.00012547019805307126,4.29735723387801e-05,0.002131928601589789,0.00016805834965143946,0.0003691143287016881,0.0005430500399519996,9.078108765136212e-05,8.954345931845966e-05,0.00017838946158807662,5.283751864122894e-06,1.2330801806209735e-05,2.3036916411440996e-05,9.752946956118223e-06,7.988131344405345e-06,0.0004061198868091724
4440,4.623811810197618e-05,7.013796920393141e-05,9.886098625949492e-05,4.277647831444354e-05,5.955652416811169e-05,3.410840753616758e-05,1.2350189140687269e-05,0.00010125185586363747,0.0002896601140454505,0.00021082542045530153,0.0001257800740580078,0.00017849737121006438,3.2552656191541455e-05,0.0001715708893496128,8.858552994067063e-05,0.0002576557952926452,0.0001877469535827936,0.00026442045744572943,0.00023504355212668605,0.00014873482097485085,8.974498279534342e-06,2.2637043525165375e-07,5.829819169427022e-05,8.493840746324151e-05,9.769089209516533e-05,0.00021503601757320916,7.652310421342557e-05,9.880108014151131e-05,7.346295692541519e-05,0.0014505854604114333,0.0008120886065866125,3.99033529764528e-06,5.476528803287816e-07,0.0001501660254117715,6.358722525029724e-05,0.002740489046843866,0.0002610295201600797,0.0005392616211464453,0.0007300319069042689,3.3457075843813206e-05,0.0001196285860956377,0.00021739475269196392,7.1691988456420474e-06,1.0467207113248008e-05,1.7793526551418204e-05,1.0685133209262189e-05,5.201478146389746e-06,0.0005962760551822646
4450,2.110953145488461e-05,7.131973959804665e-05,0.00011399283936059003,1.3265264284483042e-05,4.846854867755517e-05,2.564515992709347e-05,1.0675632780787782e-05,9.564643061092727e-05,0.00024067460436593172,0.00015795200849251002,6.542254520815202e-05,0.00013381131061595574,2.64630494104756e-05,0.00010808478717567872,8.596393914667346e-05,0.000236642568454355,0.00015293215630142164,0.00037105286819191416,0.00018242339395865004,0.0001387780089285907,5.581757700225705e-06,8.12339460998566e-07,8.383909397363417e-05,9.30050289641013e-05,7.735966919403004e-05,0.00020354634295076683,7.198391763697768e-05,9.061541403615841e-05,5.5180153796962636e-05,0.0010191456509843358,0.0009033231835396696,5.780905575735248e-06,8.647716137008026e-07,0.00014325231985854085,3.4686115723718476e-05,0.002236018753386137,0.00019635094650997278,0.00048250942242953026,0.0005828993493872029,3.499674982580449e-05,8.947127655392598e-05,0.00017549778664457114,7.922049169720798e-06,9.210306840136771e-06,1.8557617074450967e-05,4.58470777387006e-06,4.747461284497905e-06,0.00041870377503508627
4460,2.0195616745185727e-05,7.344959624275994e-05,9.268566475091119e-05,1.4334997590800633e-05,7.849855035393362e-05,3.8796534273519854e-05,2.8306016639372402e-05,0.00011404720113985344,0.00031470695368725964,0.00019476217081523052,0.00011270151595467973,0.00017988692869807374,3.5780470215658056e-05,0.0001817454160973961,0.00010274789004724313,0.0002741958312404381,0.00019617119486786412,0.0002293195142574591,0.00022208544550681242,0.0001681793762548362,1.0984187234709513e-05,1.2335880992928482e-06,9.25673726551202e-05,6.858560421158943e-05,8.752834811938662e-05,0.00023662623655124147,9.366986961035264e-05,0.00013009613613591229,8.233711993584856e-05,0.0011377249336558702,0.001097664161118022,3.041040114424781e-06,1.1881209996932765e-06,0.0001759661046057793,3.352592495640789e-05,0.0026099259675827994,0.0002121359201505262,0.0004146725419994775,0.0006715253996316616,8.366158741680552e-05,0.00011707678560775549,0.00018288340586916724,8.47856420307304e-06,8.596650590940644e-06,7.194831991348476e-06,8.215348855912767e-06,7.67426269415434e-06,0.0005162746103499162
4470,3.7858306668832113e-06,6.509535570989275e-05,0.0001217038192284433,4.7378188211580096e-05,8.470251233455887e-05,1.8296204500973686e-05,1.2678615874596126e-05,9.117948513999789e-05,0.0002195358009089892,0.00021221518187220504,9.24630466685596e-05,0.00012310941581029816,3.43955066241557e-05,0.0001369407786691723,7.292966350248717e-05,0.000208097372164173,0.00015184511986001688,0.00027704409210666247,0.0002499714948737618,0.000133789541163823,8.112577001710976e-06,8.3470428353345e-07,6.294209049430203e-05,5.8547509081068296e-05,0.00012052824189886964,0.00024142683384541404,6.979627184877502e-05,9.738866917625472e-05,7.426352069647584e-05,0.0011461958085341808,0.0011180899053237737,4.2797402074767946e-06,7.66155422225357e-07,0.0001164472640697026,5.2241808777753764e-05,0.00182022149986199,0.0002554063147346526,0.0002164706316844628,0.0006954762648517258,5.9460458650777124e-05,0.00010862112556783243,0.00013338362594048542,5.084790530955513e-06,7.038651198630359e-06,1.2662238133903979e-05,3.536515413088342e-06,2.3042107948926506e-06,0.0004069632291406838
4480,5.188703305836424e-05,7.982179863656074e-05,8.654507431830206e-05,2.668334761272574e-05,4.6349689400082315e-05,3.322788014006549e-05,1.3376963666339925e-05,0.00014482032870812665,0.0002606333957809078,0.00022837479680075766,0.00012163882432051452,0.00022390465253214188,4.0707887422037115e-05,0.00015835893687353875,0.00011043624455699865,0.0002714063113552227,0.00018272958362065687,0.00017349557104505322,0.00020120440047516078,0.00013983473136581828,5.742209216942139e-06,2.00392012512446e-06,0.00011511263012476892,7.183130395621394e-05,0.0001220200571378938,0.00028558580114432355,8.500334873175739e-05,0.00010667087159009755,5.3955694388851175e-05,0.0015098599751849177,0.0011484228027744362,5.256105800247733e-06,1.1748002940909287e-06,0.00015693637455431312,4.055484702777751e-05,0.0023651628856129403,0.00019283756920155146,0.00033973949351988905,0.0005565225833264853,3.7051637711330325e-05,9.251997069652514e-05,0.00020112917496884275,1.0065672166897626e-05,1.262116810516758e-05,7.3461666062039785e-06,9.276112523283484e-06,4.835825919634161e-06,0.0005079936704358631
4490,3.8416960764375046e-05,5.9667999353940173e-05,8.53260816517422e-05,7.709506525370311e-06,4.807593291434643e-05,4.389405011443326e-05,1.0139230447605692e-05,8.921282450609499e-05,0.00027818052635973406,0.00017663003852057466,7.775620763573238e-05,0.00013667382640528803,3.002698335808345e-05,0.00014481018809945977,8.271346636643692e-05,0.00020044210321978675,0.0001402324885079716,0.00036459701290013217,0.00019359241259386608,0.0001648673862991183,5.763108364077473e-06,9.678790621122934e-07,6.110336197851223e-05,5.7231936957534536e-05,0.00014094024163611383,0.00017234544022604745,6.987936485148477e-05,0.00010122338750940184,8.747915831572584e-05,0.0010239645415401095,0.0007288461723671538,4.439024066570686e-06,2.563161578000143e-07,0.00016031025101052962,4.108510603826654e-05,0.0023301234615368998,0.00018563424485331124,0.00018711294218203442,0.00045553446798331026,2.3882849906702022e-05,8.382688033317018e-05,0.0001723790748901908,5.049879613800367e-06,8.984675884885978e-06,5.500854637885773e-06,5.017463068411716e-06,8.715160089764758e-06,0.00044001629984846295
4500,3.476130192557951e-05,7.71271729095534e-05,0.00010234430887930146,6.18845716458495e-06,5.5372603976975405e-05,2.162745295580799e-05,1.1865192731073523e-05,0.00010919129422503487,0.0003168389421759984,0.00020685618675431636,9.895059780606332e-05,0.00016931685714655502,3.5965867552878514e-05,0.0002169528492815849,0.00010074323149182685,0.0002700276369958673,0.0001729408211127755,0.0004381302387922262,0.00021096002077456585,0.00013531389502192303,6.7561549360241445e-06,2.7186870429398094e-06,9.999046794046585e-05,7.158741580621084e-05,0.00020608215874577123,0.00023539108736106,8.94823523592649e-05,0.00011036841007230601,5.741827668497822e-05,0.0013696583521990017,0.001217807016681073,4.344473795532194e-06,1.0671603988203445e-06,0.00017870987962896725,0.00014914896864203834,0.0024849647362907477,0.0003043341476513138,0.0004362118017088807,0.000684621485056639,5.018064065854283e-05,0.00011709779095666023,0.0002257295559385131,4.3654093752408415e-06,1.2816534441179677e-05,1.2911305799968568e-05,8.056457088455568e-06,4.992443525637312e-06,0.000523390438019645
4510,6.01529441419316e-05,7.378145883259674e-05,7.085888600459259e-05,1.6063138179110764e-05,3.692017352707368e-05,1.862179113377646e-05,7.152479090999254e-06,9.061163858761312e-05,0.0002837703811860617,0.00016360840979786162,7.753085355508972e-05,0.00017509530807640036,2.593973086400026e-05,0.0001244739507462066,8.683627072574195e-05,0.00018317150204306742,0.00015894831620418492,0.0002996875982816714,0.00019914476959765609,0.0006754353730878887,8.981914105937202e-06,5.255466412373927e-07,7.453830947410647e-05,6.699321180415425e-05,8.613264709041612e-05,0.00023201276362591993,6.08850539728044e-05,6.529760904680178e-05,4.5682818124451846e-05,0.001125494027581575,0.0010134626697705315,4.666833986555548e-06,2.51374605721724e-07,0.0001449503709867025,9.010150474469981e-05,0.003020263385206704,0.00014162874363234595,0.0003042007866043345,0.0004939666094618706,3.090686648346071e-05,8.799424290060947e-05,0.00022126296950972482,1.4891668789856437e-05,1.0774639563310105e-05,1.7321002410274128e-05,6.966572546328048e-06,3.7299219241609595e-06,0.0003978343115542386
4520,2.564927395944227e-05,7.420404737942861e-05,0.0001527915372331684,1.678295872167961e-05,5.4607278866009224e-05,3.09844599300513e-05,8.663746046622829e-06,0.00010719515348169691,0.0003461670138093799,0.0001740148706046113,0.0001257235812796538,0.00016184605975597165,2.8141802710024166e-05,0.0001781568962496265,9.496308905342755e-05,0.00030501454988003044,0.00018803944803295376,0.0002959943172222996,0.00022540698228655314,0.0001634441289879487,1.0822387385919831e-05,1.645495821253945e-06,0.00010951527645574898,7.207534439354143e-05,0.00011845462894154202,0.00022661366173602995,0.0001024030939916534,0.00012692385208295577,0.00010290296967472153,0.001359640246092918,0.001909032698922423,3.453896553800331e-06,1.3625792730659601e-06,0.00028027326622713066,5.304051971836506e-05,0.0025757034063155653,0.00019096196623844038,0.0003501019134895373,0.0005156078542890058,8.485712238215017e-05,9.677945261209653e-05,0.0002078798084325312,5.827754577609796e-06,1.2345208925272246e-05,1.8054536776484955e-05,6.445340714273924e-06,4.343565223718297e-06,0.0004960939778378843
4530,9.60369780847673e-05,6.437142737732741e-05,7.679585699178193e-05,1.5967447749840698e-05,4.055283913648163e-05,2.2420168193555636e-05,4.997176549807195e-05,9.102225788967767e-05,0.00025326742911341857,0.00017911430810008415,9.463616753686836e-05,0.00012192669471878727,2.5959725135976428e-05,0.00012785383571910585,9.815162112982492e-05,0.00020612898633532613,0.00017756451075435825,9.716653139101467e-05,0.00019431004644507457,0.00010064376855671888,8.964722872003298e-06,4.002716090431859e-07,0.00010767546569833718,7.174819314893067e-05,7.861528887430534e-05,0.00021690804056457796,6.1032823819616956e-05,5.210848837826517e-05,8.19915528404267e-05,0.000952428867567764,0.000869604100565762,6.668605769109094e-06,2.4656196369764996e-06,0.0004146252644328922,2.7388741722226593e-05,0.0020408519193682233,0.0002528316397737633,0.0001928117373628606,0.0005054885483257769,0.00018643780957902997,8.294046283066217e-05,0.00016000648618645795,8.610587199512264e-06,9.553128589372552e-06,1.260775020845662e-05,1.3774173759967326e-05,6.246334531029567e-06,0.0004166331296357659
4540,0.00010587308684464223,8.2353571270762e-05,0.00011027252822236848,2.4038292761857674e-05,5.0716748613370574e-05,2.1799468553680395e-05,1.198446791320922e-05,0.000149432816941557,0.0003176724427453239,0.00019843666796587784,9.928297279327222e-05,0.00018257496903416185,3.721339304061676e-05,0.0001503211292942488,9.502029228334296e-05,0.0002643785200323115,0.00016761452370106676,0.0001840140355021443,0.00020340292355514964,0.00017288419873153372,4.627812758403207e-06,1.2332144626395207e-06,5.5346918791057276e-05,7.361359865715762e-05,8.667456763646327e-05,0.0002710141670798871,8.06371330612684e-05,0.00010177842440629181,8.018769260232458e-05,0.0012464114445945205,0.0009651373639988322,5.564734624107821e-06,3.523541481911345e-07,0.001099608865665259,5.661411991687383e-05,0.002438606598237506,0.0004887972667351512,0.000265162217887242,0.0005599484960175698,6.362394397934013e-05,0.00010409971393949993,0.00019953165989217598,6.924359006301754e-06,1.0667069630712501e-05,7.4997871014934885e-06,4.7767782428944314e-06,3.7442534644473957e-06,0.0005594662338297525
4550,2.967646489090471e-05,6.492991044688681e-05,8.27975231204926e-05,1.869248266099419e-05,3.924769287214889e-05,2.479069550036599e-05,7.707192684537387e-06,8.428778844576866e-05,0.0002292844348573462,0.00016968347048654917,8.739268269289484e-05,0.00013807599514324212,2.265486111332104e-05,0.00011938296174954937,8.586805833114156e-05,0.00020067779198309157,0.00014240481457588304,0.00016770819962501747,0.00019718623022936302,0.00012901644258315586,1.705640072657894e-06,9.977166177137263e-07,4.8562346062695725e-05,6.373719459330262e-05,7.237195518720355e-05,0.00023116433201918454,6.297982592764959e-05,6.818921590474563e-05,3.8036570193084154e-05,0.0008851156654097603,0.0006235361129687109,7.383683061001874e-06,4.5376339084126584e-07,0.0001740020847363393,2.8509063391004168e-05,0.0018382335595268702,0.00011501716268599576,0.00023049794061959152,0.00045496614729505653,4.12191015256349e-05,0.00011796768370327838,0.00012380620902442327,6.126042104276111e-06,1.1140328988104835e-05,1.2580739498838453e-06,6.608210743309917e-06,5.8123501536265015e-06,0.0004338579597794366
4560,8.451677129900808e-05,9.656903264678299e-05,8.512178120483273e-05,1.8725331614325705e-05,5.927732393088447e-05,2.2463873788353052e-05,1.51088057123074e-05,0.00013184556054364103,0.00032818119534432793,0.00019410918618617665,0.00010893610773531338,0.00017528406041637443,3.423104923393732e-05,0.0002321232871330488,8.722813759866061e-05,0.00028056446333659925,0.00017434060211778875,0.0006938640991863129,0.00019607798921433833,0.00016987118624161953,1.752427195599577e-05,6.208773645006452e-07,7.694737932469394e-05,8.72265245121311e-05,9.657024130560365e-05,0.0002525015526161074,7.076475031408036e-05,9.380574806950158e-05,4.7081212970592305e-05,0.0011146634089871635,0.0007930471325397676,1.181917620458772e-05,1.1064779653563064e-07,0.0002565509289131095,4.6230877688927e-05,0.0023122827552773152,0.000201239045298561,0.000242519205068352,0.0005512768816285115,3.331981808572871e-05,0.0001156631790647325,0.0001865423517984325,5.732032756088533e-06,1.025840057891585e-05,2.2753793791971807e-05,6.914059493487914e-06,7.32666345737283e-06,0.0005284180446225466
4570,4.9248341626503664e-05,6.052134178373341e-05,8.194695225985948e-05,2.5823561964657395e-05,6.431977209097174e-05,2.658422876209852e-05,1.1284440189322668e-05,9.407494033285098e-05,0.0002774379193033171,0.00015023150404420077,7.46658332703386e-05,0.00014297213447318354,2.8521423684706812e-05,0.00010870294250493738,7.778331160024171e-05,0.0002491509278032658,0.00015114309436152365,0.00028227377808673305,0.00018801369648595501,0.00010985074128569895,5.4610819796700675e-06,2.4537252790659094e-07,5.817481614936143e-05,4.6441161726238905e-05,7.413268571605866e-05,0.00039887159083514537,6.223736395433845e-05,0.00010225674888653845,4.242642419525985e-05,0.0009170499993260036,0.000881628007730795,3.4132255520119886e-06,2.3364947326698704e-06,0.00012535499432251752,8.211572430853796e-05,0.0021667778938051587,0.00013609021960871154,0.0003441630787975217,0.00045023353307266736,3.7952764731798094e-05,9.044566166241466e-05,0.0001383426537107158,3.3525293584873316e-06,9.411619738714937e-06,6.793636649869646e-06,4.8735295644908015e-06,2.3733347433460127e-06,0.0004372457179761327
4580,5.95644590024519e-05,7.343099742157595e-05,8.010143822277722e-05,1.8031218948277176e-05,6.0198735755825204e-05,2.3533257470231133e-05,1.428412702342833e-05,0.00010879636831456013,0.0002980613815586311,0.0002657754656320732,9.852162291023696e-05,0.00019071951650433743,4.11846427315229e-05,0.00014650549548269178,9.779899751105093e-05,0.0002744000482104233,0.00018724749391563225,0.0003024021598603098,0.0002365749871100722,0.00015265602543019914,3.47512366898405e-05,1.669622073725944e-06,6.529596602216714e-05,6.524236443569611e-05,0.00010153648298890752,0.0004918331619630641,7.272391237372905e-05,8.215358323088954e-05,7.694972891822176e-05,0.0008800936467319047,0.0012923434468742239,3.5233380391688503e-06,3.886638134620502e-07,0.00013654420295629836,6.198980336907465e-05,0.0022847324139354634,0.0002449652780668056,0.00030759991753956964,0.00045856502715213137,8.071352948229507e-05,0.00011205819258020045,0.00016193688293549862,8.706103056920517e-06,9.970161505591396e-06,1.7145829328035407e-05,4.675412137866657e-06,3.1349650528224016e-06,0.0005248892948073909
4590,2.569266456880483e-05,5.520013479746501e-05,5.694466356707794e-05,1.9920747872520398e-05,4.01607337941819e-05,2.0667934714062868e-05,7.142735484571268e-06,8.318837103121604e-05,0.0002497031461647391,0.00016219053107381846,8.439548027626694e-05,0.0001551096892135823,1.845084026961127e-05,0.00011119940780767145,8.500265619154369e-05,0.00021897493312057886,0.0001402850223486109,0.00018552828073648678,0.00016847667610399354,0.00012814514367039305,6.349295732921757e-06,4.81884529462846e-07,8.554362452829512e-05,6.39438484924935e-05,0.00010619597719331677,0.00023824915767579595,5.201384057533876e-05,7.167105712133345e-05,3.265724240768386e-05,0.0009300458772643097,0.0011435033673442407,5.2758528139777644e-06,8.488727070141294e-07,0.00012465117731913465,2.4906225853571185e-05,0.002060598638848357,0.00013941621679401705,0.00028512621830446497,0.00039207150662644405,4.7091346480206315e-05,8.957371359789973e-05,0.0001549314377682015,4.922748265045122e-06,1.0033204737999161e-05,1.6021222805124926e-06,2.417509996204018e-06,7.159277401209707e-06,0.00044887762306864017
4600,0.00010088316676794803,7.774858091071435e-05,0.0001489057427329502,1.800836750248134e-05,4.626465327664163e-05,2.612231275102857e-05,1.1684264039298669e-05,0.0001038247898592385,0.00033934486873853076,0.0002058654499702808,8.111176897524417e-05,0.0001913859496794806,3.381283571176912e-05,0.00014209972302507297,7.947975151634864e-05,0.00024069893292666338,0.0001832900524155556,0.0005613159352465157,0.00020829094423694303,0.0001793610855628385,6.915595203685643e-06,8.418033799466709e-07,7.559890626367328e-05,7.011015261601097e-05,0.0001371058981499311,0.0002775615029705069,6.685902672435614e-05,0.00010595428736874692,6.29427426504557e-05,0.0011825687080116614,0.0009861838571547663,6.9720035959546035e-06,6.256434631296241e-07,0.00013376931181296087,4.334967083494149e-05,0.002240110109350936,0.00038091676431513334,0.0003517864764877055,0.00041924770076526795,2.901310727046885e-05,0.00011352383977236901,0.00021071109592156443,8.164623403817987e-06,1.0759942368024857e-05,1.370268693634611e-06,5.302783988843114e-06,1.8816283058942629e-06,0.0004982222752894105
4610,0.0001381638359496411,5.986934617421414e-05,9.495884772352394e-05,1.1987011535278442e-05,5.2014953153340815e-05,1.6141799355592762e-05,1.7038375771477294e-05,8.384524458075042e-05,0.00023993834766786198,0.0001897225848617547,8.24183015930743e-05,0.00012480711610355987,2.523101498030447e-05,0.0001403331817345638,8.150979444696841e-05,0.0002210004577386305,0.000154905086683557,0.0003230697606685548,0.00019622238496603457,0.0001266389967733516,5.482992375860337e-06,3.8884900278431913e-07,8.15696332922856e-05,5.1243885147210116e-05,9.807330395218728e-05,0.00018516125910779646,5.4683478648612856e-05,0.00010307351049903507,8.54172746463754e-05,0.0010496537661710676,0.0009932169427603328,6.799642244324267e-06,8.594003614417913e-07,0.0001347205760575331,1.1158031709438327e-05,0.002182901545051404,0.000247397616203405,0.0002901413295203857,0.00027045960037372363,1.5195826289963082e-05,0.0001105890102412495,0.00014255626341379374,6.239322366431453e-06,9.996461749786047e-06,5.691095870740501e-06,1.1396685075246015e-05,5.140113816434012e-06,0.000444482354217569
4620,3.4739606620898235e-05,6.759206924214092e-05,9.006312801408323e-05,4.5802866667029625e-05,6.0630347676482135e-05,2.0502334616344217e-05,1.651541289543726e-05,9.997604668317833e-05,0.0003210616097517024,0.00022762592052851864,0.00010079689698212275,0.00020148220705265292,2.8151529653147708e-05,0.0001428663071653108,9.365257649069305e-05,0.0002622920800098567,0.00017968229737933998,0.0002516453982613621,0.0002786184823344043,0.00021379907327454602,1.020754796051904e-05,6.136181380931411e-07,5.74075068393585e-05,5.8052308773998285e-05,0.00013067135853431835,0.00024203377324854655,6.488153662169195e-05,0.0001000835312479839,0.000107684466385042,0.0010492042911775246,0.0009613632103817232,2.638305654272439e-05,3.085247297576031e-07,0.00014480590328600813,3.204279449097993e-05,0.0018047703520488573,0.0005207329656027245,0.00033446505390348697,0.0003940351926873924,3.735798111343195e-05,0.00010522894669832932,0.0001354350478227294,6.752018534740879e-06,1.1304802206395642e-05,8.898139469031617e-07,5.914720184893835e-06,6.392500405995093e-06,0.0005657909633224814
4630,3.844136798214149e-05,7.18023368850052e-05,7.684761310499898e-05,0.00011483994084697593,4.695331316707485e-05,4.10936842973217e-05,1.0823298816136062e-05,9.276696214408624e-05,0.00025683844729064805,0.00016305226410258568,7.098166769945461e-05,0.00015722457203449545,3.4438827546770725e-05,0.00015220718856307655,8.028660696327662e-05,0.00019856274759737517,0.00015875021445537036,0.00021920361743583953,0.00016412206520504595,0.00018179363138637263,8.515728291611933e-06,6.30485164157636e-07,7.882723302212e-05,5.4427299376161034e-05,9.121443032410362e-05,0.00020491690747303696,5.7965167619895386e-05,9.302418391875895e-05,6.196018020913953e-05,0.000875724231169674,0.0006015119402162397,6.7993806944735364e-06,5.248787707505741e-07,0.00012761943292340154,4.5025501943279004e-05,0.0019233304773650015,0.00012073405817298081,0.00028513264793422895,0.0005183302702713568,5.740557076525129e-05,9.2637493773861e-05,0.0001392737381779445,4.540942290553369e-06,8.09612406861121e-06,2.7284082257826526e-06,1.3707100269748789e-05,4.369773731092939e-06,0.00045573435449704935
4640,4.573912609430676e-05,6.786204376845614e-05,0.0001407745849459531,1.085158032229782e-05,4.6364185353898136e-05,2.1876454555525387e-05,8.441491024136169e-06,0.00012397310020865492,0.0002978696520525734,0.00018012239752543247,9.559942425516154e-05,0.0001615604625343469,3.299829428946073e-05,0.00016822378985705027,8.513113365601377e-05,0.0002815233039730707,0.00019866157064092645,0.00022194772526295284,0.00019209168162187372,0.00015129888813550534,5.724680899989924e-06,5.554375735035862e-07,0.0001390831998106008,6.47805150526665e-05,9.29066539160056e-05,0.0002599133645840893,7.400969508374045e-05,0.00014644580837015406,5.936036376124907e-05,0.0012103626857373835,0.0009358783622319852,6.074233733327695e-06,1.68872171023312e-07,0.0001468184494856814,2.6378724559390344e-05,0.002269953769555443,0.00018548830456511527,0.00034887599741453444,0.0003471610907040298,0.00010191686924204327,0.00010810281550063138,0.0001855596377257918,7.665829813136716e-06,1.0500855955085283e-05,1.3073836563888597e-06,8.309951916256584e-06,5.346060425743513e-06,0.0005320857580945263
4650,2.5418761347203682e-05,5.791193365204641e-05,5.7330110410247156e-05,4.6711211637414124e-05,4.8808795255499715e-05,2.4254600268768318e-05,9.199644400162091e-06,7.872201222913114e-05,0.0002646463090960535,0.0001819480848496582,8.269918862331253e-05,0.00012527260209798058,3.540116446598403e-05,9.154659869452921e-05,6.718600668415749e-05,0.00019905342782388752,0.00016207815562364913,0.0001529572350738862,0.00023135211890779568,0.00012343193640899748,1.0065298926791446e-05,5.088397451671812e-07,3.6495351977318265e-05,5.4815593981512524e-05,8.278296462088688e-05,0.00017730813251489344,5.4838650205104777e-05,7.695518887952983e-05,4.945756269677663e-05,0.0009308713553774512,0.0008426573886383444,4.428169747765439e-06,1.203160506018508e-07,0.00012416406186679333,3.835008587890207e-05,0.0018980218141335247,0.0001963275239945833,0.0002845668405149969,0.00043033649496140034,3.6273843748851525e-05,9.964353810121008e-05,0.00012344446815419386,4.629867296345313e-06,8.836060166771354e-06,5.289060818081832e-06,3.101054900673104e-06,4.377216630468215e-06,0.0004614192138090163
4660,6.382216254615293e-05,7.116738479454999e-05,7.775811209672555e-05,1.6113125716789155e-05,5.242849617381887e-05,2.2827151484559106e-05,1.819971286176473e-05,0.00010089804566134662,0.00031586085870046544,0.0002150626512767108,9.493405724797043e-05,0.00020490729166616875,2.6943812580785434e-05,0.0001275548917483988,9.815911623782373e-05,0.0002414964281693829,0.0001874633226008201,0.0003055894614145477,0.00020063116237564854,0.000176580451391698,5.089953576508735e-06,1.1092471587319601e-05,6.199512907504596e-05,5.842350912718753e-05,8.165208891536206e-05,0.000241670663957594,6.580155151171587e-05,0.00011199020081004793,7.744158608403886e-05,0.0021926989278755094,0.0012608683713552255,9.636935025031241e-06,1.1419282302657802e-06,0.00014989709323047888,3.0058642353987146e-05,0.0024318933004409907,0.00018858007659652604,0.0003730878398958407,0.0005352810525384031,3.640911226406523e-05,0.0001151420737651919,0.00015829211638090224,8.464867589557893e-06,8.205482804582345e-06,1.3228716625947865e-06,1.2816049241329593e-05,3.74449100378916e-06,0.0005445367665485222
4670,1.6247071293192923e-05,5.629228090692015e-05,7.232235820595412e-05,3.90516926497222e-05,6.013564773147185e-05,2.0615407806554047e-05,6.413140954972203e-06,8.642472971178149e-05,0.0002883535438517772,0.00017898457234753949,7.313168411836378e-05,0.00013249974062170807,3.19014013237051e-05,0.00010608785337334846,0.00011191511421544213,0.00019446546979375127,0.00014111695911804448,0.0002047370355262799,0.00015791594448695624,0.00011219273143449447,6.7895261548370165e-06,8.208263506955745e-07,6.205032339776831e-05,4.431450731302889e-05,7.523493165688665e-05,0.00018224276990081516,5.7210017001419664e-05,0.00010625842953826223,5.3893492311675246e-05,0.0008581342001723659,0.0009331656893196881,3.080534141884843e-06,2.9391492361309265e-07,0.00011434951896961981,4.5561076833572436e-05,0.0017623357375155019,0.00011904223186907947,0.0003661931335789103,0.0004898677236795802,9.133807565518325e-05,9.013280117217218e-05,0.00016711802643951291,4.241727925378511e-06,9.408718976487586e-06,5.222163827421292e-06,1.670002602071016e-05,3.5577059013819652e-06,0.00045285860832848475
4680,5.2212462628583426e-05,7.10633739652807e-05,7.281540328449566e-05,4.311496535529437e-05,4.545941325059105e-05,2.2563314040736165e-05,1.1518286743594345e-05,0.00010804186329149044,0.0003066942126438654,0.00018296741258612976,7.287225611679643e-05,0.00017757300228133554,2.6742473864556954e-05,0.00013801971902207313,9.596036266866478e-05,0.0002703546638971175,0.00016045096519764205,0.0007634122748153447,0.00018982653663037006,0.000206124839188364,9.524280682400949e-06,1.0423395094539718e-06,5.8882602170153974e-05,7.053130321159859e-05,0.00010586775739089952,0.00026487399401242613,6.764096448262378e-05,9.522898902299016e-05,6.25775934196266e-05,0.0009824010702621947,0.0009249376619850205,5.004887168622636e-06,3.261424371671598e-07,0.00013718875115939635,4.1566193160564856e-05,0.0023456016033796337,0.00024750932358449327,0.0002275403109281511,0.00036786337091578936,2.443784866765237e-05,0.00011968708044297901,0.0001642268519445252,5.3062534434692056e-06,1.1604112522221154e-05,5.895238988683682e-06,9.391482109068632e-06,5.0002031441349395e-06,0.000570005164170394
4690,0.00013849468934603058,6.082475530562678e-05,4.181144846300344e-05,3.243619909182756e-05,5.1170002380569435e-05,2.3938636886196166e-05,8.02621179844681e-06,8.266095574002992e-05,0.00023137915508144146,0.00015387237237880514,6.614310236895354e-05,0.0002104310191419426,2.7144025493411662e-05,0.00013834131477919468,0.0001313682427749448,0.00018068641930523062,0.00016092745748373576,0.0001804167797503161,0.00016518425020297994,0.00013108269309802508,4.527699101964592e-06,9.955815511232837e-07,5.561206798844898e-05,4.71085989971887e-05,7.154271450259176e-05,0.000156202960804576,5.698963990727642e-05,9.589864329533547e-05,4.603068900050985e-05,0.0010103247042360542,0.0010424795794468074,4.5665296188010195e-06,1.0413783879770908e-06,0.00013362854841228428,3.318836658882841e-05,0.0017811587917218841,0.00044756102752600314,0.0001447824030257735,0.00038289261878418743,3.885985948087823e-05,0.00010400730684686229,0.00012920187812636935,4.010945136751128e-06,8.789261202836756e-06,5.683351867637538e-06,7.708677461237041e-06,1.6117044338696232e-06,0.0004809806420350466
4700,3.114089795689106e-05,8.055460515206057e-05,7.53248937740337e-05,1.1207205947495524e-05,4.921396737307004e-05,2.8278321771447936e-05,1.0075561019395229e-05,9.291450935847258e-05,0.00032056948905231306,0.0002022699654668022,0.0001087246711716681,0.00018190401484488757,3.124082480204202e-05,0.00012748216759201543,8.632943172446426e-05,0.00021995601382432959,0.00021210628733684146,0.0005700653180761676,0.00017559768946347255,0.0001707745869015119,1.1778691908870511e-05,1.466203604321546e-06,9.123946218491767e-05,5.625908745752996e-05,0.00010847102099511851,0.00023789384141343335,6.454484694687331e-05,9.370466817933625e-05,6.614154206374405e-05,0.0010986595060920696,0.0008887945543606507,4.025775302419044e-06,5.974981012924055e-07,0.00014033222015450542,2.6268420053449018e-05,0.002159182008606025,0.0003584077270258474,0.00036527798294250084,0.00035334721052297585,7.207623693732587e-05,0.00011006700060183433,0.00016886826172217233,1.1965485145299208e-05,1.0582464065748096e-05,1.7750094823172067e-06,5.0487322044210685e-06,5.627386186172831e-06,0.0005851561621178888
4710,0.00010236115939936017,6.712612664871646e-05,0.00010309953953137682,3.2811819732096616e-05,3.50835770122821e-05,4.6081735666861754e-05,1.4567699569125595e-05,7.788835580112725e-05,0.00023601356962917104,0.00017576167445765818,6.502593025332455e-05,0.00014631328289013357,1.798525293185992e-05,8.711310760353477e-05,9.97467356708159e-05,0.00019384778339686458,0.00013633786764737863,0.0002363847609240375,0.00016434640725055996,0.00017542670501725046,6.027044367415641e-06,7.143399044972605e-07,4.193145164465916e-05,5.081355924032827e-05,9.816328321266303e-05,0.00021251323085322486,5.7008760990614714e-05,5.921927815159212e-05,8.106773680533226e-05,0.0008783908280063668,0.0006981811742281436,1.520245429869125e-05,4.468881879497315e-07,0.00010999696644869932,3.249730221425624e-05,0.0017421042991560046,0.00020961890061213412,0.00018342662111734055,0.0002931546367583626,3.429056860667412e-05,0.00010130300177104166,0.00012018871691404295,5.1495662444970675e-06,6.918849718640757e-06,5.1357668771400375e-06,1.3862411601785065e-05,4.492660750565581e-06,0.0004496584848678616
4720,0.00011567936456058042,8.273591637524103e-05,0.0010342716934807065,2.7687383012380303e-05,5.1492180058335105e-05,4.069953200662573e-05,1.2566060421031454e-05,8.926274024694603e-05,0.0002935765532297462,0.00020422267584778412,9.162717293835103e-05,0.00015680762745495615,2.9866668925121378e-05,0.0003179368975159627,8.158417985842825e-05,0.0002261775677397103,0.00017216219454615803,0.000437314023678105,0.0002330703849039082,0.0001915075242416673,9.963836938279583e-06,1.8119776386436904e-06,9.466908588505769e-05,5.9081999517829694e-05,8.738826677069142e-05,0.0002672484839824759,6.64564265871548e-05,8.711371784114527e-05,7.31012633655403e-05,0.0010604498097659756,0.001026163193291263,1.4211049589503402e-05,1.2983390960481863e-06,0.00013151969041214808,3.970031934922e-05,0.0021083991970050806,0.00013688117993609458,0.0002657923216041141,0.00031374063652239763,5.516369404987121e-05,0.00010499468156445839,0.0001672549825171972,6.090976714036208e-06,1.5210726891561043e-05,1.38750609813187e-05,1.9896320503579694e-05,3.6106771745953663e-06,0.0006312525026467953
4730,3.029206916123601e-06,5.7657641755440334e-05,0.00011340173006753194,4.671978092958756e-05,4.250040115689149e-05,2.044539705247969e-05,1.4646992366263693e-05,7.236848642157017e-05,0.0002288716615647797,0.00017656734510679937,7.192847021046022e-05,0.00016141745571893635,3.0975855666213706e-05,0.0001029255447699568,9.35444630932386e-05,0.0001891662492345913,0.00015013822291717784,0.00018333816506827926,0.00019038181577982178,0.00010961285296555227,9.67900178780608e-06,1.2149596432912386e-06,5.233828708187796e-05,4.5711248580460025e-05,0.00010673483026457497,0.0001951135983961412,5.629987105763487e-05,8.572296685235269e-05,2.9798250638227005e-05,0.001127585815051525,0.0005096224731207402,4.488587763283811e-06,4.3313778216666286e-07,0.00010132038451699542,3.1039422177899186e-05,0.0015128721734346214,0.00016244775634968357,0.0003015260606225101,0.000245640992312515,5.5877832240484746e-05,9.569013412682191e-05,0.00014732311895321746,4.839178326191431e-06,1.0800746423356266e-05,5.4514982807596555e-06,8.603706751235034e-06,4.2301005981356305e-06,0.0004806681428039953
4740,6.337740880018671e-05,6.072534557846222e-05,0.00010609186007711093,3.9035982280737565e-05,5.637200811681252e-05,2.9833679589972523e-05,1.6313653045092223e-05,8.063743711728294e-05,0.00031502767885630895,0.0001885526809796978,9.899481848814866e-05,0.00020536129666417756,3.2601606132167795e-05,0.0001403868307023876,7.542631226031557e-05,0.00025633404991053907,0.00017221032900112797,0.0002840871790868846,0.00019520625598519123,0.00016578540044091296,5.639061813338717e-06,2.6814835076013515e-06,5.971809270234334e-05,5.1143946590582246e-05,5.737404845244936e-05,0.00019236595988066102,5.9300030714328146e-05,8.734566008911393e-05,6.759753142578815e-05,0.001280891362849195,0.000716462230811015,3.201893272623047e-06,8.119184914721324e-07,0.00013057398261760253,7.306278100164255e-05,0.0020628191911964346,0.0001476303127679108,0.0002450160446267057,0.0003148801849100982,2.0330062139471486e-05,0.00012982748456286358,0.00016887009670007064,7.072292730470979e-06,9.626034413353308e-06,6.179481223059322e-06,1.0539767531172908e-05,1.3145427173226962e-05,0.0005626446291299966
4750,4.609709862154787e-05,5.765064289590072e-05,9.844148934184079e-05,3.328598723236022e-05,2.941096319793389e-05,2.3406150373434976e-05,1.8499916735675283e-05,7.543955115520377e-05,0.00023714925745277487,0.00021467641506684514,9.544050403644242e-05,0.00018579280084198292,2.7037344344061337e-05,0.00020280025156966695,8.31369399683694e-05,0.00021021507416799193,0.00016673749322852286,0.0001258042327253842,0.00017347447810954394,0.00012986186844599336,2.5186843128260443e-06,2.54339807586449e-07,7.861511366420663e-05,4.925585027102183e-05,6.724518232327816e-05,0.00022291880351609913,4.945258467951218e-05,6.084197138835336e-05,7.061548405913906e-05,0.0010103506354856816,0.0006887426864406204,4.141249561515849e-06,8.772329189417085e-07,0.00010225275683147685,2.203033487939008e-05,0.0016706428872269486,0.00042175842422656636,0.00020934445869602838,0.00023914382229590578,4.184372378706289e-05,9.269607033391824e-05,0.0001300316217687586,6.146123605294558e-06,9.117965909232761e-06,6.919686628087762e-07,7.370763922733933e-06,1.6626962125683233e-06,0.000487178479071162
4760,2.6896753978615824e-05,6.829376971524248e-05,0.00010233477485844569,3.4622796811416654e-05,5.7871012242386394e-05,3.0160068160294516e-05,1.0559381476509046e-05,0.00010044743509971675,0.0003058750805621133,0.000221149294745828,0.00010308142654560779,0.00024668354428365253,3.595154733105775e-05,0.00012828243136205376,8.297402743224443e-05,0.00022880189567865686,0.0001987989867462439,0.00023404322073239574,0.00019602642964803557,0.00014615254685313778,5.0454586180915726e-06,8.520516995807943e-07,7.534890844898967e-05,5.028870097683424e-05,8.807333614022273e-05,0.0002454787502988041,6.682959611682162e-05,8.269057014739285e-05,5.27024377227879e-05,0.0008769429999021658,0.0009834463542844618,6.647289456274689e-06,4.5161488993766135e-07,0.00010469240882320301,6.979617286183796e-05,0.002010130366374941,0.00017306175928502202,0.0002322360838657931,0.00036253481939881185,7.399784555050879e-05,9.853226882079823e-05,0.00012582952238158833,6.660107049310293e-06,9.12584631328373e-06,5.265222350698613e-06,3.946037660009817e-06,4.728695676498538e-06,0.0006331720166194792
4770,6.40065726359438e-05,5.5212123584639354e-05,8.410368397773384e-05,2.0790531028124423e-05,3.601632018140281e-05,2.6706123265019755e-05,6.96617461636758e-06,8.263206229943935e-05,0.00022053049794827891,0.00017700116113961948,0.00011006678601275755,0.0001370217065452717,3.718178047546525e-05,9.335397281054872e-05,6.914307837463797e-05,0.00019716071417364472,0.00018849556081190286,0.00031027992835995,0.00015171663079026042,0.00012256614749760767,3.9516242236696624e-06,6.903204053547839e-07,6.693880880437368e-05,4.6094289273120224e-05,9.948434235510252e-05,0.00016926994441364852,4.5907870667838736e-05,0.00011141440643571329,1.5352394159275177e-05,0.0009693490079496957,0.0007507679215428449,4.509642526267487e-06,2.5094490554100307e-07,0.0001179971431971521,2.9108428838950414e-05,0.001783699751464796,0.00010219243464428144,0.00047206556048287135,0.00023070622230789313,0.00012214945848084606,8.708316158334053e-05,0.00012066781296167903,3.980925867279962e-06,7.186928494485123e-06,1.0372252445239702e-05,6.54805942823849e-06,4.4406396347192376e-06,0.0005031521534554074
4780,2.0236295441463124e-05,6.742500387276009e-05,8.113996549456706e-05,1.8268302698408977e-05,5.3842260007588455e-05,3.082006273861147e-05,8.788061025186795e-06,8.271380482510334e-05,0.0002771492025061389,0.00017918479513191803,0.00013980769712584347,0.0002687402635147456,4.4664366569681576e-05,0.00014713527475497892,7.389999715406832e-05,0.00023287630397913516,0.00022489484859955052,0.00020791325723733972,0.00016819686407563132,0.000138445731889272,4.513541615195494e-06,2.284628005102873e-06,9.237365140478095e-05,5.1702726855583115e-05,7.179015746890009e-05,0.0002563389774178919,6.30546360647658e-05,8.026645778146365e-05,8.036277993067166e-05,0.0011128006808889227,0.0008079078624071342,3.643258645728046e-06,8.069769393938422e-05,0.00013354149736186587,5.621277099164153e-05,0.0019763479251555553,0.00021825820532694448,0.00029236812462865136,0.0002808274557939638,5.611057365636715e-05,0.00010856180909333242,0.00013796773436285296,5.291629991445517e-06,1.1780285481495613e-05,6.083614196694323e-06,7.066586042419031e-06,5.735941665359037e-06,0.0006256794709335791
4790,3.081275647358671e-05,4.99066640323351e-05,8.470841330058588e-05,1.4247876453704008e-05,3.0459980250126558e-05,1.5772507127992568e-05,1.1267976854323655e-05,7.220783693632381e-05,0.00028769695528569933,0.00020832543446368495,7.205537328416561e-05,0.00016882775480200202,2.9180964467055823e-05,0.00010969872695771132,6.772381603735478e-05,0.000214968364019034,0.00015350213553298788,0.000252498546186077,0.0001382720393860862,0.00012200340866173198,2.7546424256443302e-06,8.208797273603355e-07,4.8177068045261255e-05,4.515159266334394e-05,7.454577232097007e-05,0.0002444416815588443,4.7155499326764965e-05,5.158955144214853e-05,3.894195598308943e-05,0.0009654766080053251,0.0007925939858061345,2.7069101801186265e-06,1.4072680918609333e-07,8.839126616485174e-05,7.115172221196029e-05,0.0016303396273786405,0.00021172512526523385,0.0001638912626843843,0.00021693716379170988,2.2894196199919505e-05,8.621474866560802e-05,0.00013991422887254712,1.1732539733485228e-05,6.373071305564646e-06,1.7320909109031925e-06,1.1522477706367611e-05,4.355838089709442e-06,0.0004462814458969523
4800,3.886442642342643e-05,6.613922264937555e-05,0.00011163521220325468,3.194774943794155e-05,4.845619649155718e-05,2.269964341900334e-05,2.0500379931269493e-05,8.56727669203712e-05,0.0002925767887327855,0.0001853095455180621,0.00010169522814082707,0.0003944781136590347,4.289933168205567e-05,0.00013803700591170524,9.060284532940566e-05,0.00021709305975470172,0.00025795209130603845,0.00017445213083943053,0.00017748048261497816,0.00016054467043937338,7.242565731448125e-06,1.2640127982066523e-06,6.696586484492386e-05,5.766702184330342e-05,5.500289044059396e-05,0.00023540621500479363,6.666763965979031e-05,7.167376461839145e-05,3.297861980642619e-05,0.0011322145431100303,0.0007504575470677538,6.759886667013476e-06,1.142787630627222e-06,0.00013955950317079137,2.540326061528271e-05,0.002200239927629711,0.0005724210518714377,0.00020028511035855104,0.0003029134733336455,4.5629252970175826e-05,0.00012775157238079364,0.00018624641990828403,1.0058051494716268e-05,7.542416905447003e-06,9.315849130380621e-06,1.3487659361062286e-05,4.145774131809363e-06,0.0007829097507643108
4810,1.9398314298148718e-05,5.437530623987021e-05,5.550298341338675e-05,2.405971599229127e-05,4.039950869541571e-05,1.957208709405057e-05,1.1722398498939238e-05,7.028268312316775e-05,0.00021312681400090946,0.0001949209281068442,9.12208911367421e-05,0.0002590878983448151,3.1519033388232935e-05,0.0001147035795560292,9.265905042945522e-05,0.0001820882429170056,0.00014546691639540972,0.0002549508848094999,0.00015995312667688527,0.00011062860974039812,4.842197558049535e-06,1.5601999109657724e-06,6.979376220322801e-05,3.777921100252579e-05,7.19967007713558e-05,0.00017713242264085966,6.85482026118917e-05,0.0001751371546937785,6.483069088177712e-05,0.0009271631866807214,0.0006186228850280173,2.84003905413963e-06,2.2172529325198218e-07,7.744950477226027e-05,3.5450273445601165e-05,0.001720355326871526,0.00018203258267919113,0.0002373862173067579,0.00028722578743000716,3.445368652207888e-05,9.118421959543086e-05,0.00012589424705654754,8.852543541270424e-06,9.484622254769942e-06,4.937921593045652e-06,7.034043862704463e-06,2.8339235270266604e-06,0.0005963787086688554
4820,9.283420873119348e-05,6.502206209749177e-05,7.01901425417089e-05,8.99204392066163e-06,4.165830874121055e-05,2.386926929078375e-05,2.2580807896858906e-05,8.675106425652263e-05,0.0002681488845222079,0.0001610467207417258,9.549480292049141e-05,0.0002654185673559649,4.0652137627653106e-05,0.0001022066486011179,9.17153031987e-05,0.00024027665139763238,0.00018580701859317796,0.00016254129942295622,0.00019713481549330267,0.00014985143473135,6.608175490985248e-06,1.3950525101950536e-06,5.56932361100995e-05,5.294950318032579e-05,9.169193389958291e-05,0.00025312985408584566,6.143507149445263e-05,7.977008332083034e-05,0.00011227705308319852,0.0010032541168376275,0.0006620287553695211,6.8817688974531364e-06,8.46724206110525e-07,0.0001304780412471414,3.0631428402911384e-05,0.002210746473411949,0.00015377962392362462,0.0001942755497391315,0.00036763807754832306,7.702547319985083e-05,0.00011200553533568585,0.00018769596903987656,6.19601841167116e-06,7.118373813845393e-06,1.0244616345904112e-05,1.9831872666003167e-05,3.949091556828664e-06,0.0007089370495955279
4830,0.0,5.5591228476368586e-05,6.766839402535628e-05,0.00010726611478101839,3.1943263411702995e-05,1.8948179704098457e-05,8.470553850205853e-06,7.107889052326576e-05,0.00021177835710015829,0.00017243509130653308,6.214219330778383e-05,0.00019001376240365914,2.0045203331134304e-05,0.00015261939146585607,8.184071053597228e-05,0.00016838654310273279,0.00014448210097396804,0.00015426834984996323,0.00018404737546694484,0.0001570388721744927,4.273538506157466e-06,6.534905066696526e-07,5.4763590556795534e-05,4.8727717830053526e-05,4.3257529473719035e-05,0.00020240622286803956,5.286195314276336e-05,5.7519872498187545e-05,1.5224534333969087e-05,0.0007645310327670339,0.000710825830343359,5.0012254707124326e-06,0.0,9.529571096803788e-05,2.5324851388167788e-05,0.001492247561165713,0.00031645800196329686,0.00019850195970400145,0.00022349683454897106,1.2902229259942473e-05,8.885279029243762e-05,0.00010745722321501449,5.337559988646682e-06,5.956763579902638e-06,2.0197946213646152e-05,2.0542947140597536e-06,3.5028343134344513e-06,0.0004899822808864716
4840,7.004329116350973e-05,6.664067797453805e-05,8.724446284822217e-05,3.3644469288282407e-05,5.745859214790816e-05,2.2080547654166535e-05,1.4691006588403907e-05,8.828075437942983e-05,0.00030919772916843097,0.0002077057341813676,0.00010659563386705057,0.0003081118125107005,2.0915089258529884e-05,0.00013204978110256937,9.008349091194126e-05,0.00022730048132535484,0.0002218799107822726,0.0001909500173316447,0.00022812660457878175,0.00013385494248446754,2.2844116150993176e-06,1.6053565693536284e-06,0.00014571842319512538,5.035327080237362e-05,6.157546642170931e-05,0.0002195737605971731,4.909924115791502e-05,0.00012461255209444323,7.011556366109543e-05,0.0008696606406317813,0.0008940181567764356,8.32617794810342e-06,1.600418323094976e-06,0.00014817496415220149,3.0114459091933357e-05,0.001877763381744426,0.00018802514315499077,0.0005994000915390676,0.00031757062376932497,3.819147387629287e-05,0.0001316544977476378,0.00012641379602603312,1.2371697867182613e-05,1.0894586081411073e-05,5.806276254241807e-06,7.934960979839077e-06,4.477458232692677e-06,0.0008092926625141352
4850,2.9188320535575932e-05,5.375448147700424e-05,5.471710769427497e-05,1.575892830695369e-05,3.874564286604889e-05,5.349845481335552e-05,9.06894567945565e-06,0.0002152839013916752,0.00017635509606409494,0.00014819336527521727,8.6569218177349e-05,0.00032509976105647714,3.865023366211133e-05,7.891971801755582e-05,8.59851517164814e-05,0.0001938694639655959,0.0001755573557395897,0.00017328136074360964,0.0001588874657531331,8.056268833551527e-05,3.1790299456989327e-06,2.42655655670253e-06,5.038267647091141e-05,4.305059866429284e-05,6.388425244618947e-05,0.00018442935619915495,5.028783237058934e-05,8.450278817821409e-05,5.889960763401992e-05,0.000877180703023751,0.000514389825058141,3.432841790816655e-06,3.6481545343204046e-07,8.137013591110475e-05,4.685815150584635e-05,0.0013956699651727724,0.00041101469659060927,0.00019333039416382335,0.00023263357072892754,6.48731885021961e-05,6.603251347216676e-05,0.00014239645352046666,5.42828718042746e-06,6.853679260599602e-06,5.074654563496169e-07,7.433540890447368e-06,5.3502569541146795e-06,0.000680276736929176
4860,9.064569487146943e-05,6.620422131713697e-05,7.20996707188228e-05,8.473601744168593e-06,4.4333322641138216e-05,1.4815394698805101e-05,1.1569356680734138e-05,9.233815610784285e-05,0.00023458044128379083,0.00022983973864379556,7.985878109029572e-05,0.00038966299566128507,4.080700317118024e-05,0.00010542677886983076,9.967779481894009e-05,0.00021610120870390383,0.00020197547259317232,0.000244931013295424,0.00026647823209349623,0.0001680744466634724,1.0567552624076083e-05,7.14766917815349e-07,0.00012433549322751213,5.9398376434240214e-05,7.28136715568118e-05,0.0002474965487661518,6.285672844643481e-05,8.307503472962883e-05,6.866418186032363e-05,0.0009137696962481272,0.0010719837770489765,9.187592381479014e-06,1.7291135272208843e-06,0.00011683917901158634,5.596026670093248e-05,0.0018940607337028887,0.00032460903731883434,0.00028472972446901825,0.00042589312835272596,3.243460500822726e-05,0.00010991260512143086,0.00014338542319957895,5.032681610364056e-06,1.4471902752254712e-05,8.942457559078697e-07,3.7260397947022823e-06,3.05206382254672e-06,0.0008322076632978655
4870,5.641050408441094e-05,5.791148002226142e-05,9.219670568130785e-05,1.0807305646068386e-05,4.209502487095756e-05,2.8408235649561357e-05,9.283809000514182e-06,8.02788357860955e-05,0.00019248898325802206,0.00018414950206990257,8.653809230189668e-05,0.0002705555101754163,2.0642644786782543e-05,0.00010113784194213934,9.632231981815425e-05,0.00015882960853133725,0.00016890030885976682,0.00014001228496078778,0.0001744083435126907,0.00012736128608376672,7.121890010892487e-06,4.4729645069767947e-07,4.16565622726694e-05,3.9864595550827386e-05,5.2548910609437016e-05,0.00022018436730787742,4.8456702265275e-05,4.6814429130856124e-05,3.433093903984374e-05,0.0009587906674763728,0.000561026693685344,5.116961279659965e-06,1.3011321472228721e-06,0.00011625538132878032,1.297872054244577e-05,0.0016593476463189663,0.00016501882784666677,0.00031768372021944444,0.00025042593273638024,5.822712807088746e-05,0.0001033907936905548,0.00010123723199628788,4.00311850045676e-06,6.632254410578467e-06,1.100908007390569e-06,1.066166146594728e-05,3.2090773274528098e-06,0.0007560313403882425
4880,1.4289070045707478e-05,7.196609723738123e-05,0.000100422522675373,4.535440704328633e-05,4.192148176189493e-05,2.917007629281908e-05,1.206292074427594e-05,9.263202830985619e-05,0.0002578692579839727,0.00020870417846613522,0.00011299433228520145,0.0003627511236625708,3.255508792732234e-05,0.00010905076664632834,7.309498012985705e-05,0.0002369082603272912,0.0002438582711333579,0.0003823616947957109,0.00021904444490664603,0.00013229034165981702,2.9188018555621944e-06,4.386227426740074e-06,7.13662592800041e-05,5.473674721931202e-05,6.632493988659432e-05,0.0001763332704796203,6.479914854371356e-05,8.445134573411208e-05,0.00011340590559490994,0.000824376035032323,0.0009023951638591469,3.113227873225954e-06,3.6803820478744715e-07,0.00014147499670999817,2.0941908489438915e-05,0.0018156149100278431,0.00018479824122710227,0.00029079929496623514,0.0002125722864852496,1.5410664520008376e-05,0.0001346736364188817,0.00017726095018060512,5.51056984357484e-06,9.813713729462925e-06,6.692264850214589e-06,9.19129598642351e-06,1.888912845708363e-06,0.0008507244981424742
4890,0.00012327000928594295,5.7049518626553665e-05,5.646455751684068e-05,2.7338898463993798e-05,2.8797335181124808e-05,2.1686395363470565e-05,1.5019769308741317e-05,7.261513178160297e-05,0.00020385234014247503,0.00018774726868253647,8.708341215508557e-05,0.0002759056545033665,3.501163641960149e-05,9.860590871067731e-05,6.609949885859486e-05,0.00018286146991020977,0.00016216530227801005,0.00027913448918626696,0.00016979521063101714,9.479382405554891e-05,3.3253239756462696e-06,1.131051526286853e-06,4.831992393936617e-05,4.0625689526274163e-05,7.888727163892524e-05,0.00022319375990129464,3.902613109347052e-05,4.0548378439625136e-05,4.785873893529149e-05,0.0008549921970925027,0.0006181821532733878,9.812173425019598e-06,2.1012338837251798e-07,0.00010524175651584345,4.008837857494129e-05,0.0013325579239647667,0.00012695724033876915,0.00019195659660424847,0.00026293189488915556,1.3994323596006058e-05,8.219668439018826e-05,0.00011877178034418888,5.136384541264446e-06,6.306015352075711e-06,1.0798219266523794e-06,2.925374869353381e-06,3.278755534370288e-06,0.0006662926860484378
4900,7.812208024420105e-05,6.691855861996283e-05,6.34175827266598e-05,1.244546866655741e-05,3.788395028746206e-05,2.5552937112383324e-05,9.635922777635903e-06,7.081430287440596e-05,0.0002700263455167891,0.00018695890761604475,8.402005011332221e-05,0.00044812512169615344,3.209247271108096e-05,0.00012651559202172334,8.437264286824788e-05,0.0001972804468628963,0.0002350301274257371,0.00022477308527337232,0.00015507205784672824,0.0001476244359155559,4.452529588881052e-06,1.996073755404585e-06,8.949272420699846e-05,5.4330216206865375e-05,6.0253384787673506e-05,0.00023184411331896186,6.28685359356852e-05,7.738658341077113e-05,4.3948071305434105e-05,0.0008181222819971621,0.000744243850076428,4.531874263579443e-06,7.186735522556981e-07,0.00011528152085409947,3.8076318068975407e-05,0.0022116490129234032,0.0002123971712837165,0.00018846316443247462,0.0002828725381683193,7.018645621007558e-05,0.0001126735547584858,0.00015570329619870712,4.467619066321912e-06,6.844058399212221e-06,9.724928426825722e-06,6.920981668635023e-06,5.816784221339431e-06,0.0006959981715138215
4910,7.414099183518632e-05,5.183322972912452e-05,0.00010940493232449292,2.966403307372015e-06,3.476599312269749e-05,2.7151599556945718e-05,6.23641209355424e-06,7.458550798485427e-05,0.00019919701431372343,0.00019036075731063089,8.866137063396354e-05,0.00047075951945655244,1.5923050925381008e-05,0.00010086184780766803,8.894798205012228e-05,0.00019546865069014423,0.0001872766721941154,0.0003206875943852599,0.00016988935028859243,8.08853827637505e-05,3.562293337519491e-06,2.746229401956516e-07,5.169868228327186e-05,4.737921357262143e-05,4.0977373213935706e-05,0.00020714498018828268,4.397091373722807e-05,9.017409201570444e-05,2.528168870106329e-05,0.0007142027991150304,0.0005318483892820207,2.8210897674543225e-05,0.0,0.00013218942785536716,2.1182452050588075e-05,0.0014315027789884014,0.0002975199974049294,0.0003271331327626045,0.00015362682052248215,3.0333964536673258e-05,7.531564449731917e-05,0.00013040520658724083,5.989951316604944e-06,9.792634857277507e-06,5.322462662791e-06,3.70304544277683e-06,2.7157872943893003e-06,0.00048213909097685466
4920,7.385352904815938e-05,5.8317154658539194e-05,9.641823391594729e-05,2.1877402918788893e-05,3.240754227053642e-05,2.232754441008588e-05,1.0616667162577035e-05,8.777514361363015e-05,0.00022852450864180066,0.00023876713436594258,0.00010111638284028972,0.0004013662950969846,3.1999031012093246e-05,0.00014100647628075247,9.367343551767087e-05,0.0001886543780005771,0.00020420848430458078,0.00030064785135710815,0.00017898975857127353,0.00019277865760188712,5.146246440566812e-06,1.390889130343691e-06,6.109362180391416e-05,4.2192078873070556e-05,5.695278191476742e-05,0.0002444748248510244,5.696170726479603e-05,5.786643212161153e-05,3.622925428402782e-05,0.0009067077525995765,0.0005303027243960666,1.2225755447545773e-05,0.0,0.00011036813731048335,1.8548433607507233e-05,0.0014938272987241237,0.0001559561161228928,0.00013884356833375794,0.0002356612228865555,3.6297714663301e-05,0.0001258696411018184,0.0001438641022067836,5.117744789037068e-06,1.2867829586566669e-05,4.40755068173486e-07,6.499922463135032e-06,6.434148970584405e-06,0.00070593556980557
4930,3.069885612400999e-05,5.742460565447311e-05,0.0001305759066362321,3.5148380064720895e-05,3.867908397951429e-05,2.2946239206163077e-05,7.711224521680002e-06,7.220192135880865e-05,0.00018957923623433856,0.00017698023462925217,0.00010134523343998104,0.0003658878151641441,3.070620318739998e-05,7.689774803024111e-05,0.00010340279278578024,0.00018849631966079403,0.00014991275440162636,0.00033735167852514585,0.0001307653430910334,0.00014186480752384747,4.643992743282175e-06,3.5666287393340025e-07,4.3849183798855475e-05,3.855701851182386e-05,5.0715583177243514e-05,0.00018117576676280063,4.6557811270158096e-05,8.427174842926476e-05,4.097273861385189e-05,0.000609920278738114,0.0005800216115609253,7.061192095053155e-06,8.477984565623271e-07,0.0001131948886540701,3.928966763433e-05,0.0016592291073194124,0.0002551108306943546,0.00020953306116910575,0.00019483806470165917,2.4240913623444183e-05,8.479501727525275e-05,0.00011586834486051686,6.046848902823877e-06,4.21998054231328e-06,4.621070574519581e-06,2.3120064991342933e-06,5.18793840390919e-06,0.0004025891090323814
4940,3.055783664358168e-05,5.7591022981303985e-05,8.246178938607136e-05,6.635488572966e-06,3.369625298159911e-05,1.4822612136478069e-05,1.4862695653393603e-05,7.83345663464235e-05,0.00020150546579047318,0.00015660694196811942,0.0001456767757469257,0.0004996208408511979,4.122440611475478e-05,0.0001623942334033521,7.591992875974632e-05,0.00022907381197293848,0.0002086211328277335,0.00028107715502349655,0.00020060480327152748,9.71501881209696e-05,2.401716505471837e-06,8.817825018527047e-07,6.17981610998407e-05,4.724322099194533e-05,4.335159870058005e-05,0.00023149631503712153,5.684627584003486e-05,6.111181859513401e-05,2.8304248895686496e-05,0.0009686142892102504,0.0008531139047041668,5.540802812766128e-06,1.1930625517715668e-06,0.0001250238299009258,2.9982891066774425e-05,0.0017555355893628783,0.0001891800533368872,0.00021692070576794284,0.00030097595037343515,5.709723812027887e-05,8.116873769731043e-05,0.00012489660293646133,5.354603518998237e-06,1.2544539636328389e-05,4.949350995215688e-06,1.127463201000849e-05,5.619309848552851e-06,0.0005016042393100055
4950,0.00011415255749363539,6.009026387949703e-05,4.197148381308253e-05,1.6188821130987862e-05,3.1556874783584154e-05,2.424778379985496e-05,6.669162613528264e-06,6.568324827152698e-05,0.00016741257275562662,0.000169856264902401,0.00010178085857791943,0.00036921034414131725,4.371225194717681e-05,7.259748520934244e-05,7.187568161729669e-05,0.00017691162247715524,0.00015912675011118372,0.0002807669194145093,0.00015532058654272698,0.000166640648480111,6.1153601182133425e-06,6.96832358455633e-07,6.425268509855244e-05,5.4793474247645544e-05,4.9056079316423634e-05,0.00018734124425250697,4.862403377338298e-05,6.790402621463632e-05,5.3934960363125865e-05,0.0014489777229345295,0.0006323290218480446,6.5966795601586495e-06,0.0,0.00011296781506297868,3.607887623247161e-05,0.0015468658722769743,9.657463441471339e-05,0.0001583167736789955,0.00020349514403475191,3.656825169372841e-05,8.450895813038384e-05,0.00013085594388553913,3.854618374976756e-06,6.94152401005122e-06,5.634835221691261e-06,1.9535651308845863e-06,1.508929078666343e-06,0.0004592835770677621
4960,9.232708098426857e-05,6.079436211003345e-05,6.029655289937273e-05,1.3118158102172344e-05,4.6141131416661764e-05,1.842090578521219e-05,1.564907188941783e-05,7.81183299881628e-05,0.00024600576227090415,0.0002339501186431017,0.00012542075530636547,0.0004691498004777633,4.346106264744016e-05,0.00010964060724256886,6.637236321489098e-05,0.0002344226180909065,0.00017104830891280092,0.00026751542697348306,0.0001774832343895842,0.0001376285747291307,5.258158002646342e-06,1.0920331843465184e-06,4.0792933458307855e-05,4.650809200530626e-05,7.384843305228297e-05,0.00016589803846675912,5.1397207666576436e-05,0.00011325730943319186,4.837133012683392e-05,0.0010212590478289754,0.000618669441199281,9.431487617283702e-06,1.2207782134280647e-06,0.00010433346215147774,3.8865726219928995e-05,0.0018808817789901149,0.000193208725983877,0.00043736484864655823,0.00022817566906428762,4.8294838417034125e-05,8.890857162015526e-05,0.00014349368689558028,5.640018288601445e-06,7.159612983510901e-06,4.826473259232521e-07,1.9903879200579408e-05,5.817259300022959e-06,0.0004731489439080301
4970,1.6840980258842937e-06,4.9240541095226604e-05,6.981967773131305e-05,1.570751255391306e-05,3.5420046475499986e-05,5.1319991542398034e-05,1.296722821672166e-05,6.920414134166446e-05,0.00016037926223347538,0.0002209504928973387,0.00011261561128079918,0.0003603952588910637,3.8699994181331305e-05,8.109816416102326e-05,5.4351129196165825e-05,0.00018636798718456491,0.00017132327051713197,0.00016651896312389975,0.00014554106925332205,8.820506023984482e-05,5.117594384010306e-06,2.1777679222512314e-07,9.400458952914542e-05,4.08246529155836e-05,9.29138113571798e-05,0.00018381251506557856,3.972726685440534e-05,6.042591934044072e-05,4.273167512954916e-05,0.0006854363995282777,0.00047156125124030683,5.710679440814541e-06,5.427113282504913e-07,9.359062166984238e-05,3.2187652215649864e-05,0.0014009889626577035,0.00018971516772693908,0.00016501430468316314,0.00014668342428772997,2.17861879208896e-05,8.129189234568335e-05,0.00013909899823717192,5.165322499142311e-06,6.40580157269659e-06,6.108152423394075e-06,2.0575568885543673e-06,1.1430551485251121e-05,0.00039703490839149375
4980,4.3577731365434326e-05,6.682556451404293e-05,6.026045982041872e-05,5.0430284440686496e-05,3.5827056108342745e-05,3.054299332572143e-05,9.195108583376647e-06,9.69183286657566e-05,0.00018672074109266914,0.0002320002931925614,0.0001381990926858924,0.0005431430972287127,3.394707653330282e-05,9.457955367550126e-05,9.320951661597124e-05,0.00023171261693681207,0.00023971165604950146,0.00024375654991854376,0.0001831563798155554,9.581533039704482e-05,2.0002506306624395e-06,9.086309642275176e-07,5.2149977039648756e-05,5.5382064756394846e-05,7.144455530934549e-05,0.00018254623960238143,6.792258191280446e-05,4.826655005296338e-05,4.6293319993030465e-05,0.0008297308380803979,0.0008001950567011179,7.3507277798100336e-06,5.983575016538472e-07,9.471821059526213e-05,2.6571425202299894e-05,0.0014892430083057343,9.454768596754725e-05,0.0002934654481083742,0.00015171110014622019,5.052080118944788e-05,0.0001230776561645227,0.00015846702313784738,8.721910802594014e-06,8.729650539064692e-06,9.706874636459173e-06,6.391554617728574e-06,5.947034960406763e-06,0.00045095763571932396
4990,1.6740639474692023e-05,5.015505874173648e-05,3.817217650205599e-05,1.4714902877156414e-05,2.8742822228042783e-05,2.243540500642079e-05,1.1455625274669535e-05,5.93658514869718e-05,0.00015669977480407338,0.0002110777011636185,0.0001659098288564803,0.00048754194032044756,2.7645278289282664e-05,6.270372139317034e-05,9.928776636873814e-05,0.00017975086779581563,0.00015224915167626332,0.00029132600996325354,0.00012473171519167007,7.854578826772585e-05,2.6508208560042842e-06,4.1954058502192843e-07,0.00010978800134449475,3.98602934339135e-05,0.0001000139930019939,0.00014974276931013105,4.171744560223413e-05,6.521096914094579e-05,3.366860210695184e-05,0.0008116048945907884,0.0005824270137428821,2.3255704977559077e-06,1.3600010719816348e-07,9.42333177229315e-05,4.05043461696357e-05,0.0013980501343915368,0.00026474108798333506,0.00018616778660672628,0.0001434406533018116,2.6333597123515025e-05,0.00011013589485773319,0.0001300005939606596,4.587850617291331e-06,6.287982280229013e-06,4.87587626697974e-06,5.702997103670201e-06,7.896282798923214e-06,0.0004026597979808145
5000,1.7719640098434744e-05,5.9503720567524156e-05,6.769154807600602e-05,1.0054636150168025e-05,2.7649398556766443e-05,2.5995205654232414e-05,1.076567714363952e-05,0.00010879294607963398,0.00017473299644911087,0.00022936144301177904,0.00017877167133799172,0.0003476906737993782,4.060188175484815e-05,9.616964947183439e-05,0.00017576791909711215,0.00024101980534388666,0.0001978643113820626,0.00021707628754564134,0.000189603208396553,9.95515904584825e-05,1.372197550943825e-05,7.654213726735946e-07,0.00010617114984374753,4.536216796113776e-05,8.486680249417766e-05,0.00019056123198323469,4.593888735601882e-05,7.821868750659643e-05,7.351709577036461e-05,0.0009686531860846916,0.000479522356526396,1.2317820995002343e-05,5.250936208409345e-07,0.00011905064612221574,2.5819228209977108e-05,0.0021001002933828503,0.0002224111974786938,0.00029080786780592046,0.00020762455343456998,8.83522221061278e-05,0.00010505482016611714,0.00016003743058647067,3.5646723948873347e-06,9.356795332618002e-06,4.910071172247645e-06,3.89630939027484e-06,4.683484021782766e-06,0.00046651915104357975
5010,8.389845511559162e-05,4.8727356199909727e-05,4.845597999798926e-05,1.4474962696300131e-05,2.7144592277757806e-05,4.2128985634632986e-05,2.9799980293925584e-05,7.944107267618026e-05,0.00016628246554996427,0.00021689957691205965,0.00022165613467319155,0.0004550428681870397,3.56134910253706e-05,6.727014270443929e-05,0.00021933443638578966,0.00017449053238573504,0.00014800788510366895,0.00013394053089918042,0.00011219491974700642,8.286538977886863e-05,3.2262215682625895e-06,7.043584681869425e-07,5.315213278162719e-05,3.4244926778191075e-05,5.517466902877494e-05,0.00017246838671239193,5.3222698374039865e-05,9.926045214235194e-05,7.051987716273902e-05,0.0008773406123964538,0.0005122109962430008,3.321029229630055e-06,1.034288334995196e-06,8.855351450563158e-05,2.4071632724280183e-05,0.0013193461069550868,0.000167445760787407,0.0002915815665875219,0.000287770852028716,6.144174455008373e-05,8.584158514827508e-05,0.00011291753358383348,5.153067634418233e-06,7.53680876514079e-06,5.11855279795333e-06,3.111159685083251e-06,4.008159673147344e-06,0.00035542750922729245
5020,5.9841074137138206e-05,6.0961621892179275e-05,6.357080806184192e-05,1.7398519542804955e-05,3.776573680493587e-05,2.857944930991454e-05,1.0195508174388029e-05,7.980715403513482e-05,0.00019255864476473957,0.0002179059009322125,0.00027593561646941305,0.0004660865159687928,4.599394062395266e-05,9.855941293856335e-05,0.0003457926763358567,0.00021728832474792042,0.0001786161580198644,0.00030640936980972825,0.0001664907638198824,0.00013825503792871133,2.439469803522763e-06,1.547656394746923e-06,0.00010874796714574607,5.081763292625558e-05,8.903754571554814e-05,0.0002843538150069228,4.536860324834382e-05,6.215961995657995e-05,0.00010708433152932604,0.001123687483857527,0.0006840405131429887,7.231461047877659e-06,1.0484684409589854e-07,0.00011153943697611319,1.935644733777623e-05,0.002180632872911428,0.00018827017870060375,0.00029780544819907486,0.00023099256291041483,2.575074896237362e-05,0.00010682177696194843,0.0001415473592020587,3.9475081899441375e-06,8.14857951888914e-06,8.693809748604027e-07,4.026000717743658e-06,5.28342921929837e-06,0.00043179320512581887
5030,4.494724747344007e-05,5.402465041608444e-05,4.410574248179684e-05,8.5564382351785e-06,3.9452065404115576e-05,2.3223308619053122e-05,7.883081579883972e-06,6.162907322175857e-05,0.00016875358883245583,0.000151120579324168,0.0002242248421083724,0.00041090694362825415,4.3668300574544505e-05,6.673573937495001e-05,0.0002493170603465571,0.00016425730394455982,0.000184475622156583,0.00014999522366426996,0.00011704629837746665,7.378083490647965e-05,2.1947475322283694e-06,4.669924399945104e-07,8.184993387238541e-05,4.02962539717976e-05,7.591591106003271e-05,0.00014223143578291958,4.187067861571479e-05,5.371042413758175e-05,6.80237308434751e-05,0.0005168573457000211,0.00042615346553446484,5.6365300581329e-06,4.6364649499784646e-07,0.00010925610644513839,5.165706199926962e-05,0.0014376644596582795,0.00015329315629630474,0.00026929218340565196,0.00015835943474487132,1.5016794431592001e-05,9.727868932921578e-05,0.0001366267825596069,2.4662142891782893e-06,4.800036295709258e-06,4.531314779518969e-06,8.88178723559302e-06,2.329152425777884e-06,0.00040430997933440035
5040,7.708612944566996e-05,6.193964770858568e-05,4.809845421589768e-05,4.814371164574062e-05,3.903760362600131e-05,3.0180517567034592e-05,1.622159276366918e-05,7.571249883509738e-05,0.00015614350907087416,0.00020717305545759411,0.00035902854056127766,0.00046916003224658646,4.766445304113267e-05,9.86917470591954e-05,0.00015340584013128072,0.000221713119014024,0.0001839476311794193,0.00020794649676687406,0.00015828410296319677,0.00011670877647284801,9.882262847848118e-06,1.014690397107743e-06,5.824299737154787e-05,3.656559524266801e-05,0.00029629965976346736,0.0001760223744802211,5.836688660118255e-05,8.513273249370871e-05,5.5233140751593985e-05,0.0007514962579542866,0.0004557756054371686,7.120956235944705e-06,8.419975041225951e-07,0.00013159636942251663,3.616260133939094e-05,0.0016259137801774765,0.00010672198877421537,0.00029029564063472174,0.00021327869020517623,4.1618939342663644e-05,0.00010443325092778363,0.00013459112480567126,4.8119395722458975e-06,7.6725160913437e-06,9.591834204821175e-07,5.7466784158054035e-06,4.191460865208665e-06,0.0003884692812916745
5050,1.856033315483431e-05,3.889318089568863e-05,4.7766806490414636e-05,1.5033394902935884e-05,2.830018521575129e-05,3.4026609909207275e-05,5.8795945064328e-06,5.671826388091087e-05,0.00016436331028340663,0.00018258487942130852,0.00041018563084709166,0.00042120218511022356,2.2274429560044758e-05,7.31467910298939e-05,0.00010385999437370737,0.0001708726749003469,0.00015368930351447724,0.0001946802312016103,0.0001562475000942374,8.258078622969013e-05,2.427671897881848e-06,3.7096782008936424e-08,4.1650068822937356e-05,3.681153927155032e-05,2.8459008600246346e-05,0.00015377433220649758,4.128127342470147e-05,4.191024945979906e-05,8.904918481925915e-05,0.0005761448260983195,0.0006267515925306558,4.7751156247573095e-06,3.697570055103307e-07,9.005560816285138e-05,4.17549068936211e-05,0.0013360554112783357,0.00014245573859878976,0.00015483191434690697,0.00018487719084845492,1.7509315748691588e-05,6.97014614496455e-05,0.00011984374106915736,2.3869695966978027e-06,5.878346307689912e-06,2.7243962723678647e-07,8.084941441359765e-06,1.4866162164966322e-05,0.0003213689558267737
5060,3.027579768272505e-05,5.550011369384358e-05,7.770976099095697e-05,1.0700189493900403e-05,3.9819364290237535e-05,9.543858416221252e-06,7.543903280261474e-06,7.921838296063029e-05,0.00019157433922092706,0.00022605453766978532,0.0004564904439629981,0.0005328161491607974,4.403315100596548e-05,8.787313464770525e-05,0.00014114645966217844,0.00021268183332838486,0.00020146921975696278,0.00041540178715285166,0.0001564315793323577,0.00013024301680183764,2.6400341994183057e-06,2.068078876167254e-06,4.9657574584166754e-05,4.256720062486272e-05,4.294157957045758e-05,0.00016568235494019275,4.972530243495936e-05,0.0001260348905489125,9.264193072132843e-05,0.0006298354784520197,0.00043515742905686044,3.6103033645362056e-06,7.16739901442454e-07,0.00011138126336535293,1.8519196268583024e-05,0.001829836069013922,0.00020157957263768493,0.00023487437527895484,0.0001450642190531656,2.5629405147255444e-05,0.0001050982284800964,0.00012064621026733053,6.551924398951944e-06,6.591788777506919e-06,1.3783392510852898e-06,3.1095683804517323e-06,3.5966623534312824e-06,0.0004025612969870962
5070,3.305008476884362e-05,4.720879809257794e-05,5.070532791846258e-05,4.497450175693055e-06,3.271236563739583e-05,1.3564773137583603e-05,1.2665680397096903e-05,6.873500182236318e-05,0.00015417496212828292,0.00013926368744391496,0.00025517191517483424,0.000544831577032628,2.036204949695484e-05,6.653157524739833e-05,0.000125164626734613,0.00019398821753238864,0.00019184271694406077,0.00032087225843822854,0.00011490657637590175,9.15225601969357e-05,1.0354516156503002e-05,5.73158626204258e-07,2.0920812795016292e-05,3.667425224861694e-05,7.871549305074426e-05,0.00014599941094756315,3.60198033453778e-05,8.686553061082862e-05,2.3530815417592535e-05,0.0006267842347458528,0.000597200838757223,5.095383416974831e-06,1.422952148457246e-06,0.0001013377947270791,2.5295614049243582e-05,0.0014167147453806937,0.00019295648351045188,0.00032447555246015083,9.96363551383771e-05,2.953826738835735e-05,9.309504864403428e-05,9.575757095145018e-05,4.211914620020355e-06,4.010255433275795e-06,1.4398247696979754e-06,7.398850449480246e-06,3.3231753912801807e-06,0.0003228953349509998
5080,5.253789219880261e-05,5.691816040167586e-05,5.3344889692532994e-05,1.5861759813034955e-05,4.799110095926935e-05,2.4483152461745634e-05,7.375742072771567e-06,7.982480298953953e-05,0.00022256851396248623,0.00021401886621948078,0.00023829058408975762,0.0004715160159921497,5.528326137122267e-05,0.00013020395855960947,0.00010268736351472447,0.00020202961041214759,0.00016638916539847144,0.00018197165107631166,0.00014390086675787584,0.00010730871413053639,4.284662245761757e-06,1.0176261136696015e-06,4.897684460392439e-05,4.08152111014717e-05,0.00011411517460677949,0.00020644745828812675,3.96395918409417e-05,5.03413952984106e-05,7.406424367144922e-05,0.0009097330650561159,0.000513824943513475,4.413915280900713e-06,4.453842373172084e-07,0.00011820384313814558,4.2780871695870556e-05,0.0015993481340893447,0.0003047305286809818,0.00017992461610588135,0.0002176232184332847,2.9420902058980754e-05,0.00011307360183390813,0.0001566289591403271,4.610867106920166e-06,9.244487488382393e-06,1.0162371300900952e-06,8.330161485076879e-06,2.8284601221660855e-06,0.00038797426551343955
5090,0.0,4.2277583112878175e-05,4.641433753187391e-05,9.840403845832059e-07,2.7012903683233816e-05,2.2740141263723882e-05,5.4080375539611045e-06,5.976537297006163e-05,0.0001553603623530894,0.0001894156196510376,0.00011503191162097886,0.0005385400504859291,2.600489237649917e-05,8.045288629803148e-05,8.680770446506726e-05,0.00015286521413603718,0.0001674287790502351,0.00027798957205786166,0.0001463157662200454,9.620989440840593e-05,2.398008592270407e-06,4.312834512693615e-07,3.910680101122103e-05,4.0175147477080163e-05,2.6155335033747764e-05,0.0001570040841436352,3.635411389922807e-05,6.81910209027843e-05,5.8473408216332964e-05,0.0005828869510014647,0.0005293157335652766,2.8947683604046504e-05,2.417063516555038e-07,9.513716692727584e-05,2.1108029733326456e-05,0.001112715025930817,0.00015546604503166684,0.00010138668853860971,0.0001399318907917233,2.3795323220387272e-05,7.583592766970109e-05,0.00012381121350960053,9.394280649514218e-06,5.881295415954387e-06,6.151817404745724e-07,1.4935826140976364e-05,2.5353365744291492e-06,0.00028668212059769493
5100,2.0312229007847602e-05,4.944765549419525e-05,7.248988457241989e-05,5.774274709535415e-06,4.82526406330449e-05,1.9922533789949125e-05,6.9915415917232e-06,8.314021529689844e-05,0.00016632204303582496,0.0002210779895993913,6.643605581786931e-05,0.0006347186179355681,3.9396911643275396e-05,7.541107552187941e-05,7.025624332959259e-05,0.00021819016646982417,0.0001757791365348007,0.00021042838163877196,0.00016201507483826875,0.00010147194571960616,1.347961281927204e-05,9.5560242921725e-07,4.1664137964023445e-05,5.098023771686801e-05,4.7925203610898804e-05,0.00018382017057013466,5.453755922922011e-05,4.411054206893361e-05,7.360579132485623e-05,0.000802278288474771,0.0005508184771995946,5.243420632487383e-06,6.69687731653516e-07,0.00014098825168765863,2.3711481867531995e-05,0.0019579802484920136,0.00025265326831041266,0.00021718432058826688,0.00012699133046557745,2.581440473423889e-05,0.00011226458760339156,0.00012984378675843887,6.670559728045538e-06,5.245690065904635e-06,1.1990142635684735e-06,1.1720436002528602e-05,2.686490775571724e-06,0.00037163324036438585
5110,2.4046533326112775e-05,4.5897937622509776e-05,6.740688945331215e-05,7.4338609604580355e-06,3.47202594092504e-05,9.307286848051746e-06,5.33899234289382e-06,5.860459977219063e-05,0.00014328621434898922,0.00014900415990529202,7.427010958507255e-05,0.00037350959063189545,3.2909310772737974e-05,7.510885300313869e-05,5.5736310004624255e-05,0.00017545958387070581,0.00012859067887744326,0.00019563309771492823,0.00012383811259591702,0.0001223402374413153,7.571558757320477e-06,6.217847678015832e-07,3.1009469195365056e-05,5.0390162406705967e-05,6.097833132946112e-05,9.119516659461768e-05,4.1987255543164425e-05,5.7521677496226214e-05,5.660849779137299e-05,0.0007399093112457403,0.0004856087999829344,2.641326555048358e-05,1.0953057606575632e-06,7.962726275272764e-05,3.433526765662799e-05,0.001545365943153907,0.00017410135862192411,0.00031919039679414204,0.0001640164785266707,2.3767473820196215e-05,9.032558999088683e-05,0.00013660843278062363,3.247796607021893e-06,6.348414826632161e-06,7.129147916836593e-07,1.1359289416405312e-05,4.690531022255102e-06,0.00029782412810085666
5120,0.00010418627690567278,5.6925936912275445e-05,6.888602468893676e-05,8.979189982401474e-06,4.613367927139025e-05,3.447128426361402e-05,1.0454049731158224e-05,6.368221862115169e-05,0.00018310931154413943,0.0002129348213120584,6.650283247577804e-05,0.0005362329055903874,5.31206827155661e-05,8.220929389461837e-05,7.966118969677255e-05,0.00019475640903866167,0.00017011311597383498,0.00031556870683697053,0.00019058819887527527,0.00011420268410924839,3.949601725559791e-06,4.094523953820882e-07,7.931532399364513e-05,3.97087675461501e-05,6.729732939469025e-05,0.0001497411648630684,4.248687094652001e-05,9.266047681396763e-05,4.050391925439623e-05,0.0005379308078972877,0.0005981288584377457,1.1111029983739257e-05,4.2368437819080316e-07,0.00010962246171689927,5.189494762051658e-05,0.0015886901870106466,0.00016161535618738066,0.00018925615210336807,0.00014754971362327787,2.750725041728099e-05,8.737370132122434e-05,0.0001653087382317619,1.0087916291102673e-05,7.664587341255607e-06,5.109455926838403e-06,5.84804452083318e-06,5.683762189951519e-06,0.00039572725941508307
5130,3.881018816172323e-05,5.087406195092208e-05,4.463419963780268e-05,6.12704390400864e-06,3.281485815592458e-05,2.3544484595500196e-05,1.4744596423757834e-05,6.85273699404882e-05,0.00016227359337194858,0.00021401507705710968,6.14239671596814e-05,0.0003452005468055826,3.292178467665103e-05,6.712797293970623e-05,6.429494554503346e-05,0.0001605460102016716,0.0001419307807700163,0.00010318657951779082,0.00014787066370270416,7.685325958511125e-05,4.752533475178587e-06,6.201834678587514e-07,5.521163858830641e-05,3.492077792381316e-05,5.2859748054716895e-05,0.00013393373982962533,2.8514381614933604e-05,5.940248545251678e-05,5.483689048217692e-05,0.0007855483105901075,0.0003430351811050426,4.2924253752371455e-06,7.674445227675197e-07,9.787353335042816e-05,1.8487300989756618e-05,0.0013050263610782898,8.940193950967479e-05,0.00016813910474846761,0.0001664118557497964,3.468841718083207e-05,7.955260012874223e-05,0.00012078783719784692,4.5026844565618146e-06,4.77223732436381e-06,7.442640090643307e-07,4.8049443348723216e-06,1.7634920732569022e-06,0.00028354389825175177
5140,5.3508757083289855e-05,6.207936568235802e-05,7.821097808737488e-05,1.4832016536860077e-05,4.589837523233769e-05,1.9473047810427067e-05,1.3009898493147671e-05,8.339277623444641e-05,0.00018640296659517503,0.00021047238247484573,8.12211208945095e-05,0.0007189847295589152,4.670234128263982e-05,7.776477496023795e-05,8.458858682889271e-05,0.00019644273766204615,0.000145701377772844,0.00015534678791929982,0.00014619251568374298,9.985296357705706e-05,5.0575936067507985e-06,7.620052661288869e-07,6.63338357376718e-05,4.617146087475249e-05,7.634126756409991e-05,0.00017642201932285777,5.04325181717022e-05,5.859294383217482e-05,5.037216360932649e-05,0.0007383577581430293,0.000683888429650194,9.307120663262116e-06,1.0742504518022392e-07,0.0001176233793253556,4.944166909078538e-05,0.0014253152779423828,0.00013846670405476678,0.00024532038043553506,0.00021864793987885731,2.4316504852534193e-05,0.00010381377811370485,0.00017805057453349,4.59948758967638e-06,8.080459952583511e-06,5.594109229469049e-06,5.802453643140153e-06,3.681463898441077e-06,0.00034676096689371293
5150,9.576578677625132e-05,5.127941256592487e-05,4.6739175242459976e-05,1.6220241868957138e-05,2.582137711324619e-05,1.970440678472165e-05,8.16111034951014e-06,6.00400317674183e-05,0.0001356645655767338,0.00017580873757665295,5.818132281768055e-05,0.0007204241966634509,3.5957086284780876e-05,8.974160897707964e-05,6.287179423661884e-05,0.00014457309596949852,0.00016305397818320802,0.00019812606243000425,0.00010604267587909824,9.882906158279027e-05,3.194872847559589e-06,1.9644213932012764e-06,6.581327751748646e-05,4.038465676360328e-05,5.183827894999782e-05,0.00011043377043357934,4.4804222885294e-05,5.880412860269881e-05,3.7089716351628254e-05,0.0006924378369276977,0.00044773690653230664,3.229225232024216e-06,4.170240253896293e-07,6.78731483662316e-05,1.6184196064499755e-05,0.0012684189359784478,0.0002805729066546674,0.0002991278087205377,0.00010381809073967122,8.092239998372799e-06,9.015002473614694e-05,0.0001370336472045179,5.04272236087328e-06,4.7811813412314755e-06,5.0460577327605274e-06,3.4618832258700907e-06,2.2717470848515526e-06,0.0003090636709017197
5160,4.290517692031467e-05,5.435223592509147e-05,6.71215498291286e-05,8.215094763603193e-06,3.466544020362297e-05,1.1925211879541056e-05,8.574037670199641e-06,0.0001016758707709843,0.00016139140672196138,0.00020514314089330234,6.684226906028121e-05,0.0003331384811037679,5.6027282455885386e-05,0.00010504527509863931,6.954244035555544e-05,0.00017140314946107894,0.00016479076506985903,0.00011408545192399722,0.00015592945288187538,0.0001362625735191847,4.522979939708225e-06,7.356905704016844e-07,8.582717183326093e-05,8.131796668513581e-05,6.26971397028673e-05,0.00020831861029394725,4.4929347025111456e-05,0.00010172156696807382,3.324470646990102e-05,0.0006162302161474678,0.0007402027744107406,5.045819720261708e-06,4.2733682972693077e-07,8.860870857589687e-05,2.3078892170808238e-05,0.0015245007319255079,0.00025719903802792396,0.00034201129603650274,0.00012977479368298387,2.5082363357788256e-05,9.9789424565521e-05,0.00013143904981677585,6.7636555071259265e-06,6.654493587654826e-06,1.0496389747992628e-06,1.1464315522085582e-05,7.151438602931489e-06,0.00036866652563103444
5170,5.199550958177063e-05,5.750936962000847e-05,5.083608020448464e-05,1.7724152645395623e-05,2.7759036968021302e-05,9.256764784340972e-06,6.564502841034546e-06,7.38381407660591e-05,0.00016331043369845137,0.00016523383127904544,4.884520560271327e-05,0.000338295530538697,2.2464915529547445e-05,7.270716754355999e-05,6.032289184849687e-05,0.00016204196944413153,0.00012411035745120107,5.447220234467579e-05,0.00011078586631846811,8.241237183989847e-05,4.189604834597819e-06,1.5132818226408004e-06,5.197898286337166e-05,3.3694903034342364e-05,9.213978521876905e-05,0.00012008383189531863,3.3936750764191546e-05,6.326066876016656e-05,4.493984886929485e-05,0.0006030830725863348,0.00038483641541032485,1.6547212856213828e-05,0.0,7.110144583174839e-05,3.15165223903442e-05,0.001167852091871809,0.00013830274644704044,0.0002461840940338325,9.029612817490263e-05,3.1342510672163674e-05,9.515443607021442e-05,0.00011788098198263711,1.106567942658803e-05,4.854280549360724e-06,3.2856032442272035e-07,6.5223598584394545e-06,1.7976185586903487e-06,0.0002817028953652372
5180,8.119738968277237e-05,5.887939637488839e-05,9.261620259896196e-05,1.793552851900711e-05,3.7747769988938796e-05,1.2869894277180636e-05,8.116088168084272e-06,7.665434677583719e-05,0.00020987286472580217,0.0001989553526240765,8.58775929976948e-05,0.0004541321812747603,2.7229001149310373e-05,9.428925314961026e-05,8.411809203055262e-05,0.00020120735735868327,0.00016602524562803333,0.00035109437734706856,0.00013650395178658003,8.922465005912405e-05,5.361642489268076e-06,5.870365590421334e-07,7.126452856753546e-05,3.595446620990968e-05,7.875741520619318e-05,0.00014868282573919222,4.3755911694161467e-05,4.382444987980496e-05,7.286282206969923e-05,0.0005426978359538064,0.0005317925218765044,6.562416529713164e-06,7.4359616273751e-07,0.00010382893648905275,2.6204629495796203e-05,0.0015582773048775887,0.00027616587029753996,0.0002822114528114512,0.00013956270037019785,1.8678990556715974e-05,0.00010321798256179652,0.00014140631612814635,7.425778639423898e-06,9.36283858725832e-06,6.423324019560467e-07,1.9800603529993808e-06,4.606679634612364e-06,0.00037306411215254614
5190,0.00013133795071429365,4.693713865563282e-05,4.979278592226692e-05,8.517305134253129e-05,2.2654929962125895e-05,2.2840784422385823e-05,5.324712919680392e-06,7.809950769606913e-05,0.00014594130558844752,0.00012865864008199237,6.199458535657493e-05,0.0003981092018506566,3.781821976789585e-05,4.163219513090987e-05,6.166791019145226e-05,0.00016010071929485804,0.00011561779629456028,0.00022023034957034492,0.00012127447247477853,8.396211961736965e-05,6.2292941784027435e-06,2.2813186518876868e-07,4.3620830816612006e-05,3.67981760588355e-05,5.1850548849153605e-05,0.00012396856496477932,2.6033927716439835e-05,0.00018438054964979,2.827314785709853e-05,0.0005014541834212973,0.00041691672115575087,5.022934108322929e-06,6.118930573465554e-07,0.00010705278879454816,4.394770731293664e-05,0.0015414670663567,0.00014463403253001095,0.00019422411270101947,7.885413211880693e-05,3.5615404358620105e-05,8.09011764135122e-05,0.00012666935840241838,4.8833576284320145e-06,8.594233289084517e-06,4.622236840047136e-06,6.870298616121134e-06,4.6697859197410336e-06,0.00030189907558314023
5200,8.284352092546442e-05,6.034144517186326e-05,9.519175023300074e-05,1.0824444230415264e-05,3.0866887798787515e-05,2.497474016102667e-05,6.115960958918613e-06,7.414271967448415e-05,0.00018138855686715576,0.00015882304219255156,7.352260865983762e-05,0.0004930111181915078,4.049862304844871e-05,0.0001241761989747845,7.584738177100316e-05,0.00019354999029474237,0.00014016378045531293,0.00014822614203683084,0.00014326766893800024,8.654846634879317e-05,3.7581385711586682e-06,5.451358772047016e-07,5.236209639756212e-05,3.522634244019233e-05,8.049667341152566e-05,0.00012524231256715395,3.960963253985865e-05,5.764531986187487e-05,3.3129517438093736e-05,0.0010944283905278522,0.0006685062706646744,7.1556115911662835e-06,2.4492910301091056e-07,8.637612695516599e-05,2.4431783581028368e-05,0.0014887113432879334,0.00022079324218486694,0.00018819097677246526,0.00011174987078008208,2.8873860269513567e-05,9.356608639961022e-05,0.00015068963613195833,6.499403550134465e-06,8.449775330162433e-06,5.018207311962521e-07,8.509262821354365e-06,6.330265098452892e-06,0.00034230244495353826
5210,2.0035613873161292e-05,7.192902920352326e-05,4.078858422547667e-05,7.125366442214244e-06,2.8328972955019324e-05,1.6548381677836622e-05,7.163734636355721e-06,6.459879091250855e-05,0.0001271677861082103,0.0001674834311435306,5.692614103842707e-05,0.00047318064149782054,2.1814516272448808e-05,8.366526727139201e-05,8.21758691389377e-05,0.00017278497099976634,0.0001421628483640717,0.00023978996606077837,0.00011136504245791972,0.00012999626456643878,5.98086399390692e-06,4.2098175497047705e-07,5.9739737534783475e-05,2.3599966659994403e-05,3.7769817076294316e-05,0.00018732831699331637,2.784602485400731e-05,8.991778229421378e-05,4.386743898316901e-05,0.0006592890561539006,0.00028056300675868666,8.730010917628825e-06,3.4032254313094937e-07,7.335366024257364e-05,2.9239996864109345e-05,0.0012560580177279417,0.00010423920214293098,0.00016069145027183316,0.00017267501136535997,2.2132316180407022e-05,7.950360135008384e-05,0.00010930387824542238,2.973812845690724e-06,9.94946940170296e-06,1.212682895551415e-06,2.578868285840068e-06,2.913420026737056e-06,0.00028606745508297275
5220,8.171265316895274e-05,6.056489024309102e-05,7.935710359453703e-05,1.1838477137605506e-05,4.369886945124162e-05,2.0878844281617375e-05,1.1215562971469659e-05,7.430038692643772e-05,0.00017100058936681572,0.00019660555525007547,7.509796188922841e-05,0.00045844522875584394,3.603152441896242e-05,6.967689501097912e-05,8.408811159855739e-05,0.00020118700559900325,0.0001481883246129582,0.0002986534795850473,0.0001479459754287644,0.00010291005607795512,2.713181214391974e-06,7.718265724449218e-07,7.462380656224502e-05,2.9964282377043877e-05,7.577889718612644e-05,0.00018625081618737759,4.6732368256762574e-05,7.396069713338199e-05,3.314449201222868e-05,0.0007469410017697256,0.0005590620232580169,1.3497018497013538e-05,1.0269834319229407e-06,0.0001040497127701139,3.523099340366961e-05,0.0012302693302309448,0.00010479593731641928,0.00022546568372430013,0.00011664382412368907,4.4720168978224905e-05,9.886465483105975e-05,0.00019848497181735266,5.710715470392027e-06,5.1274356591029536e-06,4.700050076045588e-07,2.855516596029687e-06,7.10163452094161e-06,0.0003381741910511248
5230,4.068954392973904e-05,3.3417026935723734e-05,3.332548889987355e-05,8.250800147659187e-06,3.242561117071529e-05,1.5845884411001077e-05,9.377381220865707e-06,5.941415388850053e-05,0.00014284136853951775,0.0001679643102953455,8.323943509592108e-05,0.00032714926763357323,4.0521814602655296e-05,6.712409829203006e-05,6.570671277431786e-05,0.00017192229417621594,0.0001231459215369039,0.0001965194851691775,0.00013202478687914822,6.25421090625308e-05,2.9686901422723466e-06,4.229246655677795e-06,6.193777026907959e-05,2.7864849323067726e-05,5.316751802520783e-05,0.0001078727978735037,2.7291337206013766e-05,0.0001061817171216189,5.7389479427026394e-05,0.0007198385240340697,0.00045267496443100757,3.2411257502323807e-06,1.6779792057150976e-07,8.791378189255672e-05,2.390949839024594e-05,0.0012288738562658999,0.00021828162784233394,0.00021587910574617469,0.00012866576891281097,3.0375738636959844e-05,0.00010240769403418393,9.871939209552353e-05,4.6314120271928854e-06,5.831934112052294e-06,9.135591130441762e-07,6.942384715928956e-06,5.54163448379598e-06,0.0003010980307371668
5240,4.396553493661219e-05,5.924106892202357e-05,5.4316678818332396e-05,9.716149109317197e-06,5.120215889783692e-05,2.247790769493938e-05,6.885873859943828e-06,7.768189725694122e-05,0.00015183007627232918,0.00017602919793278585,7.518194690559206e-05,0.0003846162351763439,3.4992002404778037e-05,9.286457500406718e-05,7.263091981102535e-05,0.00019251729584994745,0.0001275884600038686,0.00028416473798913145,0.000143459424178969,9.248058174000374e-05,9.33180627894489e-06,1.2948645104385448e-06,5.364130599477433e-05,4.356803292072311e-05,8.061323745350562e-05,0.0001416769847194084,3.876645444555362e-05,4.8853174415530014e-05,8.982095133236798e-05,0.0009849985170998807,0.000545129313071173,9.475689542056886e-06,4.163794751185479e-07,0.00016801482461756157,3.749422923039346e-05,0.0015179376617719918,0.0001708726549620826,0.00016016207742126375,0.00011859878915105806,1.1704705051727028e-05,0.00013671510147300224,0.0001464664344989573,5.1467342379431845e-06,5.3194661185535985e-06,7.133346472735791e-07,2.2770773624724454e-06,4.065565014073676e-06,0.0003465180943454762
5250,2.8415425306305363e-05,4.779793357475066e-05,3.942794324905956e-05,2.573072796611181e-05,3.552743903475521e-05,1.9923335727468343e-05,1.1931718043926673e-05,6.486005410458295e-05,0.0001521997441021755,0.0001781048407975099,6.241416764240796e-05,0.0003302248659573483,4.2234477106703994e-05,0.0001575309544701248,5.878971801134505e-05,0.00016661384189101553,0.00010582955136146353,0.0001513543510941188,0.00013107556947030455,6.802551868975876e-05,2.4792455996835592e-06,2.3432355830105162e-07,4.712945815515853e-05,3.1694609028541064e-05,0.0003627616135239679,0.0001029443032277647,3.349670150063639e-05,5.9267110599616786e-05,3.839711186264096e-05,0.0007573567203700974,0.00043206299554020126,3.5885947269257083e-06,7.410179616531846e-07,7.004534989667228e-05,1.934847351806963e-05,0.0012508364334802677,7.392866549699669e-05,0.00016789263560751424,8.777720297606957e-05,1.0379869299781039e-05,7.306527693217354e-05,9.214316494026249e-05,6.0169841064374695e-06,4.506092390004344e-06,5.700705898687552e-07,2.0567612362386083e-06,2.4715176712751864e-06,0.0003185398527758226
5260,5.228297236879759e-05,5.514790256793788e-05,6.316493117398176e-05,1.2689693493500412e-05,3.397647406064435e-05,1.597419441407606e-05,1.705198322183362e-05,9.966716553656042e-05,0.00014153306642993154,0.00021280047828253998,8.592681850116346e-05,0.0003267276830658468,4.6792720795829384e-05,8.148831137703078e-05,6.927671756442798e-05,0.0001854660755253427,0.00014478028874675904,0.00025121697765847497,0.00015836318027556,0.00012388735000073853,4.742758067647543e-06,5.842075958097974e-07,6.46357986327429e-05,4.6974015074263175e-05,6.949466383517204e-05,8.431387650824106e-05,3.413139810563997e-05,4.383618236705629e-05,4.527504895185405e-05,0.0007260144833203482,0.0006932058713924318,4.406068785378848e-06,3.979023673475494e-07,9.61810386722932e-05,2.8535642790026173e-05,0.0013394226230577415,0.00030315221149012175,0.0001566600724098046,0.00012521514662658495,1.134266284924329e-05,9.884056650530994e-05,0.00013951003328639732,4.982683821930949e-06,5.861763616956889e-06,1.0867728691966057e-06,4.329701206669104e-06,5.805065613812401e-06,0.0003956641028955813
5270,2.955442880207252e-05,6.89083084653738e-05,3.823346663612884e-05,3.313031175787609e-05,2.452552050945739e-05,1.7398435448208397e-05,1.3293975018487763e-05,7.069574687875096e-05,0.0001313002016213438,0.00018175509592071524,5.6016566171409614e-05,0.0003114743762577453,2.8048496107468718e-05,8.368970735673397e-05,6.677257369860078e-05,0.00016647123969861833,0.00012737127268487114,0.0002691404706396067,0.000138401227962328,9.66279358169215e-05,5.143886859438629e-06,1.1150385268585349e-07,5.062726307748498e-05,3.303264353242167e-05,6.716236050397662e-05,7.39668432424816e-05,3.2953821341893215e-05,4.923944399580466e-05,1.8657167481826233e-05,0.0006372388502206656,0.0003085867181146707,3.2417796248592025e-06,1.899274798786359e-07,7.538880267235552e-05,3.668089962032006e-05,0.0011198449707059616,0.0001141667452041625,0.00026689607471360095,9.110137027539514e-05,2.8802247526165132e-05,8.529865237267102e-05,0.00010557887311181731,4.437342341709484e-06,1.4033936001961818e-05,5.783744004249449e-07,3.67408369848318e-06,2.336516145372573e-06,0.00031892197868968843
5280,3.989766530887235e-05,0.00011217512853077277,5.071145693186987e-05,2.4016869531424076e-05,4.3872718812849645e-05,2.571813624134237e-05,6.552575322820977e-06,8.603376381600695e-05,0.00016849944620850112,0.00012796009938715954,7.336505962505915e-05,0.00038030866050183995,4.6362979044774045e-05,8.659211651600144e-05,8.006444064882147e-05,0.00017324361993441113,0.00017252430280485,0.00012967479127560592,0.00014004418223238026,0.000107946197332863,4.416461705921686e-06,1.6268139885875746e-06,7.365087134406078e-05,3.443863625480922e-05,5.9692036901296353e-05,0.0001552124668707781,3.716618718976159e-05,5.519593752340434e-05,4.593853777506402e-05,0.00046086745587935093,0.00034518917996217546,4.716266908343308e-06,1.6135241786069634e-06,9.353802060958957e-05,4.346130431083392e-05,0.0013406807795678574,0.00025904220981588035,0.0002725884402646631,9.540083983001037e-05,1.5424589220103905e-05,0.000115091471838574,0.0001309618721551244,3.5627157358137422e-06,5.847501536005747e-06,9.164981021736142e-07,3.193668830227524e-06,4.3369933019294885e-06,0.00042033676699957236
5290,4.857036335521369e-05,4.7287600066653617e-05,4.3886460002114e-05,6.708327556440229e-06,3.786149176746572e-05,2.31707817115443e-05,5.948975703928636e-06,5.9903435704795565e-05,0.00013285071537859607,0.00014079183940468782,7.011597071853733e-05,0.00044655044057688046,2.5817378528506456e-05,4.9022042398816824e-05,5.517841941867547e-05,0.00014406912765247345,0.0001284468577841661,0.00011684802615640739,0.00011921542091824353,8.408597486562325e-05,4.003535008489686e-06,4.6378984010884686e-07,5.1224660452832814e-05,3.305449676347096e-05,4.6780013023025566e-05,6.853638587285279e-05,3.7768104794756655e-05,5.0680734929679914e-05,9.18321518277232e-05,0.0005636157106533081,0.00031894081060371304,4.4433396391077136e-06,6.731253330992831e-07,6.216778547880884e-05,1.4836620534084025e-05,0.0010634180596114085,8.884880780009256e-05,0.00014600188947101232,0.0001450714865811484,2.7292412187235694e-05,6.602778624100425e-05,0.0001332187281538948,4.798088485645995e-06,5.206674813946763e-06,8.202578708397972e-07,2.471375657980944e-06,4.3609055956670775e-06,0.00035434969590289104
5300,4.9714790677151165e-05,5.942602026578344e-05,4.180600045108585e-05,1.8492532510280624e-05,3.765671089877182e-05,3.147243891049585e-05,6.403565341758492e-06,8.459798959728667e-05,0.00013403438368748968,0.00016014317775088727,8.58147927732139e-05,0.00030301413112975625,3.481952929291155e-05,6.216335706725618e-05,5.6753594144046994e-05,0.00020072346105206427,0.00015932226398607512,0.00033646898435195593,0.00013632378296500518,0.00012176408294992278,2.9167793574523234e-06,3.102251755912784e-07,6.683274912541701e-05,3.2962439075880025e-05,6.403864867723309e-05,0.0001522378678579483,3.235930544657751e-05,4.707434884842411e-05,8.855963143407819e-05,0.0008085450071347456,0.0005870671121454954,9.241079325953072e-06,3.022940771371501e-07,9.79731790209071e-05,1.0073592229340462e-05,0.002113217044462195,0.00020457765460753778,0.0001762661567701648,0.00011421065575505287,2.6578273996622166e-05,0.00010934233661780012,0.00013294339806105935,6.499146094993205e-06,9.898319294427333e-06,4.1836277004443507e-07,6.100505000623706e-06,2.571600913938473e-06,0.00035635670193470145
5310,0.0,3.844726281705808e-05,4.050869261321069e-05,2.022781417540195e-05,2.7543231007692837e-05,1.1938443848608164e-05,1.4905029943391061e-05,7.300316433315511e-05,0.00015945846027313462,0.00012983616534745468,5.9373018780482814e-05,0.00021819508758076802,2.0583697710168126e-05,5.41878419006061e-05,5.498884975315851e-05,0.00020187043307526872,0.00012962809283637226,0.000361546362745091,0.00011925915965145542,6.39150576655123e-05,2.626550878685832e-06,3.837248429672574e-07,5.7484345994521e-05,2.2391528669165722e-05,3.556737017783096e-05,0.00010271294196132891,4.178890734687634e-05,3.1066723742509645e-05,6.024040796425674e-05,0.0005475296921343938,0.0006170399752050522,3.4651431973816726e-06,5.285312222867017e-07,8.113083812995456e-05,1.4306361523594996e-05,0.0011495912176732119,8.838936615206824e-05,0.00015684224525311794,9.003740417871551e-05,1.4543354628344036e-05,0.00010275541271595518,9.441219851963089e-05,3.3771935610202444e-06,6.941378971939853e-06,4.4266774363867576e-07,5.255522241286993e-06,2.4451508043393677e-06,0.00031760940466359197
5320,5.1545332009634095e-05,4.844610573322514e-05,7.78125922159014e-05,2.073768705972155e-05,2.919423847996921e-05,4.2998686874225626e-05,7.425804050625705e-06,7.912764484601762e-05,0.00017943822711416653,0.00015121358603691158,7.087128739223382e-05,0.00019016206356456533,3.1524887566964706e-05,5.2395072225827514e-05,7.542489808899505e-05,0.00015973207968910739,0.00013089433954695278,0.00013460162820880798,0.0001422506709757024,8.76344157498253e-05,5.342765840242613e-06,4.7441179639629763e-07,5.5040644412029314e-05,2.9731701560876383e-05,5.0635828832730915e-05,0.00011007313657523768,4.643938391528863e-05,4.493091367750756e-05,8.963434510084017e-05,0.0005657291074979478,0.0004566043052856621,4.66068756506342e-06,1.0252646312000572e-06,8.66869177266598e-05,3.56057629298799e-05,0.0014458976386866977,0.0001464736008540613,0.00015843465022466883,0.00030037710606765374,2.619037163681816e-05,0.00011086318964867522,0.0001559135679842382,6.066724439729315e-06,6.2137711132459464e-06,1.3445642014073045e-06,2.1864525637074255e-06,3.5648320816348893e-06,0.000471576018235792
5330,6.724188494653955e-05,4.754085509517974e-05,3.146771683597672e-05,8.644987587637366e-06,2.4547162355999315e-05,1.1334584896636516e-05,5.133200655406172e-06,6.961979621797745e-05,0.00015981876292804468,0.00012377841424141657,5.571737383556397e-05,0.0002529487180769292,2.3965296506353675e-05,4.391913140930989e-05,5.0223728780069085e-05,0.00014324428691822507,0.00014447045554131404,6.715862278361818e-05,0.00013174598866248297,0.00010646568392046975,3.7958918692095936e-06,2.203922487984151e-07,6.06315046313172e-05,2.5695516387198718e-05,5.168490521055051e-05,6.726864348662699e-05,2.726067298019935e-05,3.1903340333431605e-05,4.813058505035669e-05,0.00041397943467792666,0.000421389217341815,5.055104739962584e-06,0.0,6.851991914934031e-05,1.9032178669707752e-05,0.0012133499419381896,0.0001895295893357763,7.30705990579495e-05,6.342080969456605e-05,2.6958219384943014e-05,8.161741359416978e-05,0.00011723840608587729,4.127778279855887e-06,4.052074755386774e-06,4.399620076147488e-07,5.194575273899806e-06,4.982229333941454e-06,0.000428599455258907
5340,7.168399858003146e-05,5.072637305378517e-05,4.553380260569407e-05,6.478527704655849e-05,2.6617021226207427e-05,1.4233989997371574e-05,1.0346870060450372e-05,0.00010152094130697162,0.00017809470938101872,0.00013471324790560905,8.208990303929318e-05,0.00027952662990022133,4.990935045618661e-05,8.846535964251573e-05,7.6493516647353e-05,0.0002116100439225551,0.00016204231356981399,0.00012748836888845777,0.00014579973606629044,0.00010302600567206488,3.961399631200706e-06,1.4114925229414601e-06,5.0436788552011756e-05,3.360128440167648e-05,2.5529570176802744e-05,0.00012720258014696918,3.911292495101996e-05,8.066626484702829e-05,3.92656371624679e-05,0.0005226961987411424,0.0004644847132082276,5.491762215754461e-06,1.0699534499950302e-07,0.00010582814720866193,1.3908999508215998e-05,0.00150921976386421,0.00012905265460015067,0.00026836417350971446,7.429303155681146e-05,1.2385026113537132e-05,0.00011585728328690106,0.00011292712551375654,4.049511916912197e-06,1.0319703353987207e-05,7.915210882408485e-07,2.7210513546663113e-06,4.343327684376531e-06,0.0005125300274749955
5350,8.046246123669404e-05,4.2932300501107296e-05,5.301324196704995e-05,1.4056495595163878e-05,2.9524787060642612e-05,2.838257364894636e-05,9.266841685872342e-06,6.886045117694083e-05,0.00014421849827038193,0.00013438380607264558,4.670190798511321e-05,0.0002830075728330677,4.2562446212114875e-05,6.84748600819048e-05,4.992300524875853e-05,0.00017057026593520446,0.00016817111068508087,0.00011221295842689568,0.00012563473175318063,9.746880993949435e-05,5.12568437644979e-06,5.739058995109128e-07,0.00011667971599343498,2.6918421673844004e-05,1.8069471490085634e-05,0.0001024477497825433,2.6188834926157495e-05,2.5087667739426637e-05,2.2496417911963098e-05,0.0007183172240559241,0.0004665797409150931,3.369991361686503e-05,1.145150981621187e-07,9.354135447960559e-05,2.9282523902544555e-05,0.0011646151556265662,0.00014093868029433295,0.00013138734101743815,7.979600374537577e-05,2.197317675074384e-05,8.925505711118846e-05,0.00010733778283545062,4.0219642167971465e-06,7.264765614252378e-06,4.719176830697486e-07,1.6139807225183815e-06,3.280101590640285e-06,0.0004462474533971594
5360,2.7045909198299618e-05,0.00010308568372497087,5.4248578669362576e-05,1.9115234408217164e-05,2.3173925942404944e-05,1.9669923471395247e-05,6.2624510417669624e-06,7.991485665716698e-05,0.00013848117401132537,0.0001493796745079942,5.6609191870550263e-05,0.00027093200357588773,4.078462219556727e-05,5.6143346777783546e-05,5.5378312534832274e-05,0.0002014587120813294,0.00014372288346177394,6.041838485026451e-05,0.00014990538377851202,7.130301124557621e-05,1.967216494867879e-06,8.666769057253247e-07,6.355788597722399e-05,3.8328815956232434e-05,4.051520701240115e-05,0.0001325050026409976,4.63984982808694e-05,4.935676886831799e-05,4.850725318436651e-05,0.0008031945259616086,0.0003871269790364979,5.671577738130572e-06,6.516403240632383e-07,7.77580729637434e-05,2.7609350734109246e-05,0.0012484961684791748,0.00014927349230908015,0.00021240067604385017,0.00023791124955002555,6.428636185531312e-05,0.00010188601324563222,0.00013651268029756544,3.8806213442442336e-06,6.133710075771056e-06,5.458589175167189e-07,9.522287349779511e-06,4.4986784138902725e-06,0.0005916321196068557
5370,1.7700656706838625e-05,3.424593816138331e-05,5.980623182678999e-05,1.3642313140114342e-05,2.4399650713296087e-05,1.898907851757861e-05,5.721008912156605e-06,9.536795846608152e-05,0.00019114014148706804,0.00014253532774066003,6.066337142781347e-05,0.00027965375367914496,2.5780587266784546e-05,5.780437843157259e-05,5.9049713408624354e-05,0.0001629347892519503,0.00015213774370387317,0.00039206394413868076,0.00011694086196098234,6.35655319262434e-05,1.1676555754322025e-06,4.7126257317539513e-07,0.00015740230374631237,3.0804451545677726e-05,2.7489686566939352e-05,0.00010072920361305422,3.8306226711563106e-05,0.00011288818733428454,4.598461338778694e-05,0.0004602018871389123,0.00047180023958612706,3.7332317943787834e-06,8.063323891227608e-07,5.041330066231103e-05,7.4900746444014305e-06,0.0011716582500456024,0.00019329160565371666,0.00019511354481837294,8.239341824642291e-05,1.9019151087621027e-05,0.00010256735112840306,9.391800560837674e-05,4.4568059503889025e-06,3.7370519774964417e-06,5.646124671997991e-07,2.562318717672268e-06,1.4169221736230361e-06,0.0004242288116562653
5380,2.057799649019327e-05,6.983364842246808e-05,3.520913902037891e-05,2.3132804222197654e-05,2.6937667641246077e-05,2.7650404693899724e-05,6.125704565346599e-06,7.854703824626544e-05,0.0001788357769566242,0.0001353036252382142,5.5659167077284174e-05,0.00021546540632505132,2.8703578707552757e-05,9.050431846964131e-05,6.629083623826248e-05,0.00017994095742746624,0.00020295116575903504,0.00010621137670541639,0.00012608558829784502,0.00017079111690563084,2.0076664570653e-06,7.770041089267446e-07,4.50537187241492e-05,2.769744748173715e-05,4.821763620744501e-05,0.00012707931277121214,4.8275184146948274e-05,6.596636082012775e-05,5.1794748152146476e-05,0.0006067177694091201,0.00048171670406529075,7.284947992351718e-06,0.0,7.035317722815184e-05,4.171769573499029e-05,0.0013629015605436297,0.00016918082865818125,0.0002746052008006381,7.642968478375006e-05,1.2906207745684052e-05,0.00013434992385014447,0.0001282200815426778,3.6819174662181143e-06,8.963838742886172e-06,1.5323329513436173e-06,2.067184281575059e-06,2.482365301215748e-06,0.0006513206315728646
5390,2.29427847004527e-05,3.665834135788112e-05,5.1764966236433056e-05,4.71268223078259e-05,3.117089449219251e-05,1.6747663151362458e-05,4.201510289033525e-06,7.533947522814983e-05,0.00014680354313291983,0.0001249795787130345,4.104577423001098e-05,0.00030995287654154096,4.234471579543746e-05,5.167110921002748e-05,5.535278674249672e-05,0.00015562200335620015,0.00011945199029904855,0.00022428187889247586,0.00010023165206233986,0.00011406828798880299,4.614329437670733e-06,1.7934025593068414e-06,2.0912154862040237e-05,2.5314074711444563e-05,3.7406832559602356e-05,8.221182164943124e-05,2.7439107052826343e-05,7.892534423873438e-05,3.47271893092608e-05,0.0005047128771244841,0.0005125524081656011,6.265688224061241e-06,6.714065323763995e-07,7.066433842964744e-05,6.937223144743695e-06,0.001119658359805674,7.813030441147798e-05,0.000103334866357102,6.0241992954896164e-05,7.141381906135287e-06,7.688812711376052e-05,8.695042771225419e-05,3.9869503175854965e-06,6.1251044811632475e-06,7.870426286150383e-07,3.358925816210796e-06,2.8495219438025053e-06,0.0005250228505665207
5400,5.133651470207678e-06,4.282906732289795e-05,5.6728105093353904e-05,1.327383357665648e-05,2.040223832231122e-05,7.963640534600884e-06,7.85200283524298e-06,8.674363311782591e-05,0.00015903035631748753,0.00015766002769662384,6.645936594486004e-05,0.00030292061752167576,2.8700876778907333e-05,6.103404629456524e-05,6.174208347721403e-05,0.00017851262757198426,0.00015490877440389741,0.0001365701470134532,0.0001500580348540264,9.128970274760783e-05,4.226683966612121e-06,3.6882741583244576e-06,5.61910672562227e-05,3.526963011214886e-05,5.816136698161221e-05,9.53460545111016e-05,3.719482475697334e-05,6.46333697685725e-05,5.1949101454768245e-05,0.0005253627955778351,0.000691995410939576,7.043668255054319e-06,2.1850254189657546e-07,6.94152484636437e-05,3.736133223528343e-05,0.0014507248753714995,0.0002493380815168254,0.0001588590057890929,8.536729069697827e-05,6.20902377259612e-05,0.0001365678996052374,0.00011943837776979952,2.9264925907267427e-06,5.813659310019982e-06,6.052918088009083e-07,2.9545753093417585e-06,2.2549609713668877e-06,0.0006423533714996392
5410,3.5192496106119935e-05,4.542953246739544e-05,5.7072691847141214e-05,4.068985567021123e-06,2.0331187731777344e-05,3.1121591245837685e-05,8.468705924848822e-06,7.888652395093699e-05,0.0001326723921846046,8.902886730992589e-05,5.201229770958535e-05,0.00022052751446322708,2.689369180441274e-05,7.39634475401006e-05,4.9495359841430477e-05,0.00012806054538787144,0.0001315738505423149,0.00024034026493862477,0.0001130765014326383,7.003211745063347e-05,3.649260756243945e-06,9.386820264879942e-07,3.4413119096576904e-05,2.421821512516774e-05,4.30755259695749e-05,0.00010970223425569499,3.193705553248933e-05,3.427510775623947e-05,4.685774624888617e-05,0.0005271477299271934,0.0003398321165221014,3.7408167400499207e-06,1.284803540355478e-07,8.287148870832098e-05,2.0779774155404677e-05,0.0010498412363753797,0.0002516929451794442,0.00013195314843667024,5.8846627582201565e-05,2.1513661647591403e-05,8.607831666362213e-05,0.00013790968233479676,2.5312474578611065e-06,7.621027561808217e-06,9.480805726597963e-07,3.4288636547660663e-06,1.958274333503489e-06,0.000485925102210898
5420,4.5552004091430726e-05,4.41878181374085e-05,6.716785793042806e-05,2.5373674125551865e-05,3.198583251551424e-05,1.7779756738596872e-05,6.1655189571299236e-06,8.825523428469501e-05,0.00018688591455472958,0.00016001916880056254,6.0308646142372286e-05,0.00021695859021590808,4.8406988065040414e-05,7.566918666707613e-05,6.34752918476547e-05,0.00020924084732145304,0.00014078131187021637,0.00014886507966010217,0.0001151003592402644,0.00010491282179439646,2.678461663505855e-06,9.205339604692339e-07,8.965614269192151e-05,2.740600761469473e-05,9.694958568783666e-05,0.00011540783137589792,3.3694432887784524e-05,6.595914082797309e-05,5.78179826253495e-05,0.0005215725112572849,0.0004783553485000531,3.826474316163632e-06,0.0,8.77470883917555e-05,8.017675714988259e-06,0.0012417957808707302,0.0002500335500506975,0.0004188860927048195,0.00012936781211594795,3.04035880371509e-05,9.450524335934865e-05,0.00013022988278986426,3.4572106189245173e-06,5.5308833388903716e-06,6.141554268103242e-07,3.133119688998217e-06,3.1386073227294516e-06,0.0008091361231898047
5430,1.3136506984514523e-05,3.5383706466355966e-05,3.235574277854324e-05,1.0971550412725962e-05,2.2106431653306196e-05,1.2169802822902748e-05,7.939191313452032e-06,7.049847947979508e-05,0.0001344283624851499,0.00011904669773058732,4.957412698555263e-05,0.00019178599994305623,3.461003975860269e-05,5.563368158345747e-05,5.6250573405334734e-05,0.0001299229062418904,0.00013303464067506565,9.849611257238854e-05,0.00010461783595413578,6.834126572495848e-05,4.442080015313385e-06,5.502600370217634e-07,4.559916850164071e-05,2.8819957349781416e-05,3.144263907829467e-05,8.972980217161662e-05,2.355144715934339e-05,4.781800804035474e-05,5.926475686484903e-05,0.00046860793389315417,0.0004838489767091673,1.03572433139386e-05,2.3912815057117847e-07,6.723341575315674e-05,1.2855126336993442e-05,0.0008816437852361578,0.0002908139510757273,0.00012422687667026244,6.803859697482723e-05,5.6693421817508546e-06,8.665964277753736e-05,9.954154560206059e-05,2.944411468558588e-06,4.4317845309470346e-06,2.505604859398596e-07,4.509041238641321e-06,2.8803228784512542e-06,0.00048330729344843275
5440,4.990462459311236e-05,4.942827902195132e-05,5.465854156616092e-05,4.88649604036717e-05,2.5924175884320347e-05,1.4005437804394257e-05,1.136238904074656e-05,0.00010959399349769896,0.0002105056554843366,0.00013826821420691556,5.583886073270385e-05,0.00028229908232909955,4.111277142955451e-05,7.931224963213327e-05,5.403569828312179e-05,0.00020358571574850725,0.0001698234034881422,0.00020628082700909734,0.00012257331008883255,9.709676506417935e-05,4.4302821096724704e-06,6.696102594274926e-07,5.3101267425392864e-05,2.8942700933235985e-05,0.0001834942968915679,0.00010008394084579642,4.059502919871677e-05,4.9780040908385296e-05,5.6974798912520164e-05,0.0007082645429503371,0.0004876107153472726,5.907888028264123e-06,1.4195145470114788e-06,9.00722775129315e-05,2.819675545249559e-05,0.0011603465779891668,0.0001273896560074979,0.0001924216731571779,8.047915137575751e-05,1.1475942121586204e-05,0.0001288508386046885,0.00014410982242898693,5.651346314816978e-06,6.448346085364406e-06,4.3473713805130355e-07,2.772848320422262e-06,2.1915379671158647e-06,0.0007266229030176406
5450,0.0,4.0458268458107874e-05,4.1532918853716856e-05,4.8430782933550815e-06,1.7571648129318e-05,2.2675986262186387e-05,5.927976552144181e-06,8.480444814147271e-05,0.00016140186236247237,9.581133877808761e-05,5.470694838971309e-05,0.00022017689791995352,3.341749851879891e-05,6.334899925616213e-05,4.544517317943462e-05,0.0001270607214827659,0.00014166681762985852,0.0001613631427650166,0.00010778425954424093,7.130947950805755e-05,2.3845252715379333e-06,3.136412821359862e-07,4.8337239805318284e-05,2.6948802995058877e-05,0.000141615086089682,7.307701690152954e-05,2.8165179526133223e-05,4.628195470944949e-05,4.144155797330755e-05,0.0006061299944175638,0.0002882882274437065,2.6063311850208326e-05,1.5877421677637095e-07,0.00011617610930839931,1.2437829772347939e-05,0.0011484046540242124,0.00015045542847027214,0.00019923065107725488,0.0001483578627349635,3.436615983576413e-05,0.0001116465124054825,0.00013958593464491906,7.569747554417687e-06,3.935174037624523e-06,3.725985107431872e-07,4.1393811727394035e-06,1.403857509826009e-06,0.00044689746338609813
5460,7.898175669219673e-05,5.1117466732688744e-05,7.111358056173972e-05,8.505022482137868e-06,2.484432940922361e-05,1.2420408297658578e-05,9.44340255407603e-06,8.73371464321566e-05,0.0001582908923677273,0.0001635954060815428,5.993534131453553e-05,0.00031821669550293873,3.542647253096288e-05,5.9326220818840997e-05,6.33601075935976e-05,0.00020388602659409506,0.00019378983328381303,0.0001963052748677339,0.00013906976436135488,7.63772433795408e-05,1.1409586003819051e-05,1.2354029058947242e-06,5.1357776172339674e-05,2.783956962721976e-05,0.00011956198734035158,9.948176894250722e-05,3.955746810973757e-05,8.820303415748055e-05,4.994481230132146e-05,0.0005781804291940767,0.00039700309483389973,8.210965238857346e-06,2.0711548710747173e-07,7.405080950592448e-05,1.4012659164401824e-05,0.0011394179894738776,0.00015045723020222517,0.0002442402026351829,7.327557763922164e-05,3.904684831073247e-05,0.00010972906523325157,0.0001288841767256998,5.135148756586388e-06,6.238137515955696e-06,4.136510573131139e-07,3.963462445724952e-06,1.1874591694788865e-06,0.0006237882518541886
5470,1.3337188552816355e-05,3.330024966822013e-05,3.632802446795313e-05,1.620881614605922e-05,3.3741986695046205e-05,1.2130106915701425e-05,5.513033312883374e-06,9.395599322463297e-05,0.00013596566236543736,0.00011390217781463184,7.77203511756849e-05,0.00021236018346131174,3.558755251037449e-05,5.549598256604305e-05,5.369403449208189e-05,0.00014272024659079394,0.00014886363031319522,0.00016853180130125742,0.00011323378707591024,6.076189948850262e-05,6.397161521522038e-06,1.8017826956743279e-06,4.214465324419453e-05,2.6490227789503557e-05,3.1425256721157304e-05,6.255991224712797e-05,2.468628786125107e-05,4.2955343324187e-05,4.64234835989727e-05,0.0005404245297364639,0.000391177365936438,4.249661974642973e-06,1.1687844915608363e-07,7.810775888542416e-05,3.166536702486744e-05,0.0012779090978635211,0.00012327810369066846,0.00016779190474121156,5.958936894204213e-05,2.7260584301303057e-05,8.691203581525759e-05,0.0001200381653182938,6.097670547709023e-06,4.269825306586597e-06,5.654521783796385e-07,1.8642133758247808e-06,9.150807242560174e-07,0.0003906784074998106
5480,1.9281702035486843e-06,0.00011381350970559299,6.364980423464691e-05,1.0835869953313182e-05,3.186292316062518e-05,2.260300994793749e-05,3.878123351552935e-06,9.581157789064795e-05,0.00013283198502872358,0.00011108075890142696,7.589797915938947e-05,0.00029451664712221344,4.424228028312162e-05,5.8762906656691114e-05,6.979444568487376e-05,0.00015370285339956887,0.00023549348625167093,0.00014539708874535199,0.00015511449310775833,7.673539346878479e-05,1.364849141144627e-06,3.657369069427803e-07,6.724291870015763e-05,2.717643447318385e-05,3.080767179698281e-05,0.00011897676342208219,3.9314357193007767e-05,3.875150289213256e-05,9.729096004507051e-05,0.0007044267180054699,0.00025650588119436804,6.768517812087529e-06,0.0,8.212803569474758e-05,1.669850743557558e-05,0.0011639473468072975,0.00012752838936788173,0.00017094885295533603,0.00026938400623227154,2.4931180899608233e-05,9.968234250310064e-05,0.00014832309849971973,5.202653494625321e-06,6.442834637132439e-06,4.464930945690553e-07,7.965514028764245e-06,2.3114636627945154e-05,0.0005243054349956061
5490,4.456757964151769e-05,3.794204884510575e-05,2.7035759141020514e-05,1.1522841542550515e-05,2.3768055880489933e-05,1.035100852931483e-05,4.542704507227331e-06,8.609727071842175e-05,0.0001411242701294612,9.496471934014128e-05,4.8190533830259075e-05,0.00020412182494791557,2.9146785069691146e-05,3.7890179625199946e-05,6.349756504595304e-05,0.000149526196739461,0.0001817767931390137,0.00013192769272182275,0.00011346001191457576,7.255354199196661e-05,6.2454741632817115e-06,5.736390161871074e-07,4.0000732590998766e-05,2.913793328309798e-05,5.7447667847384065e-05,0.00010158134836870608,2.8096008786867945e-05,3.997619406136783e-05,2.459401018117379e-05,0.00039540401619477417,0.00030302480752103647,4.7844006444581835e-06,5.403479772565264e-07,7.691164040967503e-05,2.3348673070881606e-05,0.0008702147478336293,0.00015801189228130752,0.00020768132779707348,7.675236302618569e-05,3.630567163478416e-05,7.734962819429554e-05,0.00010811189328428601,3.1099551243901435e-06,3.5252479888626875e-06,1.0240277838141608e-06,1.7382616142400333e-06,3.742511509274458e-06,0.0005290968323527876
5500,7.087313656756865e-05,4.7124876582357534e-05,4.1050769799010494e-05,4.823083278283724e-06,3.8631206498249364e-05,2.405090813888678e-05,1.0779620580424398e-05,9.205645728435245e-05,0.00017267663495523392,0.00015175470425869326,5.8422993987216745e-05,0.0003587604958734693,4.564813878948195e-05,5.4880211635354345e-05,6.389487647845574e-05,0.00021360556543097536,0.00025781202262994984,0.00016226061006244396,0.00012374151082422056,9.676305063319816e-05,5.531532330497241e-07,7.231470541828354e-07,6.345507302313332e-05,2.7189112392938933e-05,9.452014565499129e-05,8.558546956741727e-05,3.135531639792962e-05,3.120931858756431e-05,6.42201890131985e-05,0.00046463180895027365,0.00039835943129004826,3.7963960833298093e-06,0.0,7.68608914994311e-05,2.7109658032495525e-05,0.001102021869248291,0.00012407627094586365,0.00027270203039049377,7.491077143534812e-05,1.3920721609786836e-05,0.000101985901695414,0.00012444678312711218,7.584731443639142e-06,7.636353255576056e-06,4.5913541288774866e-07,5.294270509064486e-06,1.46411332285351e-06,0.0005447725895158361
5510,0.0,3.4120282710945195e-05,5.2687723254974186e-05,9.89610424495941e-06,2.856815619298034e-05,1.668190427478653e-05,3.6133660458545414e-06,8.014536862397664e-05,0.00011843200224371118,0.0001070280344522891,6.4166197922549e-05,0.0004069936489756059,4.425723095495966e-05,5.15831845127607e-05,5.505029549703551e-05,0.0001648843619421239,0.00023266895125828626,0.00011794493063104084,0.0001279627330698961,6.2823119132553e-05,4.290392657073059e-06,1.3983084867454782e-06,8.483475626588056e-05,1.9325337608160417e-05,6.448138753843766e-05,0.00010890184437815012,2.2267514876751818e-05,3.219936001177292e-05,4.8185875785624184e-05,0.00042977156570106283,0.0004244712358794706,1.027511666080973e-05,1.2547245277050153e-07,5.488439078380127e-05,1.3974119035819915e-05,0.0008532225930262966,0.00010177983802703606,0.00029318040118883685,3.1199497630093285e-05,2.529919083070434e-05,8.898922229442351e-05,0.00010543082375865679,3.239455060445e-06,4.9156316704692e-06,2.9819077008519504e-07,8.173577109335385e-06,2.7720049386068112e-06,0.0004617665746662756
5520,2.9955791938676184e-05,4.227745350436817e-05,3.8247767667412495e-05,2.470241290529917e-05,1.7106348428666563e-05,3.2223453397244126e-05,1.0057417752253462e-05,9.672536350499355e-05,0.00018239941845496556,0.00011246289893492508,7.41744009460165e-05,0.0004184276506353639,4.4977069778245797e-05,5.2315194873734306e-05,5.986816506038068e-05,0.00024393129591254525,0.0002654673418756145,0.00015434590875221003,0.00011614878536516818,0.00010057932549718266,1.245184669643925e-06,5.0731851022149096e-06,3.6613316314117026e-05,3.1772884713275133e-05,6.022066505659141e-05,9.197199402101375e-05,3.486522475099187e-05,5.696934809639424e-05,4.388702111857624e-05,0.00040521467230383797,0.0004174102165711459,6.400255622261254e-06,2.8231301873362845e-07,7.301768023095876e-05,3.1616195136676725e-05,0.0010548316108912506,0.00016775205521942323,0.00023307622215495592,9.741685209243476e-05,2.4226988923348655e-05,0.00012457511967773282,0.00012549313756959036,6.432001794152037e-06,6.76225690440092e-06,4.222347715959168e-07,3.869177646307437e-06,1.955423861402319e-06,0.0005730200671349863
5530,0.0,3.931090912339575e-05,3.415631071730541e-05,1.4180750331678739e-05,2.3680875989231413e-05,2.1746139708652353e-05,6.9715503992244e-06,7.698278355060438e-05,0.00017727942600129524,8.008769281552055e-05,6.1008292748079165e-05,0.00026130735936102424,3.461130065863722e-05,5.071079268598149e-05,6.202824104392311e-05,0.00015607729529955753,0.0003210022752066529,0.00010953532965885108,9.496982452485141e-05,4.3657657400373185e-05,4.481181645437558e-06,1.8833422394292268e-06,9.735196286601291e-05,2.302036110338384e-05,3.4474326661369804e-05,8.744442777556157e-05,2.2850575745182842e-05,5.327361461222444e-05,5.640922076634639e-05,0.000444314674867142,0.0004639694915795762,5.805491261703763e-06,0.0,6.661887238020294e-05,1.4683788989707487e-05,0.0009710433166620554,0.00012523298285971313,0.00013555159789458945,4.5283966860729384e-05,2.1171511873815562e-05,8.475288325836948e-05,0.00011519832770336842,5.717615268177852e-06,6.001967124612192e-06,7.242508926114913e-07,1.995177746998814e-06,1.5790823642673492e-06,0.0004905702931911288
5540,1.7646418445135425e-05,4.434192265579004e-05,6.664552978782952e-05,5.87282156952996e-06,2.3422603009273506e-05,2.3222907650293513e-05,5.384182517533965e-06,0.00010429686272276219,0.0001834651240466828,0.00011166652895705822,7.417015027580055e-05,0.0005238871462518453,3.70705060474177e-05,5.598985111984323e-05,6.333493534409216e-05,0.00018513618119403444,0.00042123289663860755,0.0002052504015935326,0.0001292269562560109,8.451120323245141e-05,7.920439681273229e-06,5.413995106714275e-07,5.499951923039305e-05,3.2748208882300974e-05,2.7551036062718276e-05,7.011690375360833e-05,2.5937353028242706e-05,2.173578638162282e-05,5.2396034898180514e-05,0.00035464009178037343,0.000565011901945515,4.380436900007417e-06,2.3139354731820234e-07,5.547337448663222e-05,1.603668039992762e-05,0.0010636692214520474,0.00011687474832957647,0.00010776702447441998,3.0160241128555117e-05,0.00016251119632917056,0.00011163241292471084,0.0001622933690962919,4.292755534376667e-06,5.111046352518421e-06,5.905035619115142e-07,5.845339302959596e-06,1.757474409932211e-06,0.0004801228142632827
5550,3.691998474136679e-05,3.2333434987928114e-05,3.2163700358448336e-05,2.0993337609562472e-05,4.084439155970684e-05,6.077483489398601e-06,1.5488134390141774e-05,9.610442342218345e-05,0.00010202152166399589,0.00011229225745223859,6.032030120586764e-05,0.0003588970186028234,3.0139383589733264e-05,4.73335901614734e-05,5.3280813632223246e-05,0.00018943215091948295,0.0003069521901032731,0.00021583903839075176,8.062743044789388e-05,7.328852826206734e-05,4.154548200693388e-06,1.5223024789854198e-07,4.450502222179168e-05,2.678787336501468e-05,7.376867870777038e-05,9.91238855648444e-05,2.6812869544599156e-05,6.232477727711795e-05,3.2485610750291004e-05,0.0004610403308768675,0.0004355050484689626,3.818366270791036e-06,4.099339724077345e-07,5.597308455903407e-05,1.6830075460734513e-05,0.0009505677583826849,0.0001319065980137606,8.374807088603376e-05,9.327872165903733e-05,5.89014814040852e-06,7.64350117302442e-05,0.00011852222335001633,3.984942167483652e-06,3.9773317819953594e-06,4.1310991010832855e-06,5.803010599761185e-06,1.410508611395405e-06,0.0003896908867529843
5560,2.7138114243195053e-05,4.996291412567201e-05,4.167865317251228e-05,1.519335502350674e-05,2.5896817323597532e-05,2.3581774690143862e-05,8.374293738425917e-06,0.00010573102360216015,0.00017421868156802328,0.00012170703418435997,5.833126178158854e-05,0.00047630388893105645,4.62337367912344e-05,7.160289295585348e-05,5.9565037437825216e-05,0.00021208876486760597,0.00047905324612799744,0.00014239814452514203,0.00017005576023713703,8.07334983780778e-05,1.8984515591322647e-06,1.9898820622923018e-07,9.510847598359252e-05,2.8871011675281586e-05,8.858458193838042e-05,9.646472084453387e-05,2.8813886510172695e-05,4.0535743453354466e-05,6.682806869331547e-05,0.0005201506144027114,0.00036106173061833924,4.0541534612231285e-06,0.0,7.227830194740493e-05,7.90338429919363e-06,0.0010157747710184493,0.00016878084416460713,0.00032412192282313076,0.000259250165213077,4.773188268460062e-05,8.765359451240303e-05,0.00017822940147049066,3.6161634231397623e-06,6.292285077532917e-06,1.1263792465123645e-06,1.3688402440328437e-06,6.436603543782632e-06,0.00044203083830920465
5570,0.00010487781474238855,3.597660059531847e-05,3.410727861004714e-05,5.647163542296075e-06,2.8945153076373444e-05,1.5630564187090866e-05,9.522527357999852e-06,8.50701113498807e-05,0.00014151606799597192,0.00010285061211421354,5.936198074976074e-05,0.00034668421277195277,4.110263919713416e-05,4.294272019491676e-05,5.324291384083306e-05,0.00014965068516636977,0.0003367816423623068,0.00012620310707979634,9.571497612212035e-05,7.232451758707213e-05,7.2334644899537054e-06,4.1446980186962776e-07,5.478848211410169e-05,1.6642682173619555e-05,2.6059220823694117e-05,7.614696591122608e-05,3.829415487553847e-05,3.37444383328715e-05,5.351221661639312e-05,0.0003397901294937024,0.00029371667701305154,3.4459192833530997e-06,1.1316154259284788e-06,0.00010886789580327245,1.4383441780758815e-05,0.0008603818791379647,7.670513443662606e-05,0.00024202840999636656,7.385843338344095e-05,2.6246070437200275e-05,0.00011074468001874895,0.00012670046961860365,4.526061383388417e-06,5.186901284763651e-06,5.687177218567917e-07,3.4647475742068247e-06,2.397801295547718e-06,0.0003977425704326382
5580,1.6803013475650698e-05,4.0195811225372254e-05,4.297051299846986e-05,7.366734838432766e-06,2.6476553392048503e-05,1.6102103448391437e-05,9.95326195940257e-06,0.0001221115510760544,0.000171194820529192,0.00012877145377985727,5.8692020276368515e-05,0.00048757959560919746,3.5330959353346996e-05,5.690247967249029e-05,6.227579173358177e-05,0.00021828458184978308,0.0005270362457765995,0.0001228089817862336,0.00012370066869585712,7.92905967141871e-05,1.1396776849123201e-06,4.4911125729955546e-07,7.794520610018434e-05,2.9665037784626703e-05,4.025242667214809e-05,8.869672162864118e-05,3.349467484203371e-05,3.517670427655343e-05,4.577266556926153e-05,0.0005044751740028988,0.00043489050700828204,8.300807612582717e-06,0.0,8.404760396397397e-05,2.6042495161761964e-05,0.0010902606879163198,0.00014580515829948473,0.00012926556319531785,6.201817679388867e-05,3.6162446148087296e-05,0.00014377224100326443,0.0001742113837297572,4.1071303775266635e-06,4.666601233251106e-06,5.055527808844271e-07,6.555697690469781e-06,1.0974317589502813e-06,0.00045297516783771795
5590,2.875712635503551e-05,3.244839773629182e-05,4.3092412265125846e-05,2.590782667102954e-06,1.7529793614779366e-05,6.262731056338111e-06,6.981461998866662e-06,8.823074086043805e-05,0.0001483467443563178,8.028180126970944e-05,4.530028376100036e-05,0.00045303863123828284,3.7956603546685855e-05,3.727440869451124e-05,5.3405472834127905e-05,0.0001733822356996545,0.00036465304451426315,0.0001016132417864984,0.00010334622642565738,7.562979971503159e-05,4.174773181792098e-06,1.0807173314171736e-06,5.6284140035715295e-05,2.5510144641590675e-05,4.7077558077553344e-05,7.715671320977592e-05,5.123780656169633e-05,2.0928049759319532e-05,4.5507730796104766e-05,0.0003775978914505703,0.00030491188432959094,1.0080785121718164e-05,7.225408538821861e-07,5.5183327795238114e-05,1.4491088346797941e-05,0.0008133840999485165,9.385762262953424e-05,0.00026245963017644026,6.781330360736091e-05,1.0403740214230517e-05,0.00010411989716124595,0.00016342062938246905,4.224735886055209e-06,8.242177446758337e-06,1.730738042891229e-07,1.8193385852159383e-06,1.9276317584159162e-06,0.00027893260320171207
5600,2.439094628792808e-05,4.31218529469719e-05,8.75447845051791e-05,1.8796742382437694e-05,3.788946283327934e-05,3.619785574249179e-05,8.895408689108923e-06,0.00011359722613613849,0.00019190051671785026,9.324624808755052e-05,6.730860871848974e-05,0.0005324979530478062,3.949030831011902e-05,4.7975291426610275e-05,5.964034206064341e-05,0.00022997649294266407,0.0006580885103297104,0.00014034837353719062,0.0001401935022123189,0.00010114134563722709,1.563053955911987e-06,3.489232575430466e-07,3.3863340352597374e-05,2.8405507396466738e-05,5.349267035283612e-05,8.719175028386467e-05,6.817873393706454e-05,6.073006150995604e-05,3.0954748517572166e-05,0.0005329390423439975,0.0003281930737061816,6.870129929095702e-06,0.0,7.307806032124897e-05,2.8580827768363583e-05,0.0008999985517116292,0.00010523916337686628,0.0001946441818456009,6.605746884672022e-05,1.7702272307158197e-05,0.00011597636840583846,0.00016996482783259565,3.121489114718688e-06,3.7110418095245265e-06,1.8921491919048044e-07,2.4561786987499353e-06,1.9783068179922638e-06,0.000434103053428512
5610,0.0,3.602786076102066e-05,3.940070318947163e-05,2.324420502045236e-05,3.398678456300631e-05,1.870759844833286e-05,4.047796497971322e-06,0.00011327871384265705,0.00014871172959869596,7.005506732360404e-05,4.9227286007770054e-05,0.0006224009364742612,4.2847229491342994e-05,3.989992956984368e-05,4.453048716931629e-05,0.00017003014002452105,0.0003859113289462414,0.00010503691332853613,0.00010499613254734598,7.955004590927155e-05,1.5057498427989748e-06,2.627733206186964e-07,9.20998442744132e-05,3.104221013087432e-05,3.4254490968161994e-05,6.294974704201006e-05,0.0001265203313635093,2.822565682964847e-05,3.233816878957768e-05,0.0003598220198309318,0.00026419075319762604,3.3318835484353045e-06,3.8157376048015537e-07,6.652367186974536e-05,9.583202317384442e-06,0.000907609694405755,8.240040914017467e-05,0.00012927842245484585,0.00010442710958462856,8.221540784974135e-06,0.00010681462445566777,0.00015381935775372866,3.1130960771135413e-06,4.550329013971451e-06,6.468108615818568e-07,4.012474628375744e-06,8.876053403919664e-07,0.00035975604848359965
5620,4.382451545618387e-06,4.817353903671007e-05,4.706741796049453e-05,1.0902996075338452e-05,3.8260028413218945e-05,2.5129915070995482e-05,1.8355610564612516e-05,0.00013773312462147497,0.00015908558519159784,9.604872118890029e-05,7.386129109317344e-05,0.0005295201513981305,4.448883127201693e-05,5.723867987085276e-05,5.9113209700916125e-05,0.00023252130215048968,0.00035384440089328186,0.00019036647892426393,0.0001716196371948261,8.439166015918536e-05,6.616939649461355e-06,5.654190098139043e-07,0.0001469510964025913,2.407281880221085e-05,4.731170865310957e-05,9.986752385771571e-05,0.0001784205909415068,1.9159151681426294e-05,1.953260412356161e-05,0.0005423953047081525,0.00033234588418290176,7.100163022811758e-06,1.540475147884411e-06,7.621263899631529e-05,2.7881789574084814e-05,0.0008516111668244409,8.001311430240121e-05,6.871559649779953e-05,4.363133099744422e-05,7.21478496806743e-05,0.00011925460045114603,0.00013969177950641805,6.352757101671551e-06,3.462494832677659e-06,3.523054905637348e-07,8.28894669512053e-06,1.7519318252910478e-06,0.0005095094269039039
5630,2.1529877983084395e-05,3.698015928819346e-05,3.01540649623488e-05,3.6348080969002305e-06,2.5516757914750384e-05,1.397937483501965e-05,9.452810174075465e-06,9.245788544118686e-05,0.00013388505404878027,7.442138801760832e-05,6.322405743694157e-05,0.00045945204670543765,3.989185993897373e-05,3.522322982471469e-05,5.6148116693162374e-05,0.00017751602078352918,0.00016753708157391753,0.00011931144462300842,9.521704974866833e-05,7.065570586688908e-05,2.2564337245794354e-06,5.229311846641008e-07,4.9726838047975204e-05,1.6214602504772403e-05,3.9177788004420614e-05,5.6116361160790045e-05,0.00013768968750081922,2.939078306360774e-05,2.490386867673539e-05,0.0004327190844087199,0.0003290062548309205,8.082151937373368e-06,9.539344012003884e-08,4.062209485524969e-05,1.641676580594231e-05,0.000646652541981995,0.00014137289769501477,0.0001624960330255961,4.940029471017845e-05,2.64350485099253e-05,9.69638968401504e-05,0.00014013551052546817,3.0157265426882004e-06,2.9567952843761144e-06,2.376849145156553e-07,8.31042930764604e-06,1.1557872572436692e-06,0.0002709039030872591
5640,0.0,4.4809355747079436e-05,5.2262778325402476e-05,7.048242812653296e-06,3.0601162673558096e-05,2.1709250582768296e-05,8.769749764830752e-06,0.00012128038799063951,0.00013646285052249768,0.00011432303318979653,7.616488011343328e-05,0.0007649391725649137,4.8530871493433284e-05,4.2146629122375844e-05,5.573680496458644e-05,0.0002782135903129411,0.00028399522522816153,0.00010469713147107391,0.00012700641897917369,9.263174742984519e-05,1.422827420294263e-06,7.5021436088316885e-06,5.907091221238318e-05,2.2695037306665683e-05,6.0353588964112414e-05,0.0001121793171550658,0.0001711371323858514,5.368966666013709e-05,0.00010399035413498231,0.0003281815734104666,0.0002576666817312091,1.0467617350946192e-05,6.694728815631555e-07,5.89083718931425e-05,2.398392070750756e-05,0.00112207843324211,0.00015032390203770045,0.00019588510039005307,5.5198328534843816e-05,1.7574960763427652e-05,0.00014805716775439753,0.00015541462081206567,3.7557556007320952e-06,3.51741593084884e-06,8.454492062349796e-07,4.403139915413717e-06,1.17882857339479e-06,0.0003330197885612112
5650,1.7765742620882462e-05,3.395243969050439e-05,3.182047560764042e-05,1.1525697973274994e-05,1.4724622383054734e-05,1.9780189880287814e-05,1.2254936988192986e-05,8.610807520297423e-05,0.00013680557743814384,8.086348075232654e-05,5.674617314621928e-05,0.00037859698075698857,3.3491081042242736e-05,3.9856712345763396e-05,4.172993299470613e-05,0.00015435215146441218,0.00014678084468302364,0.00010704605822483444,8.285940931388255e-05,0.00010093172601977659,8.956295796545503e-07,2.551938342226259e-07,6.849507225681968e-05,2.3913678548228178e-05,3.726163875292557e-05,7.589502188104359e-05,5.985383720640749e-05,3.204593517848626e-05,4.30991281410144e-05,0.000443964602997171,0.0004376093874100809,7.210929384595443e-06,1.746731234630441e-07,4.628856259248551e-05,8.913401462029879e-06,0.0008575662844851955,7.940412890227484e-05,8.418742891990716e-05,3.240445376963893e-05,1.7360122533382356e-05,9.688571254735824e-05,0.00014487033735975744,4.238483990598607e-06,5.363122590075232e-06,5.805669796167478e-07,2.5534074117357606e-06,5.068376935221245e-06,0.0002697521174479673
5660,2.0887154581901497e-05,4.5477293203327826e-05,3.2020690045611704e-05,1.3108160594636667e-05,2.9928325831304116e-05,2.5678440334141044e-05,9.696568327989406e-06,0.0001107574555944405,0.00016570015693303822,0.00011194722838315794,7.847038879120996e-05,0.000524113137471373,4.8531411879162375e-05,5.8023147000365185e-05,6.249145285996248e-05,0.0003286068552122054,0.0002023756872953821,0.0001291909714568282,0.00011561885150814056,8.442472016742326e-05,2.6208204673745306e-06,1.8025299689809824e-07,7.841598120575736e-05,1.84234540013194e-05,2.6472307428605535e-05,7.650897500990716e-05,5.003027049686655e-05,4.335063789465498e-05,4.5981157716832716e-05,0.000375411022731986,0.00036895765726465925,7.721474693218233e-06,0.0,5.9056173463852906e-05,1.9741848623595325e-05,0.001077927937348876,9.963577700292254e-05,0.0002571937633997235,6.320714437187218e-05,6.188534571026986e-06,0.0001463530625798486,0.00017884603745241503,3.141313160595872e-06,4.5035783960739734e-06,1.6745240444630907e-06,3.0256270611390927e-06,9.665396636601868e-06,0.0003096240643002952
5670,2.817948886789645e-05,3.473650637170643e-05,3.013022991020936e-05,1.8395413865648318e-06,2.059681077282496e-05,3.209073273781344e-05,4.532792907585068e-06,0.0001049361362069622,0.00018066750254209897,0.0001162608883319375,4.482270039447863e-05,0.0004109862993236608,3.3912807071649966e-05,4.160209209896429e-05,5.281837961041018e-05,0.0002656135431394924,0.00013792404027170434,6.682253420721533e-05,0.00012303705652507262,6.843613357468465e-05,4.64129607913568e-06,4.177791550848135e-07,6.924398345924849e-05,2.044994142691497e-05,4.3989633456680856e-05,7.61259247340329e-05,2.7714908853973254e-05,4.3291072959378986e-05,0.00014177350845809045,0.000451614321637278,0.00030152569880634604,5.972883166170251e-06,3.753431078597024e-07,5.0438119472430315e-05,1.1119491580856418e-05,0.0008166679823321964,9.094061859756803e-05,0.00010702333063171722,9.770755321174613e-05,2.109393140185476e-05,0.0001143245916249407,0.00014015636254704008,1.6427182743372089e-06,5.512560190820938e-06,2.2745443330794515e-06,3.2992518925288246e-06,2.7362156777810154e-06,0.0002860090304739536
5680,1.6401650339047034e-05,3.544416883626764e-05,2.9225859931890086e-05,1.288964364421398e-05,2.467905511888691e-05,8.184975289905234e-06,9.88253681619253e-06,0.00011902464628361983,0.0001739764057753234,0.00010557394339240463,5.741688777077885e-05,0.00061779842511473,5.1852892762987144e-05,6.932460012226952e-05,5.520451087953923e-05,0.00028107647444525045,0.00016530549319316678,0.00016026623829038314,9.890326907883144e-05,9.368272030042272e-05,6.771997837884801e-06,7.954190582693102e-07,8.844403207527373e-05,2.160469813589783e-05,4.5723779204031765e-05,9.924000169083647e-05,2.8755377757469323e-05,5.1488471551983204e-05,6.0276116564117e-05,0.0004823212430711539,0.0003059454313316446,3.6619594600551615e-06,0.0,5.8375323120580405e-05,2.3001811913644422e-05,0.000872407132498645,9.015146000213801e-05,0.0002330054962275519,7.690352760822761e-05,2.471435342669215e-05,0.00013299176978397566,0.00017795682384450274,3.152229258585387e-06,4.5451076419622176e-06,5.419869159652372e-07,2.3955499922890524e-06,2.241342049105744e-06,0.0003560684416736729
5690,0.0,3.12151079594544e-05,5.924576760076833e-05,1.607742033273316e-05,3.0998270140766104e-05,1.9980273291332868e-05,8.651986521623534e-06,9.139000147702491e-05,0.00013841792700798884,7.920912384940025e-05,5.3502843212248116e-05,0.00042479115648599234,5.03852051227906e-05,5.478215324416529e-05,6.235321761338074e-05,0.0002976174195781837,0.00014453023542893798,0.00012129104327083176,8.280451865200405e-05,0.00010167174316069612,3.7136436127415055e-06,3.823370496834699e-07,0.00012076626035813321,2.277772932380692e-05,1.9612411308925563e-05,8.99474568760028e-05,2.3174224312471208e-05,3.7072854716172655e-05,4.160397450815582e-05,0.000425963993880761,0.0002881361439509118,3.90482157394947e-05,4.052072704198046e-07,5.138642027698831e-05,1.6585544989732053e-06,0.0008326437532423644,8.942175856115819e-05,0.00012478411124980919,6.642229875145598e-05,1.1012448532692188e-05,0.00010866510937082277,0.00015230374941779633,3.7384546152392793e-06,6.805429915551329e-06,1.7365693705290027e-06,6.34294026123566e-06,4.961563411207974e-06,0.0002568008784572454
5700,5.247009437167361e-05,3.491180188147182e-05,3.757630019857002e-05,3.4248604386509832e-06,2.695624696233396e-05,4.555406077921588e-05,5.162767461118684e-06,0.00011675047339706947,0.00016084636636967887,0.0001191421587871394,5.346986623847595e-05,0.00039974253717957786,5.414034555420658e-05,6.163759718258297e-05,4.717972501262981e-05,0.00029748334973864204,0.00021957275648296686,0.00013300243751009996,0.00014036469155886348,7.017777313910194e-05,2.166432558690175e-06,1.2701511146541742e-06,7.188357077532342e-05,3.8065396956876924e-05,3.799272024429107e-05,9.734217002243112e-05,2.4960679812935252e-05,4.4208914462040936e-05,3.8880905796231566e-05,0.0005924901571135086,0.00036192146791434184,8.843131228069067e-06,0.0,4.7539134278496376e-05,3.669286034987997e-05,0.0009374991270952385,0.00010255818623074785,0.00016970793441088385,7.938466166155019e-05,6.233292535619756e-05,0.00013778460669375224,0.0001587470240835149,3.148315940438203e-06,4.801970137194159e-06,2.434229409112246e-07,1.5368024478896988e-06,4.834559043144753e-06,0.0003266651224919601
5710,0.0,0.00010306261341019213,2.7930595098484015e-05,9.07059576558482e-06,4.249396985343799e-05,2.0374425582028838e-05,5.9896300617833385e-06,9.3951935431792e-05,0.0001528418358906123,8.21682013091983e-05,7.355647690317122e-05,0.0004379258327904141,3.853846388047879e-05,4.053894838658936e-05,5.098391657341959e-05,0.0002570560128492915,0.0001722055414343702,6.965897406081294e-05,8.543043577738466e-05,7.790998202233884e-05,3.829263088022466e-06,1.9626599632641614e-07,6.671694927186226e-05,2.0839682761848125e-05,2.9511152452854884e-05,8.057757771274887e-05,2.1592373215286125e-05,5.34107944631631e-05,4.962573868321527e-05,0.00025425158072251715,0.00023286776117142254,9.902146573670335e-06,3.9188656481745686e-07,4.7921788470335596e-05,1.0451019695452953e-05,0.0007457464509951678,0.00011404602916330905,7.292271757337749e-05,5.533786507211328e-05,1.987651476493142e-05,9.619397475602989e-05,0.00013790459444153321,3.5945886823019957e-06,3.622375177441827e-06,1.7724903487776886e-06,1.1823393412187899e-06,2.0339702037456583e-06,0.0002594481409482243
5720,0.0,2.8152329259812236e-05,2.7404861948436966e-05,2.6903292778510664e-05,6.558561594531089e-05,1.302266337459179e-05,6.9529031524398044e-06,0.00012949712515919373,0.00015308096857665553,8.21401701193853e-05,9.27788988892839e-05,0.00033420074096349574,4.837127757477667e-05,5.095996233654091e-05,5.28406528087085e-05,0.0003507919517590818,0.00017680322294302568,0.0001877073165615162,0.00013630741714761133,0.00010517179185892674,1.4447378164845324e-06,1.9445118972454012e-07,7.823200013001618e-05,2.246093361725434e-05,1.9629793666062922e-05,9.591022393967805e-05,2.797749331640706e-05,5.1892791112644514e-05,9.225143990350172e-05,0.00039080986313577205,0.00029167130922220055,8.994307041790368e-06,9.410433957787615e-08,6.768311777531823e-05,2.5117532075796136e-05,0.001063077700107739,0.000130103064328771,8.918110803661457e-05,5.788731388847403e-05,2.529521234496276e-05,0.00010330373042444869,0.00021474087420246445,5.250025240617554e-06,6.3175700549479945e-06,3.5832342068591724e-07,3.3326692897907287e-06,2.6237012095654055e-06,0.00031207886357511683
5730,2.6104875357749132e-05,3.637981266990637e-05,3.871084868040731e-05,8.11511968824641e-06,2.904550182708436e-05,1.1074356171650061e-05,7.709544589537245e-06,0.00011346903899361995,0.00012078946052629166,7.072695470584974e-05,5.2383751439102263e-05,0.0004695044026519157,4.846552985235801e-05,4.6682947401699224e-05,5.229061087358865e-05,0.0002200023123291687,0.00013858207191350455,0.00013535875082597922,9.298478122219481e-05,8.563476438198608e-05,3.799262699392712e-06,4.903714191598546e-07,8.128283926245376e-05,1.8461601976077928e-05,3.360520880450172e-05,7.492859465318556e-05,1.5676732985254886e-05,2.8441354095269122e-05,6.588582241313187e-05,0.000341259566972593,0.00025206752620056394,4.166096797335094e-06,1.961581324990889e-07,4.0212399273280495e-05,4.062661140513693e-06,0.0008354663898158991,6.294170404737967e-05,0.00011656918762133729,3.8750459204206236e-05,8.036541197990686e-06,0.00010508885623048721,0.00016715647756729152,3.991996438354234e-06,4.667471461919311e-06,1.4041836951759028e-07,1.2887180558358504e-06,2.8138118627572975e-06,0.00024886488516040955
5740,5.158058687974117e-05,3.423181083379408e-05,3.9462674325034175e-05,2.2435835125424646e-05,2.5614044140007254e-05,1.664381224262364e-05,6.275050532837635e-06,0.00011654381929660193,0.00020540073711361158,8.482698765109184e-05,6.99107044826249e-05,0.0005341494319202801,5.132606170927275e-05,5.2094638006014244e-05,6.593976820794107e-05,0.0003421354601632203,0.00018899204442405265,0.00010150982991683598,0.00011978865901775576,8.518150687773883e-05,1.3446241600459168e-06,2.1542821897563654e-07,0.00010913108067993652,1.9608668175179322e-05,5.347937796208402e-05,8.846348086707483e-05,2.650552236172362e-05,5.5585817099756316e-05,5.7573781877918054e-05,0.00035258287930992657,0.00031045206870996883,1.118740254015209e-05,4.9415520782903e-07,6.849806377923526e-05,1.4274466244768589e-05,0.0011493776127433227,8.625791725162597e-05,0.00011749719751727477,8.626701066124698e-05,1.2011048453828654e-05,0.00014489871963611217,0.00023302442716522826,2.3044294784091604e-06,4.986120192593832e-06,6.697163165430319e-07,9.77864652591726e-06,2.7727967364126914e-06,0.0002979142275392283
5750,2.7661513468630914e-05,3.3986073098847555e-05,4.449595633539394e-05,3.5434023137168847e-06,1.974930789550854e-05,7.860591563381287e-06,5.41206939110372e-06,0.00012184192785294616,0.00014844892739517693,6.944113690216983e-05,4.014264392751447e-05,0.00038537082812704383,4.176037869371954e-05,6.33591329500844e-05,6.343173537098239e-05,0.000287225503361359,0.0001285146600809517,9.786456151123594e-05,0.00010668832909982224,0.0001208887114274495,2.8699248179069783e-06,2.823625565860053e-08,9.663876563711033e-05,2.1644330912069107e-05,3.1779038813482425e-05,6.930491601586766e-05,2.0518420387050172e-05,4.839650991174737e-05,3.126345512281569e-05,0.0002944795926446166,0.000296556603460136,6.072272109447229e-06,0.0,3.2607841766729266e-05,8.332641593399036e-06,0.0007998377917024719,0.00011228033184933321,0.00026296114129803233,3.9026625267552045e-05,3.7338088684724052e-06,0.00011877579359392042,0.00020566557396585377,2.288014138602287e-05,9.116080413784983e-06,2.9492522660804176e-07,1.917681211443827e-06,2.3521937419290043e-06,0.00028713126581512993
5760,0.0,4.4879344342475596e-05,3.557006980991898e-05,5.55361543606937e-05,2.6634681789659095e-05,1.60403542594116e-05,5.045340204340018e-06,0.0001181144295714115,0.00017909248538193132,8.823266956671229e-05,5.230470268492489e-05,0.0003724479256424479,4.449103784707736e-05,4.6477591074862573e-05,7.526651090109577e-05,0.00038966849854827777,0.00020361042664094876,0.00019682972077816473,0.00011508920731159779,0.00011046187230754606,1.0412494435652638e-06,2.4916227110462617e-07,0.0001036430334147393,2.5511020293705894e-05,4.013279515537919e-05,8.21355874932825e-05,2.0289143618173413e-05,4.706622635725011e-05,2.8819143867865066e-05,0.00039297080060472886,0.000339742107924325,4.188066984796319e-06,0.0,6.627844720856669e-05,1.0501520553594767e-05,0.0009464141987844565,0.00012372132975111544,0.00010015005641400019,3.5785307787230216e-05,3.354460253012795e-05,0.00015320018972742147,0.0001963644880396625,5.090197088922018e-06,7.637126792170016e-06,2.493615649775333e-06,5.2316526718142055e-06,6.522830324843014e-06,0.0003738089534903391
5770,0.0,4.235956049544868e-05,4.140965758408147e-05,1.77555733833649e-05,1.482609405976547e-05,2.080306118605121e-05,4.473659296160047e-06,0.0001335059311516558,0.000127037315109441,7.050171483808972e-05,4.6448993107263844e-05,0.0002877013967806417,4.3592646572472516e-05,3.835513734633953e-05,5.4393271501517604e-05,0.00033585991463796675,0.00012575210466802568,0.0001480599443891591,9.560374649593909e-05,5.667036412114597e-05,4.500732460499645e-06,1.6931078062208103e-07,6.605894636568204e-05,2.0535983765192683e-05,4.787305653948672e-05,4.619184756864635e-05,1.7441864512595115e-05,3.323001389185153e-05,2.7214560654789563e-05,0.00039646287555456303,0.00024241798376997865,1.0238892006483779e-05,2.8811397117336055e-07,5.9665160386779994e-05,5.177135341506425e-05,0.0007661809314034058,0.00010401758911270747,0.0001472363783857005,3.9276628230159824e-05,1.5535986820868132e-06,0.00013358859299483232,0.0001989630669679533,2.60683628733567e-06,5.270684967096976e-06,5.296711519942591e-07,2.172130822023752e-06,2.03309922615919e-06,0.00029717913973120546
5780,1.804506966865393e-05,4.4347625430229735e-05,5.138088139624324e-05,1.5083382440614277e-05,2.1292004050893476e-05,5.108341997422853e-06,5.714625170014131e-06,0.00012800195071997,0.0001847623932104537,7.7713438120761e-05,6.286562995486067e-05,0.0005258039372693819,6.367684774038918e-05,5.4065939523717585e-05,7.14150860182003e-05,0.00028539363517820083,0.00019208862966360482,0.00018336771131675423,0.00011026056702919805,6.5224761035343e-05,2.4691331091342043e-06,3.473219576002148e-07,6.264339180662812e-05,2.6158089135019152e-05,2.913896551179608e-05,7.491520898054852e-05,1.8889074986089307e-05,5.6698598390594255e-05,5.88454687890705e-05,0.0004167281471384397,0.000260456948262279,1.0396998891249392e-05,5.467934799673397e-07,7.847411415718504e-05,2.0927289819976813e-05,0.0008046861541495704,9.512964538837807e-05,0.00010953517265952025,6.202253731067833e-05,2.5241502787451438e-05,0.00014303845140776868,0.00024061531369017818,4.1683532101188e-06,4.857906502144914e-06,2.8433553561784475e-07,2.5905643748817346e-06,2.7754096691720967e-06,0.0004577404914024444
5790,3.71152424834983e-05,2.811221542596944e-05,5.4033382198617924e-05,1.0753033462303275e-05,2.4867910855219768e-05,1.4501035191271386e-05,8.969829683033028e-06,0.00012880162924406452,0.0001047221558774592,6.0563344760152694e-05,4.898211831918526e-05,0.0002768716048646961,4.65214471598284e-05,3.1081529508717475e-05,6.022361702179571e-05,0.0002978969590401805,0.00016466641772785334,0.00020720784055499968,0.00011851096661909559,6.366399325512587e-05,1.8731703327588768e-06,2.3016017844968903e-07,4.597037737798909e-05,2.211722112611665e-05,5.01767301059853e-05,0.00010234735723776533,2.4011234315376798e-05,4.3772104936683624e-05,4.5545743176601176e-05,0.00031509925797340224,0.00036207665515188746,1.2683860011097422e-05,8.250243469841197e-07,4.34306951287492e-05,1.3317607879976354e-05,0.0006571743452592252,0.00026570681631016263,0.0001878502063949732,1.3084457380204972e-05,1.2273628512772903e-06,0.0001284001896026483,0.00016832560871278508,2.2638545481462478e-06,2.7193195500303034e-06,5.684378181301786e-07,2.2628351860203484e-06,1.405124386315418e-06,0.00031443014023693267
5800,0.0,4.119152860339269e-05,3.3389503039905183e-05,8.790665554585823e-06,2.58087186747028e-05,2.412829510949138e-05,8.890032906252103e-06,0.0001345301082869041,0.00017769745918663418,0.00010103060853354441,6.030453259055038e-05,0.00026888725596103485,6.28726186790775e-05,6.432809291894645e-05,9.265671704677634e-05,0.00028105808093048805,0.00015591202842704131,0.0001016797208455671,0.00010961969320647403,7.053831888111679e-05,4.428933777599223e-06,1.4278257823583443e-07,6.922558535167436e-05,3.301631071688134e-05,7.834535109287807e-05,7.64666176074529e-05,3.304748821557347e-05,2.5505524785377948e-05,4.105452282643506e-05,0.0003430877200713305,0.00025087879196096464,5.192549186520614e-06,2.2022134261945904e-07,5.709030144440396e-05,2.402113186613837e-05,0.0012271063341537406,0.0001256545881367237,0.00015690225513091528,3.7160324081573016e-05,3.896131086728851e-05,0.00014078043806004713,0.0002801232219220347,4.106615467244139e-06,3.117304127622876e-06,1.4645962495032381e-06,4.695542141455376e-06,2.951030422516377e-06,0.00040128097720796234
5810,2.0203752484441206e-05,2.9118495897554297e-05,2.8151239581146248e-05,1.238119897525662e-05,2.5860373270694383e-05,1.11705886739563e-05,6.434476093185208e-06,0.00014176661959447554,0.00012231656134620332,0.00010296187570019936,3.746328194832478e-05,0.00024764015518157964,4.466098915887479e-05,5.630280343214872e-05,0.00011260876524816174,0.00025937457483180817,0.00011582896680668652,5.3013356326223894e-05,0.00010994527159144208,6.628579564755817e-05,7.722571949524181e-07,6.086007316056014e-07,5.239889261271035e-05,1.9929575639490303e-05,4.329536166278271e-05,6.594071141487901e-05,3.508295837739251e-05,4.212053173130371e-05,4.135516619945208e-05,0.0002689675648861128,0.00020402776494594861,3.431141716786917e-06,8.980733777066719e-08,5.0289947471718127e-05,2.6136852028290086e-05,0.0006863983164363618,9.19694075427519e-05,0.00012969420517958458,0.00019889915933843908,1.574485732230106e-05,0.0001177713186314234,0.00019924365177022483,5.152295268994447e-06,3.238555988726153e-06,3.046285557972972e-07,7.744720511140953e-06,1.951860771275857e-06,0.00040510242948582387
5820,2.0230871615292804e-05,3.5294471007225855e-05,3.323491570174368e-05,5.534334528679133e-06,3.9359372967039774e-05,1.855282450712366e-05,4.518177497943088e-06,0.00014614448917918491,0.0001746851442538887,8.757404425276522e-05,5.988741843581048e-05,0.0002598053713900175,5.644364966014586e-05,4.353285884097854e-05,0.00016472614013498556,0.0003119931752680446,0.00016614732858035632,0.00013307260985022805,0.00011338672781190946,7.865886307851057e-05,5.147257689621747e-07,9.631819156133203e-07,9.288338720874623e-05,2.6123215337734915e-05,4.0789234760213675e-05,9.721949858415449e-05,2.3472583705021832e-05,4.070180327291179e-05,3.742146076323324e-05,0.00045225395912808924,0.0003604409816681568,8.163624715875416e-06,0.0,8.230806467561289e-05,1.7374953140685644e-05,0.0008054842385030022,0.00012159348431457926,0.0002815127663770964,6.023036491012371e-05,2.3140862315897438e-05,0.0001376935972172844,0.0002299198113774305,2.617288966070913e-06,3.135288853432453e-06,6.594531799005502e-07,2.143885164814286e-06,3.0374155631379327e-06,0.0004127436923583184
5830,0.0,2.8563253040744717e-05,3.1452053801713664e-05,6.754601734176798e-05,1.544564295911904e-05,1.1222313643945903e-05,6.282778220694314e-06,0.00013136859877308,0.00010361411456342744,5.2483042121248376e-05,3.8946080261722964e-05,0.00017732125317866603,4.548759919579943e-05,4.618639639950785e-05,0.00019483504959467632,0.00031689130530567546,0.00014400340899503968,0.0001267238597091678,8.990626958924073e-05,4.766917796518301e-05,3.673867816580709e-06,6.329938674014057e-07,6.188149370473523e-05,1.338689339375452e-05,4.209393403711212e-05,0.00010536660572028176,1.9999243322399182e-05,1.7249463756517065e-05,4.1274533877186984e-05,0.00039386975059181486,0.0004074347809417148,8.72020279822649e-06,9.646769057184108e-08,5.48136386534612e-05,3.318437967897511e-05,0.0006620790430724483,0.0001347443258397932,7.772993742692886e-05,3.551495574627064e-05,1.0314224285044977e-05,0.0001249281821860356,0.0002536160486917431,2.100319042416536e-06,4.023695631595855e-06,3.8962598744548637e-07,1.926990343538214e-06,2.1941508998752705e-06,0.00041279767476566013
5840,2.5364523085500482e-05,4.0015072158187156e-05,6.53645659857071e-05,8.126545411144327e-07,2.5743078545804406e-05,2.3373270935147013e-05,2.075556162375418e-06,0.00015177308785125203,0.0001436952672295948,7.651459881696168e-05,4.1885144479268145e-05,0.00024757573073021124,5.6267664041040317e-05,5.729232883867656e-05,0.00029421403001358856,0.0003046962651435912,0.0001315963003485979,0.00011455449861853745,0.00010381808335547317,8.197564433977018e-05,1.4835023635903937e-06,2.43611097969476e-07,8.432393822029328e-05,2.0927476404356267e-05,4.916957588361464e-05,0.0001251427451665797,2.3109106890411292e-05,3.897983514402388e-05,6.255109994231092e-05,0.00034869319186580435,0.00026492013321409034,8.290607168404291e-06,2.977822252395807e-07,6.361838936578115e-05,1.939897437621144e-05,0.0009192241690551101,4.543967985558239e-05,0.00011214774555362597,3.407453170008278e-05,5.295563446329456e-05,0.00012876463857209905,0.0003168230301128459,2.7719680149412066e-06,3.7419832732829388e-06,3.4899329646547933e-07,2.0441899296496066e-06,1.637358682780149e-06,0.0004993051102330994
5850,2.4358403330906162e-05,2.8931600426144538e-05,4.0436506455302674e-05,3.5054117850813066e-05,2.1573450140120333e-05,1.4920047545063136e-05,5.620380976805502e-06,0.00011933724299958612,0.00012707349290850978,6.412601856219122e-05,4.147097837000061e-05,0.00018015313314855718,4.557167420881635e-05,8.271895908894446e-05,0.00038601828458834986,0.00023814775942285535,0.00010956113616490025,8.112291846910324e-05,9.419309993473414e-05,7.411047672775038e-05,1.864743257301081e-06,3.060084190751547e-07,8.92957562317932e-05,1.8919796463322283e-05,2.4606260265329943e-05,8.195428497520173e-05,1.703820698829671e-05,1.7254878750633062e-05,9.017342976969827e-05,0.0002986502019597032,0.00024706428966209386,4.27019363792519e-06,9.229959881884839e-07,4.4903154385826565e-05,1.4903069031639042e-05,0.0007424062332453633,0.00011445682404860139,0.0002175293773856016,3.616031223114189e-05,9.655784894813562e-06,9.3641352140989e-05,0.0002387964335525041,2.7681061878222745e-06,2.9337825707057956e-06,3.8617384148392436e-07,6.356227654908845e-06,6.358928179025763e-07,0.0004272026725401414
5860,0.0,3.599306087608757e-05,5.071622394229775e-05,1.775414516800266e-05,2.736080657481348e-05,1.3956519615721918e-05,1.4024073527729654e-05,0.00013474414463699794,0.00016237359547965815,0.00012111334133468016,4.19989527463405e-05,0.0002349334285568847,7.397164620091117e-05,5.1841891757599906e-05,0.0004234949559194321,0.0003759114783150809,0.0001222867473944295,0.00010963135496639475,0.00010645660071194464,7.04175779814653e-05,1.6901342538155496e-06,4.613878901945992e-07,5.03502092222512e-05,2.3875987435442814e-05,2.6723840361299125e-05,9.657652788412906e-05,2.2508775366061797e-05,3.762428161698529e-05,5.033415122883008e-05,0.00034910809185984405,0.0005558341287170684,1.634791186995842e-05,1.0819850550552154e-06,5.43983866214653e-05,2.7415321121248598e-05,0.0008642725403609449,0.00012021696110245931,0.00038529342039783583,2.140286990929996e-05,1.1535619407709897e-05,0.00012672132373187146,0.0003122265772937078,4.263663103414045e-06,5.446422812037332e-06,4.0520729489361763e-07,7.52154003657038e-06,1.155470538121317e-06,0.0005307343630885525
5870,4.086039445410411e-05,2.4856968088987833e-05,3.337520200862152e-05,9.604748311062495e-06,1.7987028665068483e-05,9.743540858506697e-06,2.487139537350713e-06,8.552248191804398e-05,0.0001458951853091382,6.231600459140936e-05,4.3856015716333896e-05,0.00014130191718687678,4.060084601553407e-05,3.598355491870641e-05,0.00022771679547109485,0.00028385767178956575,0.0001320130774439157,0.00010263997392100378,8.536540699853651e-05,5.1576248069183226e-05,9.228995958359779e-06,2.4932240109890935e-07,4.7675990174272036e-05,1.3945635586924291e-05,2.8871072713561448e-05,6.948420151478395e-05,2.412789935841786e-05,2.679429338498588e-05,4.1486481695712386e-05,0.00028171277407801993,0.0002650070380671159,1.2103350117404657e-05,0.0,8.161091541226205e-05,6.735219712176446e-06,0.0006454683256399175,8.770470800991434e-05,0.00022568643434619747,4.179991394578256e-05,7.787885839141964e-06,0.00013345228431192025,0.0002782595516420241,3.120459294153639e-06,2.517378152969543e-06,2.7822430425345794e-07,2.501053489358777e-06,8.774703284766968e-07,0.00044683430686659654
5880,4.9481566151827414e-05,3.730366212913575e-05,3.7974005068553805e-05,1.3229558900427048e-05,2.0305564602145157e-05,1.5363118024431444e-05,1.3586619197755911e-05,0.0001257862002725156,0.0001450655334418413,7.211124767251321e-05,3.971833105708627e-05,0.0002741799953069255,5.066836724483147e-05,4.0243282963915985e-05,0.0001424595177332899,0.00033805175019938305,0.00018511146277949253,8.417726190520377e-05,0.00011084249494325571,7.186359399395812e-05,3.5734170771237815e-06,1.046929902623423e-06,7.083920761008672e-05,2.700214163042484e-05,3.8855703151581265e-05,7.970585870293254e-05,2.17826147771635e-05,0.00018967280389916037,5.6972495131884016e-05,0.0002696460992513653,0.000340906012205917,5.415912759043084e-06,0.0,5.8246413479960805e-05,1.665863833704257e-05,0.0007213684949582077,0.0001458718223817471,9.158578956835093e-05,0.0003925380819229388,2.1390328589602437e-05,0.0001482733460907771,0.00029202672354848596,4.2335408518863745e-06,5.065746115734622e-06,5.434797358405072e-07,2.7006826553828658e-06,7.87696293245973e-06,0.0005651701173532514
5890,0.0,2.7907109958905678e-05,2.8175755634775384e-05,8.746390878356389e-06,1.3154057246037978e-05,1.4075206368566279e-05,8.929679304821152e-06,0.00015132668174967429,0.00013297791498064106,5.661624321210741e-05,3.660005309850063e-05,0.00012376181004682365,4.624301341291704e-05,4.9535880290640314e-05,7.247861355980434e-05,0.00023178115550893038,0.00011340606984616943,0.0001601295868911864,9.238619783025846e-05,5.218498343825947e-05,1.9753064873073635e-07,2.090336945372616e-06,4.7387031661196186e-05,1.5923429140547652e-05,1.8924274464605303e-05,6.042022164436258e-05,1.846162625210731e-05,3.336990123984819e-05,2.286963037501871e-05,0.0002674030461585881,0.0003099492620603211,5.685832204995296e-06,0.0,3.270452399719397e-05,2.2565909769683513e-05,0.000566574166342797,0.00010800302019282438,7.360640153828292e-05,2.897854107855438e-05,3.061444778145462e-05,0.0001310985753629263,0.0002728896556387409,2.873817268824509e-06,5.589527081919987e-06,2.5396598128031944e-07,5.915118011051715e-06,2.509761505299211e-06,0.00045790755681335873
5900,0.0,2.7565008296779423e-05,2.7942172123808883e-05,1.2212669562512326e-05,2.6806081130903886e-05,6.7831885063110205e-06,4.230405121888933e-06,0.00012595667646090697,0.0001624588442295915,8.41217298047831e-05,5.261602999864512e-05,0.00022690297720649177,6.151593527406395e-05,4.456560147158666e-05,4.803756133566286e-05,0.00025951144216408934,0.00017743783432582172,0.00014734344786364095,9.215881434965354e-05,9.133426188914587e-05,3.764543148506593e-06,3.3301701144425084e-07,4.0788604491819823e-05,2.639284004555914e-05,2.113081132945392e-05,9.06293010362893e-05,2.3777551766929e-05,3.3591915998604174e-05,3.343592026270112e-05,0.0004076003472695663,0.0004694724310229431,1.0872496519874508e-05,7.650811717735547e-07,6.148323083551854e-05,2.1929333163106457e-05,0.0007560875116394148,9.100187748397127e-05,0.00012916911874885783,5.701811754173302e-05,1.7463563162663423e-05,0.00013030444163398213,0.00020269357703525334,3.6022093544833554e-06,5.435593299721887e-06,2.813498958673046e-07,5.399535310439483e-06,2.2601868368856984e-06,0.0005708931216578837
5910,0.0,3.403960141347462e-05,2.8596614555408904e-05,9.911814613944047e-07,1.2853317246450629e-05,1.1298497708271675e-05,5.197710049688015e-06,9.253200127187264e-05,0.00012412070456713984,4.586669097612587e-05,3.0455435064548663e-05,0.000147020702627597,4.35114536166774e-05,3.8718460078435145e-05,5.361151759552901e-05,0.00021244845249659015,9.445112259946027e-05,9.832622164365743e-05,8.009126889044206e-05,3.9240313256179186e-05,1.4551873900521993e-06,8.13086734305221e-07,3.268802595109783e-05,1.6122316386194894e-05,3.788638111827427e-05,0.00011468326308239997,1.9790056908366354e-05,6.721812695994301e-05,4.704780815136819e-05,0.00022886488733721286,0.0001649454110424652,6.084826502282216e-06,3.2291968581175313e-07,4.150927470951391e-05,5.725202549340199e-06,0.0006948521423154348,6.352366346821049e-05,5.36766924798013e-05,4.7395910492526517e-05,1.7025929731089673e-05,0.00012541664903737592,0.00027811917583280205,3.633979318915102e-06,5.132753723186432e-06,2.0307015365783073e-07,4.256103367461339e-06,8.81587677067275e-07,0.00047540384410736463
5920,4.2308556041579495e-05,3.427490566336672e-05,3.860597445099378e-05,1.9856478181219608e-05,1.994224699911346e-05,1.0770822820625798e-05,6.0638830624931666e-06,0.0001263110733320423,0.00016189686958838318,9.68229159551639e-05,5.149899500141021e-05,0.0001618053706287916,6.069567476945608e-05,3.4928160501683804e-05,5.5596448461023905e-05,0.000288838537674968,0.00015556551210873612,9.168200901784743e-05,0.00014936704976742385,6.281617173951751e-05,3.768588144726335e-06,1.1513346588960555e-07,4.7883780565697373e-05,2.4006345385116652e-05,3.2043864136928115e-05,9.56262826509316e-05,2.632470916812827e-05,2.7626397480811167e-05,2.354578999172748e-05,0.00027742547413960966,0.00023821240963249293,9.321636679977568e-06,3.10888080751568e-07,9.622141554248727e-05,1.8184295840905742e-05,0.0006901692650063272,8.805604574075648e-05,0.00018880607801988802,4.873749615814851e-05,1.626007122583561e-05,0.0001346843240719448,0.0003628414399279688,4.523847269173564e-06,6.529760811878728e-06,3.062613275358738e-07,5.671648402429273e-06,3.504338729265624e-06,0.0005791516574243458
5930,0.0,2.2322927305861696e-05,1.5812854590793358e-05,3.337310836945685e-05,1.6101023406284954e-05,6.788401100185942e-06,5.104977795407867e-06,0.0001034642818543065,0.00015962350544512744,6.341369909510004e-05,4.04476637951078e-05,0.00016600295378844777,4.943619771822807e-05,3.600799500404836e-05,5.473931922365111e-05,0.00020365768124923147,0.0001337374425357358,0.0001317762681983885,9.783485638047323e-05,7.323797998860213e-05,6.498960593052212e-07,1.3397542855025957e-07,5.069977326615945e-05,1.7108072236941126e-05,2.0430404585977875e-05,4.758822076795298e-05,1.8709319179591005e-05,2.0843214851502204e-05,5.495899085589265e-05,0.00036610602599065813,0.0004204860276192996,4.4721101226878916e-06,1.8477107770998516e-07,4.254425613448854e-05,5.572371004963661e-06,0.0007715867792444455,0.0001648440598472222,8.156842639603743e-05,0.00017477968746917432,3.032998605093168e-05,0.00010103872899587822,0.0003085288466043188,3.086423724478784e-06,7.870348075249046e-06,8.698008304503225e-07,2.568683936198345e-06,2.0956512528237445e-06,0.00047743518567879955
5940,3.2976863115544303e-06,3.645265265252238e-05,3.818647753333966e-05,4.844506508717321e-06,1.6892379983610525e-05,3.125671771782603e-05,3.30661043658724e-06,0.0001464355258151166,0.00013665182179210158,9.045187001490257e-05,5.75928106703618e-05,0.00019758521184568784,4.924841367737081e-05,0.00014644826991701306,4.7929165103944305e-05,0.0002520664047990782,0.00015849964356276473,0.00015424249688254763,9.274117675443848e-05,6.538335324877413e-05,2.349468637633502e-06,4.067301854792742e-07,0.00010653045406225383,2.709968166169365e-05,2.883528550769041e-05,9.261395621145694e-05,2.36861758986257e-05,4.4277504387510264e-05,5.46721701666925e-05,0.00038130606014730016,0.00040539562064036567,2.551588801263276e-05,1.9508388204728664e-07,4.022906862336062e-05,1.583866387721367e-05,0.0007975057422756056,0.00011997552902075242,0.00013304832870647174,5.608496694874351e-05,1.3791420823185502e-05,0.00015878144658238927,0.0003534052329019916,3.0051193908682004e-06,3.5789120900686835e-06,3.76983669126793e-07,1.6242446373916806e-06,1.7750523212227566e-06,0.0006253480440605977
5950,3.536334663048501e-05,2.7779315968052683e-05,2.9859191317309458e-05,5.16728318058351e-06,2.7895523519089966e-05,8.794046835751805e-06,2.8573965816142032e-06,9.938062669510304e-05,0.00016355796938392366,5.673814228793013e-05,3.908868339154858e-05,8.305691880435808e-05,4.3411482256796564e-05,3.0415388158238644e-05,3.586274831152824e-05,0.00023017917129164252,0.00010433408371814305,0.00018546918823953684,0.00010094305821312413,7.644264470018535e-05,2.3885702677576753e-06,4.896775225179608e-07,0.00013193932286373293,1.6459861240694974e-05,2.7097049793954243e-05,8.438176753966396e-05,1.6677990450568735e-05,4.229922653713171e-05,5.61581086770065e-05,0.0003167502141996852,0.0002214894329145793,8.116414967818852e-06,0.0,5.098857845507609e-05,2.3264947963962285e-05,0.0007490702375965192,0.00011853234172637011,6.159585313912913e-05,6.141642547691411e-05,1.527340676192388e-05,0.00010233230497373135,0.00025738334172509595,2.3446954625025595e-06,6.436307922120901e-06,4.7341050294501864e-07,1.6060241993607854e-06,2.126689726814257e-06,0.0005082248580622958
5960,2.4038397586857296e-05,3.422429354021449e-05,4.5006707452667624e-05,1.1402871452122373e-05,2.722462627629022e-05,1.0975717856786166e-05,9.006620196959391e-06,0.00013137788769645092,0.00014370219489324624,9.041384921520231e-05,5.100893386102874e-05,0.00012169469530942743,6.018023684819656e-05,4.263006593243252e-05,4.837448765277898e-05,0.00023409636050015963,0.00011861571884079368,5.7581944996666907e-05,8.492034366356907e-05,7.895233054294127e-05,3.182063692863739e-06,1.5223024789854198e-07,2.7155606779398316e-05,2.7179366004178268e-05,3.090276351544014e-05,0.00010295397575148532,2.0855462524234495e-05,5.5990136660417626e-05,3.612443226508319e-05,0.00032950406714146816,0.0005963131677584622,4.800355185352646e-06,1.836968272581829e-07,0.00014581050945083676,2.2544646250465908e-05,0.0007266616720669984,0.00012256461783726597,5.377528013618264e-05,4.5385712252488366e-05,2.2432691853896277e-05,0.0001262619190755911,0.00040259014730493765,6.3770608670066966e-06,5.114043806820017e-06,1.1891243318948093e-07,6.0037536790273365e-06,3.2542889821685832e-06,0.0005996561843804278
5970,1.0232048070308277e-05,3.1542693468461444e-05,2.4650210922607545e-05,7.97086993666019e-06,1.504098126245772e-05,1.3407593383816747e-05,5.419965072174674e-06,0.00010482603802048176,0.00016628028461881472,7.564584722607543e-05,3.4099699182760286e-05,8.815097147659185e-05,4.243009674063299e-05,3.8117591638808604e-05,4.293473625123105e-05,0.00018309862735720284,0.00011562892415242971,0.0001613631427650166,0.0001195541788552721,8.868083688013818e-05,2.1381175851519806e-06,1.2164541899045483e-07,7.612920465845669e-05,1.2610037680233861e-05,2.628314648328719e-05,5.879234965458622e-05,1.3101202363618144e-05,6.063168911684871e-05,7.470469468829774e-05,0.00037879937268331024,0.00024703325221458474,9.325690702663868e-06,6.454096714427853e-07,7.06328518794961e-05,9.708125492787873e-06,0.0005460939134495828,0.00012304748200067978,0.00012278878281304754,0.0005946989078200515,6.471007058679134e-06,9.933285624793817e-05,0.00021525299985227043,2.1662275585796445e-06,7.2525340668603815e-06,6.712464569151837e-06,1.2805228369835263e-06,2.7241803511316324e-06,0.0004981755356021951
5980,1.990273013198846e-05,4.593468163509276e-05,3.60678818988884e-05,8.903494568202765e-06,2.6080058429931305e-05,1.800710602529536e-05,5.105313781836418e-06,0.00012309603028615962,0.0001427221229216652,7.631019934224234e-05,4.567022918818257e-05,0.00011731918644890073,5.981880885972647e-05,4.142654075425198e-05,4.627423111609492e-05,0.00020058365635240662,0.00015110770518562505,0.00024083516460058062,0.00010260440592396418,6.462560827735021e-05,2.1859833737522614e-06,4.974705155730755e-07,2.82908782408836e-05,1.5782068431686972e-05,8.163675154141733e-05,0.00012026912261038372,2.571124842065709e-05,5.723468280807823e-05,5.953775487023229e-05,0.00031603710483492944,0.0002894273017672912,6.8161198849201865e-06,3.682530548778076e-07,5.6955835353757656e-05,2.0855525442617397e-05,0.0008533305691447022,5.0019682480201364e-05,9.72331477110651e-05,9.542264241395872e-06,1.414749529705687e-05,0.00013338252682250473,0.00037610799650053236,2.9743792470015006e-06,3.610530398346811e-06,9.109466782624535e-07,8.266429734584533e-06,4.578887531625961e-06,0.0005336938351017778
5990,0.0,2.7959406992687813e-05,2.2887779067268474e-05,3.2706131795290874e-06,1.253614169359323e-05,1.7467402074861202e-05,2.646901084126838e-06,0.00010959800240146954,0.00013460007874065895,6.866642543194653e-05,4.2473382389798785e-05,0.00014797374430384168,4.0215596022840105e-05,4.572561137586567e-05,4.081842887005898e-05,0.00014437636229259156,0.0001032478236389152,5.564297244049667e-05,8.832139224640029e-05,6.770330339207771e-05,2.079465139965721e-06,7.20051207626694e-08,3.660682286438498e-05,1.2215918084724632e-05,4.2210498079092074e-05,8.549717913762624e-05,2.4362903640736963e-05,2.6006411741107922e-05,4.7996965773460234e-05,0.00032319845160705223,0.00017890915867681812,5.3510483960623195e-06,7.466040640025562e-07,4.608112179148845e-05,1.3881091139242891e-05,0.000604425664111224,4.387217305644057e-05,0.00015291802788715603,1.9226972031254317e-05,1.2725186644442182e-05,0.00011646339653465103,0.00028289820895282375,2.774542566353828e-06,3.612609277943079e-06,2.359121909137721e-07,8.27319277926849e-07,5.196727359554463e-06,0.0005047401439855084


==> stats.csv <==
language,number documents,number sentences,number tokens,percentage after dedup
af,110159,-,90962032,0.61
ar,11555646,-,6052787040,0.71
az,876758,-,418925889,0.57
be,285933,-,358072885,0.70
bg,3376021,-,3332164678,0.65
bn,1381345,-,1684680147,0.73
ca,4289042,205413137,1904917628,0.66
cs,25829496,2425087714,19442354803,0.77
da,8612116,907075817,6981128695,0.62
de,144476086,15917497460,154536273444,0.80
el,11418155,12047442514,49021198534,0.78
es,84391516,5671686604,75214956835,0.69
et,2362216,-,1125139515,0.65
fa,12799066,-,14223968483,0.69
fi,8738502,599500922,4488422012,0.79
fr,116966770,7211847031,71544758412,0.69
gu,83622,-,57995148,0.74
he,4972985,-,5095126142,0.79
hi,2000985,-,3344195026,0.49
hr,1209672,-,785057850,0.77
hu,12304111,1729226351,8419384460,0.74
hy,539128,-,630006673,0.91
id,14195704,-,9478388606,0.74
is,223586,28274213,322153131,0.84
it,57228016,2988107857,38572920110,0.78
ja,97761361,-,116376296738,0.60
ka,703751,-,304781627,0.69
kk,400101,-,288497044,0.69
km,152312,-,241424983,0.66
kn,172437,-,196876845,0.67
ko,13746759,-,24252972190,0.75
lt,3337611,262449479,2215860383,0.75
lv,1941404,144704339,755258643,0.58
mk,114929,-,74568322,0.72
ml,387436,-,520463369,0.77
mn,311962,-,182061960,0.71
mr,240767,-,625346761,0.83
my,191165,-,113367100,0.72
ne,311150,-,272006708,0.76
nl,40300089,4440052680,47205035872,0.82
no,6680138,395370071,3284378864,0.67
pa,89525,-,154826027,0.85
pl,24383989,1789480710,18328508437,0.70
pt,48561273,3090273874,40214907686,0.76
ro,9288187,876927101,8717564980,0.73
ru,201228338,17630260000,150819487801,0.65
uk,7912272,-,5143819050,0.75
zh,136229597,10683275333,174615955262,0.77


==> stats_2019-09.csv <==
code,language,number documents,number sentences,number tokens,size in bytes,percentage after dedup
af,Afrikaans,73232,5390401,73040823,160014856,0.56
ar,Arabic,7131915,248711480,3777464099,13601741876,0.40
az,Azerbaijani,507612,21340999,232269200,757804485,0.38
be,Belarusian,176037,9718973,124716253,476612060,0.54
bg,Bulgarian,3001556,129758267,1834904641,6223887642,0.43
bn,Bengali,941621,38413055,708463802,1716966470,0.41
ca,Catalan,2017776,70986366,1230055659,2841431666,0.46
cs,Czech,11139641,444808412,5690903234,17306451115,0.43
da,Danish,4410702,209623340,2973977739,7100331740,0.52
de,German,105424674,4249329834,58195022052,164539754977,0.48
el,Greek,5681203,201470061,3281780768,12174498745,0.38
en,English,706583344,32109750742,532368426133,1955365405231,0.50
es,Spanish,82991332,3048289357,54791760643,134206490109,0.47
et,Estonian,1043273,56677837,537668124,1598087967,0.45
fa,Farsi,7200701,282129564,5440750599,15571348731,0.42
fi,Finnish,4117512,191904650,2088965412,6836107244,0.44
fr,French,86176082,3540137841,58427846216,220869166636,0.46
gu,Gujarati,98263,4704846,71585659,189805623,0.43
he,Hebrew,2165832,124088557,1470414380,4582988473,0.45
hi,Hindi,1369689,52220585,1165274886,2761612764,0.39
hr,Croatian,821782,40069881,515230450,1413357352,0.50
hu,Hungarian,5643142,249899022,3271640226,10232131065,0.44
hy,Armenian,308674,10995378,152336696,579637276,0.35
id,Indonesian,9727816,488888298,6123661612,15781978258,0.47
is,Icelandic,346180,13072215,173198461,502001626,0.47
it,Italian,45080022,1637410679,29380749258,72517050983,0.47
ja,Japanese,53880154,4091816486,54883289191,127792005796,0.45
ka,Georgian,368404,16746999,176632249,695075013,0.46
kk,Kazakh,208652,11657539,134347122,526160093,0.51
km,Central Khmer,85211,2103359,87502634,153530489,0.45
kn,Kannada,112553,5733489,95567798,217284720,0.40
ko,Korean,5706707,361022233,7589903841,11968790821,0.44
lt,Lithuanian,1484619,63860457,780746516,2337061020,0.44
lv,Latvian,846034,33904266,440402522,1336197682,0.47
mk,Macedonian,268409,8653031,136563188,482893684,0.49
ml,Malayalam,292062,13485429,327757199,559465684,0.41
mn,Mongolian,161780,6790385,90969054,339397514,0.36
mr,Marathi,151850,8131979,130609582,319198804,0.42
my,Burmese,170775,6711980,79498335,439537583,0.35
ne,Nepali,184598,6278344,147027093,333807923,0.37
nl,Dutch,31634767,1214310336,15945991601,41821313106,0.48
no,Norwegian,3267532,158836525,2145409220,5524430075,0.55
pl,Polish,31242208,1299809367,16660985993,49738494141,0.42
pt,Portuguese,37304818,1488881096,23874970471,57387757262,0.43
ro,Romanian,5187448,222040437,3847794765,9904421757,0.47
ru,Russian,167322822,7717974758,101142900813,384733111636,0.48
uk,Ukrainian,4100105,199197566,2671928492,9877067852,0.50
zh,Chinese Mandarin,46264398,3080549926,92372757943,140365508230,0.59


==> stats_2019-09_all.csv <==
language,number documents,number sentences,number tokens,size in bytes
af,73232,5390401,73040823,160014856
als,7615,324334,3525863,9976669
am,54182,1533163,27561110,98877779
an,1264,16818,213407,824466
ar,7131915,248711480,3777464099,13601741876
arz,44384,379209,4221514,18821138
as,12758,563956,10462773,24173820
ast,3814,104890,1356905,3906957
av,549,17330,210370,940348
az,507612,21340999,232269200,757804485
azb,12733,306696,4365077,13829158
ba,30195,1046557,12923060,44612119
bar,130,185,670,52378
bcl,21,213,329,9852
be,176037,9718973,124716253,476612060
bg,3001556,129758267,1834904641,6223887642
bh,125,623,7811,73351
bn,941621,38413055,708463802,1716966470
bo,30028,528293,47939709,50785798
bpy,2514,41791,549568,1536101
br,21594,653440,7413353,17988584
bs,12906,72042,506201,3475641
bxr,107,1035,10973,86100
ca,2017776,70986366,1230055659,2841431666
cbk,27,34,244,11109
ce,5534,222896,2400869,7811571
ceb,58489,2043586,11655220,26459123
ckb,116103,2696491,62218986,146949109
co,7,9,225,3017
cs,11139641,444808412,5690903234,17306451115
cv,13312,392207,3840286,14483038
cy,127800,4249239,56983585,132824022
da,4410702,209623340,2973977739,7100331740
de,105424674,4249329834,58195022052,164539754977
diq,28,217,1208,14635
dsb,86,1558,14044,70571
dty,10,10,50,4757
dv,26274,841155,9899080,35401175
el,5681203,201470061,3281780768,12174498745
eml,362,5226,86553,268734
en,706583344,32109750742,532368426133,1955365405231
eo,126188,6152200,70107350,161092227
es,82991332,3048289357,54791760643,134206490109
et,1043273,56677837,537668124,1598087967
eu,381323,10355122,109635460,342909403
fa,7200701,282129564,5440750599,15571348731
fi,4117512,191904650,2088965412,6836107244
fr,86176082,3540137841,58427846216,220869166636
frr,1,1,2,408
fy,31228,1087232,12081653,31295855
ga,59515,2067800,29632441,73301401
gd,10114,225829,4132090,9905837
gl,400289,12170707,196539377,487379114
gn,72,1510,14284,59357
gom,544,29945,480655,1200576
gu,98263,4704846,71585659,189805623
gv,35,170,1202,15067
he,2165832,124088557,1470414380,4582988473
hi,1369689,52220585,1165274886,2761612764
hr,821782,40069881,515230450,1413357352
hsb,8914,216630,2287709,8500187
ht,80,231,2494,37362
hu,5643142,249899022,3271640226,10232131065
hy,308674,10995378,152336696,579637276
ia,1460,17315,291786,930327
id,9727816,488888298,6123661612,15781978258
ie,480,645,3169,181885
ilo,3990,131515,1670998,4421251
io,1051,22527,174627,653994
is,346180,13072215,173198461,502001626
it,45080022,1637410679,29380749258,72517050983
ja,53880154,4091816486,54883289191,127792005796
jbo,1261,171615,1513661,1873050
jv,2165,358813,5184625,11501757
ka,368404,16746999,176632249,695075013
kk,208652,11657539,134347122,526160093
km,85211,2103359,87502634,153530489
kn,112553,5733489,95567798,217284720
ko,5706707,361022233,7589903841,11968790821
krc,1696,92260,926524,3370575
ku,49678,1842981,24830896,61128235
kv,1003,56540,586116,2007915
kw,326,5878,68772,256856
ky,92894,2987689,36215901,131433657
la,75987,2931976,41604197,101976941
lb,30740,965947,11305679,32277062
lez,1735,95626,987272,3273998
li,688,36504,53573,360931
lmo,1219,19033,243748,798331
lo,44895,903215,22707305,51361257
lrc,52,1285,19248,69556
lt,1484619,63860457,780746516,2337061020
lv,846034,33904266,440402522,1336197682
mai,95,1411,22946,91672
mg,14670,409271,6172145,14534776
mhr,4091,114556,1214953,4699186
min,269,2593,97296,118280
mk,268409,8653031,136563188,482893684
ml,292062,13485429,327757199,559465684
mn,161780,6790385,90969054,339397514
mr,151850,8131979,130609582,319198804
mrj,837,17255,160333,732063
ms,373244,6963668,85562090,259173044
mt,27734,1096055,17246225,44435947
mwl,248,1597,9793,111301
my,170775,6711980,79498335,439537583
myv,44,293,4193,24856
mzn,2483,16401,146797,1084789
nah,304,1904,13360,120853
nap,14,21,171,6223
nds,16518,380501,4050851,11790525
ne,184598,6278344,147027093,333807923
new,3670,68984,1631740,3705487
nl,31634767,1214310336,15945991601,41821313106
nn,123371,4704656,55776318,145494509
no,3267532,158836525,2145409220,5524430075
oc,9138,300022,4326663,10647824
or,65718,961342,33005479,73860477
os,3723,163153,1761954,5828405
pam,22,23,52,8757
pfl,2,2,4,860
pl,31242208,1299809367,16660985993,49738494141
pms,4087,72314,1124016,2261967
pnb,12195,221196,2752367,8904601
ps,69971,1974512,43603120,109935483
pt,37304818,1488881096,23874970471,57387757262
qu,434,6310,40562,232087
rm,171,636,4623,76506
ro,5187448,222040437,3847794765,9904421757
ru,167322822,7717974758,101142900813,384733111636
rue,6,22,79,2920
sa,10064,794837,19842748,32558717
sah,8403,434283,4135383,14271484
sc,6,10,70,2451
scn,82,20264,23506,82091
sco,152,353,2071,63216
sd,31636,1132660,22065270,53051913
sh,66385,2568975,8072024,27331983
si,154658,7072090,124513780,270364405
sk,4471562,115210503,1618124295,4786955391
sl,1828104,50733551,749340765,2100789702
so,55,239,862,26135
sq,687411,23222939,392870818,929547965
sr,1343878,56660337,717548218,2107859181
su,856,26372,359947,1169442
sv,15774097,479216336,7148806641,19160334759
sw,66205,1915031,36508040,84468316
ta,944262,48389976,1001858677,1513424707
te,324091,13950846,225515855,491376487
tg,95142,3524148,52462306,167373099
th,6639474,181397363,2743462248,7868850028
tk,10841,347561,4721806,14294929
tl,192164,12369683,154571702,329471629
tr,19453962,478459477,6426565299,20044632154
tt,112660,3721211,46219656,158642414
tyv,57,833,8389,52619
ug,27041,803821,13478789,44823936
uk,4100105,199197566,2671928492,9877067852
ur,506610,8578762,289276853,745209915
uz,35274,1241842,17024038,45010384
vec,45,871,15559,50331
vep,34,54,193,13023
vi,16207476,529567255,9836399577,20271682103
vls,7,17,117,3216
vo,4934,72943,629462,1689036
wa,1548,77610,758117,1734635
war,14530,162150,1159900,4309862
wuu,2907,4252,70935,956106
xal,51,2134,22351,84576
xmf,3854,116818,764346,3127866
yi,30177,1629949,23396686,59623104
yo,215,5505,102074,244466
yue,419,533,3829,179094
zh,46264398,3080549926,92372757943,140365508230

